Noether Symmetries Generate Deterministic Energy-Harvesting Protocols

We consider the general principles for when deterministic energy harvesting (DEH) is possible. DEH means absorbing energy from a fluctuating source without entropy being absorbed. We show that the symmetry structure of the source--harvester dynamics gives a general route beyond existing examples to identify DEH capable source states. Any continuous symmetry with a conserved Noether charge induces a source-side orbit of states that all implement the same deterministic harvester transition, provided the harvester boundary states are symmetry invariant. Consequently, one DEH capable source state with nonzero asymmetry between charge sectors can generate infinitely many simultaneously DEH capable source states. A Jaynes-Cummings model, a three-spin XX chain, and an SU(2) model illustrate the construction. We further extend Noether's theorem to generalised probabilistic theories and thereby generalise our main result. We further establish an asymmetry bound for harvesting, showing that source asymmetry cannot increase on average, while DEH saturates the bound exactly preserving asymmetry.

==> Three_spin_XX_chain_simulation_data.dat <==
t fidelity1 fidelity2 fidelity3
0.000000 0.000000 0.000000 0.000000
0.005568 0.000062 0.000062 0.000062
0.011135 0.000248 0.000248 0.000248
0.016703 0.000558 0.000558 0.000558
0.022270 0.000992 0.000992 0.000992
0.027838 0.001549 0.001549 0.001549
0.033405 0.002230 0.002230 0.002230
0.038973 0.003035 0.003035 0.003035
0.044540 0.003962 0.003962 0.003962
0.050108 0.005013 0.005013 0.005013
0.055675 0.006187 0.006187 0.006187
0.061243 0.007483 0.007483 0.007483
0.066810 0.008901 0.008901 0.008901
0.072378 0.010441 0.010441 0.010441
0.077945 0.012102 0.012102 0.012102
0.083513 0.013884 0.013884 0.013884
0.089080 0.015787 0.015787 0.015787
0.094648 0.017810 0.017810 0.017810
0.100215 0.019952 0.019952 0.019952
0.105783 0.022214 0.022214 0.022214
0.111350 0.024594 0.024594 0.024594
0.116918 0.027091 0.027091 0.027091
0.122485 0.029706 0.029706 0.029706
0.128053 0.032438 0.032438 0.032438
0.133621 0.035286 0.035286 0.035286
0.139188 0.038249 0.038249 0.038249
0.144756 0.041326 0.041326 0.041326
0.150323 0.044517 0.044517 0.044517
0.155891 0.047821 0.047821 0.047821
0.161458 0.051238 0.051238 0.051238
0.167026 0.054765 0.054765 0.054765
0.172593 0.058403 0.058403 0.058403
0.178161 0.062150 0.062150 0.062150
0.183728 0.066006 0.066006 0.066006
0.189296 0.069970 0.069970 0.069970
0.194863 0.074040 0.074040 0.074040
0.200431 0.078216 0.078216 0.078216
0.205998 0.082497 0.082497 0.082497
0.211566 0.086881 0.086881 0.086881
0.217133 0.091367 0.091367 0.091367
0.222701 0.095955 0.095955 0.095955
0.228268 0.100643 0.100643 0.100643
0.233836 0.105430 0.105430 0.105430
0.239403 0.110315 0.110315 0.110315
0.244971 0.115296 0.115296 0.115296
0.250539 0.120373 0.120373 0.120373
0.256106 0.125544 0.125544 0.125544
0.261674 0.130808 0.130808 0.130808
0.267241 0.136163 0.136163 0.136163
0.272809 0.141609 0.141609 0.141609
0.278376 0.147143 0.147143 0.147143
0.283944 0.152765 0.152765 0.152765
0.289511 0.158473 0.158473 0.158473
0.295079 0.164266 0.164266 0.164266
0.300646 0.170142 0.170142 0.170142
0.306214 0.176100 0.176100 0.176100
0.311781 0.182138 0.182138 0.182138
0.317349 0.188255 0.188255 0.188255
0.322916 0.194449 0.194449 0.194449
0.328484 0.200720 0.200720 0.200720
0.334051 0.207064 0.207064 0.207064
0.339619 0.213481 0.213481 0.213481
0.345186 0.219969 0.219969 0.219969
0.350754 0.226526 0.226526 0.226526
0.356321 0.233151 0.233151 0.233151
0.361889 0.239843 0.239843 0.239843
0.367456 0.246599 0.246599 0.246599
0.373024 0.253417 0.253417 0.253417
0.378592 0.260297 0.260297 0.260297
0.384159 0.267236 0.267236 0.267236
0.389727 0.274234 0.274234 0.274234
0.395294 0.281287 0.281287 0.281287
0.400862 0.288394 0.288394 0.288394
0.406429 0.295554 0.295554 0.295554
0.411997 0.302764 0.302764 0.302764
0.417564 0.310023 0.310023 0.310023
0.423132 0.317330 0.317330 0.317330
0.428699 0.324681 0.324681 0.324681
0.434267 0.332077 0.332077 0.332077
0.439834 0.339514 0.339514 0.339514
0.445402 0.346990 0.346990 0.346990
0.450969 0.354505 0.354505 0.354505
0.456537 0.362055 0.362055 0.362055
0.462104 0.369640 0.369640 0.369640
0.467672 0.377258 0.377258 0.377258
0.473239 0.384905 0.384905 0.384905
0.478807 0.392581 0.392581 0.392581
0.484374 0.400284 0.400284 0.400284
0.489942 0.408012 0.408012 0.408012
0.495510 0.415762 0.415762 0.415762
0.501077 0.423533 0.423533 0.423533
0.506645 0.431324 0.431324 0.431324
0.512212 0.439131 0.439131 0.439131
0.517780 0.446953 0.446953 0.446953
0.523347 0.454789 0.454789 0.454789
0.528915 0.462635 0.462635 0.462635
0.534482 0.470491 0.470491 0.470491
0.540050 0.478355 0.478355 0.478355
0.545617 0.486223 0.486223 0.486223
0.551185 0.494095 0.494095 0.494095
0.556752 0.501969 0.501969 0.501969
0.562320 0.509842 0.509842 0.509842
0.567887 0.517712 0.517712 0.517712
0.573455 0.525579 0.525579 0.525579
0.579022 0.533439 0.533439 0.533439
0.584590 0.541290 0.541290 0.541290
0.590157 0.549131 0.549131 0.549131
0.595725 0.556961 0.556961 0.556961
0.601292 0.564776 0.564776 0.564776
0.606860 0.572575 0.572575 0.572575
0.612427 0.580356 0.580356 0.580356
0.617995 0.588117 0.588117 0.588117
0.623563 0.595856 0.595856 0.595856
0.629130 0.603571 0.603571 0.603571
0.634698 0.611261 0.611261 0.611261
0.640265 0.618923 0.618923 0.618923
0.645833 0.626556 0.626556 0.626556
0.651400 0.634157 0.634157 0.634157
0.656968 0.641725 0.641725 0.641725
0.662535 0.649258 0.649258 0.649258
0.668103 0.656754 0.656754 0.656754
0.673670 0.664211 0.664211 0.664211
0.679238 0.671627 0.671627 0.671627
0.684805 0.679001 0.679001 0.679001
0.690373 0.686330 0.686330 0.686330
0.695940 0.693613 0.693613 0.693613
0.701508 0.700848 0.700848 0.700848
0.707075 0.708034 0.708034 0.708034
0.712643 0.715167 0.715167 0.715167
0.718210 0.722248 0.722248 0.722248
0.723778 0.729273 0.729273 0.729273
0.729345 0.736241 0.736241 0.736241
0.734913 0.743151 0.743151 0.743151
0.740480 0.750000 0.750000 0.750000
0.746048 0.756788 0.756788 0.756788
0.751616 0.763512 0.763512 0.763512
0.757183 0.770170 0.770170 0.770170
0.762751 0.776762 0.776762 0.776762
0.768318 0.783285 0.783285 0.783285
0.773886 0.789737 0.789737 0.789737
0.779453 0.796118 0.796118 0.796118
0.785021 0.802425 0.802425 0.802425
0.790588 0.808658 0.808658 0.808658
0.796156 0.814814 0.814814 0.814814
0.801723 0.820891 0.820891 0.820891
0.807291 0.826889 0.826889 0.826889
0.812858 0.832807 0.832807 0.832807
0.818426 0.838641 0.838641 0.838641
0.823993 0.844392 0.844392 0.844392
0.829561 0.850057 0.850057 0.850057
0.835128 0.855635 0.855635 0.855635
0.840696 0.861126 0.861126 0.861126
0.846263 0.866526 0.866526 0.866526
0.851831 0.871836 0.871836 0.871836
0.857398 0.877054 0.877054 0.877054
0.862966 0.882178 0.882178 0.882178
0.868534 0.887207 0.887207 0.887207
0.874101 0.892140 0.892140 0.892140
0.879669 0.896976 0.896976 0.896976
0.885236 0.901714 0.901714 0.901714
0.890804 0.906352 0.906352 0.906352
0.896371 0.910889 0.910889 0.910889
0.901939 0.915324 0.915324 0.915324
0.907506 0.919657 0.919657 0.919657
0.913074 0.923885 0.923885 0.923885
0.918641 0.928008 0.928008 0.928008
0.924209 0.932025 0.932025 0.932025
0.929776 0.935935 0.935935 0.935935
0.935344 0.939737 0.939737 0.939737
0.940911 0.943430 0.943430 0.943430
0.946479 0.947013 0.947013 0.947013
0.952046 0.950484 0.950484 0.950484
0.957614 0.953845 0.953845 0.953845
0.963181 0.957092 0.957092 0.957092
0.968749 0.960227 0.960227 0.960227
0.974316 0.963247 0.963247 0.963247
0.979884 0.966152 0.966152 0.966152
0.985451 0.968942 0.968942 0.968942
0.991019 0.971616 0.971616 0.971616
0.996587 0.974172 0.974172 0.974172
1.002154 0.976611 0.976611 0.976611
1.007722 0.978932 0.978932 0.978932
1.013289 0.981134 0.981134 0.981134
1.018857 0.983217 0.983217 0.983217
1.024424 0.985180 0.985180 0.985180
1.029992 0.987022 0.987022 0.987022
1.035559 0.988744 0.988744 0.988744
1.041127 0.990344 0.990344 0.990344
1.046694 0.991823 0.991823 0.991823
1.052262 0.993181 0.993181 0.993181
1.057829 0.994415 0.994415 0.994415
1.063397 0.995527 0.995527 0.995527
1.068964 0.996517 0.996517 0.996517
1.074532 0.997383 0.997383 0.997383
1.080099 0.998126 0.998126 0.998126
1.085667 0.998745 0.998745 0.998745
1.091234 0.999241 0.999241 0.999241
1.096802 0.999612 0.999612 0.999612
1.102369 0.999860 0.999860 0.999860
1.107937 0.999984 0.999984 0.999984
1.113504 0.999984 0.999984 0.999984
1.119072 0.999860 0.999860 0.999860
1.124640 0.999612 0.999612 0.999612
1.130207 0.999241 0.999241 0.999241
1.135775 0.998745 0.998745 0.998745
1.141342 0.998126 0.998126 0.998126
1.146910 0.997383 0.997383 0.997383
1.152477 0.996517 0.996517 0.996517
1.158045 0.995527 0.995527 0.995527
1.163612 0.994415 0.994415 0.994415
1.169180 0.993180 0.993180 0.993180
1.174747 0.991823 0.991823 0.991823
1.180315 0.990344 0.990344 0.990344
1.185882 0.988744 0.988744 0.988744
1.191450 0.987022 0.987022 0.987022
1.197017 0.985179 0.985179 0.985179
1.202585 0.983216 0.983216 0.983216
1.208152 0.981134 0.981134 0.981134
1.213720 0.978932 0.978932 0.978932
1.219287 0.976611 0.976611 0.976611
1.224855 0.974172 0.974172 0.974172
1.230422 0.971615 0.971615 0.971615
1.235990 0.968942 0.968942 0.968942
1.241558 0.966152 0.966152 0.966152
1.247125 0.963247 0.963247 0.963247
1.252693 0.960226 0.960226 0.960226
1.258260 0.957092 0.957092 0.957092
1.263828 0.953844 0.953844 0.953844
1.269395 0.950484 0.950484 0.950484
1.274963 0.947012 0.947012 0.947012
1.280530 0.943429 0.943429 0.943429
1.286098 0.939736 0.939736 0.939736
1.291665 0.935935 0.935935 0.935935
1.297233 0.932025 0.932025 0.932025
1.302800 0.928008 0.928008 0.928008
1.308368 0.923884 0.923884 0.923884
1.313935 0.919656 0.919656 0.919656
1.319503 0.915324 0.915324 0.915324
1.325070 0.910888 0.910888 0.910888
1.330638 0.906351 0.906351 0.906351
1.336205 0.901713 0.901713 0.901713
1.341773 0.896976 0.896976 0.896976
1.347340 0.892139 0.892139 0.892139
1.352908 0.887206 0.887206 0.887206
1.358475 0.882177 0.882177 0.882177
1.364043 0.877053 0.877053 0.877053
1.369611 0.871835 0.871835 0.871835
1.375178 0.866525 0.866525 0.866525
1.380746 0.861125 0.861125 0.861125
1.386313 0.855635 0.855635 0.855635
1.391881 0.850056 0.850056 0.850056
1.397448 0.844391 0.844391 0.844391
1.403016 0.838640 0.838640 0.838640
1.408583 0.832806 0.832806 0.832806
1.414151 0.826889 0.826889 0.826889
1.419718 0.820890 0.820890 0.820890
1.425286 0.814813 0.814813 0.814813
1.430853 0.808657 0.808657 0.808657
1.436421 0.802424 0.802424 0.802424
1.441988 0.796117 0.796117 0.796117
1.447556 0.789736 0.789736 0.789736
1.453123 0.783284 0.783284 0.783284
1.458691 0.776761 0.776761 0.776761
1.464258 0.770169 0.770169 0.770169
1.469826 0.763511 0.763511 0.763511
1.475393 0.756787 0.756787 0.756787
1.480961 0.749999 0.749999 0.749999
1.486529 0.743150 0.743150 0.743150
1.492096 0.736240 0.736240 0.736240
1.497664 0.729272 0.729272 0.729272
1.503231 0.722247 0.722247 0.722247
1.508799 0.715166 0.715166 0.715166
1.514366 0.708033 0.708033 0.708033
1.519934 0.700847 0.700847 0.700847
1.525501 0.693612 0.693612 0.693612
1.531069 0.686329 0.686329 0.686329
1.536636 0.679000 0.679000 0.679000
1.542204 0.671626 0.671626 0.671626
1.547771 0.664210 0.664210 0.664210
1.553339 0.656753 0.656753 0.656753
1.558906 0.649257 0.649257 0.649257
1.564474 0.641724 0.641724 0.641724
1.570041 0.634156 0.634156 0.634156
1.575609 0.626555 0.626555 0.626555
1.581176 0.618922 0.618922 0.618922
1.586744 0.611260 0.611260 0.611260
1.592311 0.603570 0.603570 0.603570
1.597879 0.595855 0.595855 0.595855
1.603446 0.588116 0.588116 0.588116
1.609014 0.580355 0.580355 0.580355
1.614582 0.572574 0.572574 0.572574
1.620149 0.564775 0.564775 0.564775
1.625717 0.556960 0.556960 0.556960
1.631284 0.549131 0.549131 0.549131
1.636852 0.541289 0.541289 0.541289
1.642419 0.533438 0.533438 0.533438
1.647987 0.525578 0.525578 0.525578
1.653554 0.517712 0.517712 0.517712
1.659122 0.509841 0.509841 0.509841
1.664689 0.501968 0.501968 0.501968
1.670257 0.494095 0.494095 0.494095
1.675824 0.486223 0.486223 0.486223
1.681392 0.478354 0.478354 0.478354
1.686959 0.470491 0.470491 0.470491
1.692527 0.462635 0.462635 0.462635
1.698094 0.454788 0.454788 0.454788
1.703662 0.446953 0.446953 0.446953
1.709229 0.439130 0.439130 0.439130
1.714797 0.431323 0.431323 0.431323
1.720364 0.423533 0.423533 0.423533
1.725932 0.415762 0.415762 0.415762
1.731499 0.408011 0.408011 0.408011
1.737067 0.400284 0.400284 0.400284
1.742635 0.392581 0.392581 0.392581
1.748202 0.384905 0.384905 0.384905
1.753770 0.377257 0.377257 0.377257
1.759337 0.369640 0.369640 0.369640
1.764905 0.362055 0.362055 0.362055
1.770472 0.354504 0.354504 0.354504
1.776040 0.346990 0.346990 0.346990
1.781607 0.339513 0.339513 0.339513
1.787175 0.332076 0.332076 0.332076
1.792742 0.324681 0.324681 0.324681
1.798310 0.317329 0.317329 0.317329
1.803877 0.310023 0.310023 0.310023
1.809445 0.302764 0.302764 0.302764
1.815012 0.295553 0.295553 0.295553
1.820580 0.288393 0.288393 0.288393
1.826147 0.281286 0.281286 0.281286
1.831715 0.274233 0.274233 0.274233
1.837282 0.267236 0.267236 0.267236
1.842850 0.260297 0.260297 0.260297
1.848417 0.253417 0.253417 0.253417
1.853985 0.246598 0.246598 0.246598
1.859553 0.239843 0.239843 0.239843
1.865120 0.233151 0.233151 0.233151
1.870688 0.226526 0.226526 0.226526
1.876255 0.219969 0.219969 0.219969
1.881823 0.213481 0.213481 0.213481
1.887390 0.207064 0.207064 0.207064
1.892958 0.200719 0.200719 0.200719
1.898525 0.194449 0.194449 0.194449
1.904093 0.188255 0.188255 0.188255
1.909660 0.182138 0.182138 0.182138
1.915228 0.176100 0.176100 0.176100
1.920795 0.170142 0.170142 0.170142
1.926363 0.164266 0.164266 0.164266
1.931930 0.158473 0.158473 0.158473
1.937498 0.152765 0.152765 0.152765
1.943065 0.147143 0.147143 0.147143
1.948633 0.141609 0.141609 0.141609
1.954200 0.136163 0.136163 0.136163
1.959768 0.130808 0.130808 0.130808
1.965335 0.125544 0.125544 0.125544
1.970903 0.120373 0.120373 0.120373
1.976470 0.115296 0.115296 0.115296
1.982038 0.110315 0.110315 0.110315
1.987606 0.105430 0.105430 0.105430
1.993173 0.100643 0.100643 0.100643
1.998741 0.095955 0.095955 0.095955
2.004308 0.091367 0.091367 0.091367
2.009876 0.086881 0.086881 0.086881
2.015443 0.082497 0.082497 0.082497
2.021011 0.078216 0.078216 0.078216
2.026578 0.074040 0.074040 0.074040
2.032146 0.069970 0.069970 0.069970
2.037713 0.066007 0.066007 0.066007
2.043281 0.062151 0.062151 0.062151
2.048848 0.058403 0.058403 0.058403
2.054416 0.054765 0.054765 0.054765
2.059983 0.051238 0.051238 0.051238
2.065551 0.047822 0.047822 0.047822
2.071118 0.044518 0.044518 0.044518
2.076686 0.041326 0.041326 0.041326
2.082253 0.038249 0.038249 0.038249
2.087821 0.035286 0.035286 0.035286
2.093388 0.032438 0.032438 0.032438
2.098956 0.029707 0.029707 0.029707
2.104523 0.027092 0.027092 0.027092
2.110091 0.024594 0.024594 0.024594
2.115659 0.022214 0.022214 0.022214
2.121226 0.019952 0.019952 0.019952
2.126794 0.017810 0.017810 0.017810
2.132361 0.015787 0.015787 0.015787
2.137929 0.013884 0.013884 0.013884
2.143496 0.012102 0.012102 0.012102
2.149064 0.010441 0.010441 0.010441
2.154631 0.008901 0.008901 0.008901
2.160199 0.007483 0.007483 0.007483
2.165766 0.006187 0.006187 0.006187
2.171334 0.005013 0.005013 0.005013
2.176901 0.003963 0.003963 0.003963
2.182469 0.003035 0.003035 0.003035
2.188036 0.002230 0.002230 0.002230
2.193604 0.001549 0.001549 0.001549
2.199171 0.000992 0.000992 0.000992
2.204739 0.000558 0.000558 0.000558
2.210306 0.000248 0.000248 0.000248
2.215874 0.000062 0.000062 0.000062
2.221441 0.000000 0.000000 0.000000


==> classical_deh_energy_balance.dat <==
omega_t harvester_gain source_loss interaction_energy J_s
0.0000000000000000e+00 0.0000000000000000e+00 -0.0000000000000000e+00 -0.0000000000000000e+00 2.9999999999999996e+00
6.9026590426524755e-03 2.8587975711147351e-06 2.8587975711147351e-06 1.6059744679941534e-18 2.9999942824048573e+00
1.3805318085304951e-02 1.1435135799875429e-05 1.1435135800041962e-05 3.3366321858241401e-18 2.9999771297283995e+00
2.0707977127957425e-02 2.5728851234585459e-05 2.5728851234418926e-05 1.0755285551056204e-17 2.9999485422975307e+00
2.7610636170609902e-02 4.5739671462707854e-05 4.5739671462374787e-05 9.1821081987797380e-17 2.9999085206570748e+00
3.4513295213262379e-02 7.1467215122189565e-05 7.1467215121190364e-05 1.4738644332767948e-16 2.9998570655697572e+00
4.1415954255914850e-02 1.0291099191594988e-04 1.0291099191572783e-04 3.0878077872387168e-17 2.9997941780161681e+00
4.8318613298567327e-02 1.4007040263183668e-04 1.4007040263241954e-04 -1.9090631853124764e-16 2.9997198591947347e+00
5.5221272341219804e-02 1.8294473916607989e-04 1.8294473916702358e-04 -2.0053403382291891e-16 2.9996341105216655e+00
6.2123931383872281e-02 2.3153318455149119e-04 2.3153318455126914e-04 1.2923689896027213e-17 2.9995369336308970e+00
6.9026590426524759e-02 2.8583481298971591e-04 2.8583481297439484e-04 3.6717157092525097e-15 2.9994283303740508e+00
7.5929249469177229e-02 3.4584858988800926e-04 3.4584858987085632e-04 4.1805101047565076e-15 2.9993083028202578e+00
8.2831908511829699e-02 4.1157337190028676e-04 4.1157337189967613e-04 6.4809269062493517e-16 2.9991768532562002e+00
8.9734567554482184e-02 4.8300790697219931e-04 4.8300790697441975e-04 -5.3256010712487983e-17 2.9990339841860507e+00
9.6637226597134654e-02 5.6015083439114877e-04 5.6015083435578816e-04 8.6047488578877565e-15 2.9988796983312880e+00
1.0353988563978714e-01 6.4300068483968964e-04 6.4300068471823124e-04 2.8488322811881519e-14 2.9987139986305631e+00
1.1044254468243961e-01 7.3155588045403785e-04 7.3155588021567297e-04 5.5577938085082934e-14 2.9985368882395682e+00
1.1734520372509208e-01 8.2581473488646528e-04 8.2581473453835486e-04 8.1091036663316634e-14 2.9983483705309228e+00
1.2424786276774456e-01 9.2577545337219069e-04 9.2577545296812502e-04 9.4210403367434036e-14 2.9981484490940633e+00
1.3115052181039705e-01 1.0314361328002120e-03 1.0314361324332832e-03 8.5623522161348841e-14 2.9979371277351330e+00
1.3805318085304952e-01 1.1427947617890233e-03 1.1427947615705314e-03 5.1072687745623571e-14 2.9977144104768585e+00
1.4495583989570199e-01 1.2598492207656631e-03 1.2598492207909207e-03 -5.9088151038722008e-15 2.9974803015584177e+00
1.5185849893835446e-01 1.3825972820500909e-03 1.3825972823604538e-03 -7.2924652427808220e-14 2.9972348054352786e+00
1.5876115798100693e-01 1.5110366099428396e-03 1.5110366104960082e-03 -1.3015838407071100e-13 2.9969779267790075e+00
1.6566381702365940e-01 1.6451647608175246e-03 1.6451647614756926e-03 -1.5521819940467198e-13 2.9967096704770482e+00
1.7256647606631190e-01 1.7849791832176276e-03 1.7849791837774021e-03 -1.3226364448115647e-13 2.9964300416324448e+00
1.7946913510896437e-01 1.9304772179573881e-03 1.9304772182380248e-03 -6.6328192938058803e-14 2.9961390455635235e+00
1.8637179415161684e-01 2.0816560982275523e-03 2.0816560982428456e-03 -3.7220226900558371e-15 2.9958366878035139e+00
1.9327445319426931e-01 2.2385129497046741e-03 2.2385129496833578e-03 5.0077997304498470e-15 2.9955229741006328e+00
2.0017711223692178e-01 2.4010447906621102e-03 2.4010447906186450e-03 1.0518669268932968e-14 2.9951979104187623e+00
2.0707977127957428e-01 2.5692485320902847e-03 2.5692485320676361e-03 6.0479399266455404e-15 2.9948615029358643e+00
2.1398243032222675e-01 2.7431209778185917e-03 2.7431209778274734e-03 -8.7777007884426439e-16 2.9945137580443446e+00
2.2088508936487922e-01 2.9226588246410445e-03 2.9226588246356044e-03 2.3994695119711197e-15 2.9941546823507283e+00
2.2778774840753169e-01 3.1078586624466720e-03 3.1078586623423110e-03 2.4968221934429381e-14 2.9937842826753149e+00
2.3469040745018416e-01 3.2987169743537992e-03 3.2987169740616995e-03 6.7931771319251766e-14 2.9934025660518762e+00
2.4159306649283666e-01 3.4952301368489369e-03 3.4952301363155858e-03 1.2354006706516429e-13 2.9930095397273684e+00
2.4849572553548913e-01 3.6973944199295006e-03 3.6973944191651675e-03 1.7700702015233106e-13 2.9926052111616692e+00
2.5539838457814157e-01 3.9052059872513589e-03 3.9052059863438071e-03 2.1028456753668934e-13 2.9921895880273119e+00
2.6230104362079409e-01 4.1186608962794913e-03 4.1186608953882597e-03 2.0680818169083182e-13 2.9917626782092230e+00
2.6920370266344656e-01 4.3377550984438074e-03 4.3377550977707902e-03 1.5644707751505394e-13 2.9913244898044580e+00
2.7610636170609903e-01 4.5624844392983532e-03 4.5624844390421693e-03 5.9673099794821390e-14 2.9908750311219152e+00
2.8300902074875151e-01 4.7928446586846529e-03 4.7928446589839968e-03 -6.9946826108946435e-14 2.9904143106820316e+00
2.8991167979140398e-01 5.0288313908994353e-03 5.0288313917801197e-03 -2.0585338988965420e-13 2.9899423372164393e+00
2.9681433883405645e-01 5.2704401648659416e-03 5.2704401661989309e-03 -3.1222247010020965e-13 2.9894591196676017e+00
3.0371699787670892e-01 5.5176664043097845e-03 5.5176664058107505e-03 -3.5222380567745406e-13 2.9889646671883781e+00
3.1061965691936139e-01 5.7705054279386658e-03 5.7705054292225277e-03 -3.0185853816533382e-13 2.9884589891415545e+00
3.1752231596201386e-01 6.0289524496266733e-03 6.0289524503500669e-03 -1.7031653865018371e-13 2.9879420950992994e+00
3.2442497500466633e-01 6.2930025786026300e-03 6.2930025787208965e-03 -2.7958191317623006e-14 2.9874139948425578e+00
3.3132763404731880e-01 6.5626508196433564e-03 6.5626508196219291e-03 4.9890647169092972e-15 2.9868746983607557e+00
3.3823029308997132e-01 6.8378920732658499e-03 6.8378920731744230e-03 2.1371793224034263e-14 2.9863242158536507e+00
3.4513295213262379e-01 7.1187211359273195e-03 7.1187211358407776e-03 2.1191381982532675e-14 2.9857625577283180e+00
3.5203561117527626e-01 7.4051327002331302e-03 7.4051327002147005e-03 6.4975802516187293e-15 2.9851897345995702e+00
3.5893827021792873e-01 7.6971213551437212e-03 7.6971213551713102e-03 -3.6914915568786455e-15 2.9846057572896569e+00
3.6584092926058120e-01 7.9946815861852150e-03 7.9946815861464682e-03 1.1207701433590956e-14 2.9840106368277066e+00
3.7274358830323367e-01 8.2978077756649671e-03 8.2978077753934620e-03 6.3754557189099614e-14 2.9834043844492126e+00
3.7964624734588615e-01 8.6064942028910574e-03 8.6064942022223700e-03 1.5377699114083045e-13 2.9827870115955548e+00
3.8654890638853862e-01 8.9207350443958333e-03 8.9207350432258803e-03 2.6778579353958776e-13 2.9821585299135478e+00
3.9345156543119109e-01 9.2405243741640608e-03 9.2405243724960062e-03 3.8158087800610478e-13 2.9815189512550075e+00
4.0035422447384356e-01 9.5658561638644612e-03 9.5658561618323645e-03 4.6521952956624089e-13 2.9808682876763348e+00
4.0725688351649608e-01 9.8967242830853563e-03 9.8967242809508971e-03 4.8936688035183804e-13 2.9802065514380978e+00
4.1415954255914855e-01 1.0233122499574254e-02 1.0233122497692593e-02 4.3205439226312596e-13 2.9795337550046144e+00
4.2106220160180102e-01 1.0575044479480877e-02 1.0575044478242424e-02 2.8490820813686927e-13 2.9788499110435147e+00
4.2796486064445349e-01 1.0922483787604104e-02 1.0922483787353388e-02 5.7825966237601281e-14 2.9781550324252928e+00
4.3486751968710596e-01 1.1275433887642294e-02 1.1275433888590758e-02 -2.1897483826194277e-13 2.9774491322228180e+00
4.4177017872975843e-01 1.1633888142447507e-02 1.1633888144593429e-02 -4.9650283884261630e-13 2.9767322237108127e+00
4.4867283777241090e-01 1.1997839814283290e-02 1.1997839817360800e-02 -7.1329053774604745e-13 2.9760043203652780e+00
4.5557549681506337e-01 1.2367282065085916e-02 1.2367282068562968e-02 -8.0745410357963016e-13 2.9752654358628736e+00
4.6247815585771584e-01 1.2742207956730006e-02 1.2742207959892227e-02 -7.3567263392249064e-13 2.9745155840802151e+00
4.6938081490036832e-01 1.3122610451297284e-02 1.3122610453443428e-02 -5.0010551255752491e-13 2.9737547790931127e+00
4.7628347394302079e-01 1.3508482411350275e-02 1.3508482412141642e-02 -1.8451906669270102e-13 2.9729830351757163e+00
4.8318613298567331e-01 1.3899816600209863e-02 1.3899816600213777e-02 -5.3290705182007522e-16 2.9722003667995720e+00
4.9008879202832578e-01 1.4296605682242169e-02 1.4296605682136088e-02 2.4283353106113739e-14 2.9714067886357274e+00
4.9699145107097825e-01 1.4698842223130448e-02 1.4698842222930386e-02 4.6412873544454670e-14 2.9706023155541388e+00
5.0389411011363072e-01 1.5106518690166715e-02 1.5106518690018111e-02 3.6420866322828262e-14 2.9697869626199633e+00
5.1079676915628314e-01 1.5519627452550200e-02 1.5519627452535323e-02 7.8548278992229825e-15 2.9689607450949289e+00
5.1769942819893566e-01 1.5938160781678840e-02 1.5938160781737265e-02 -8.0380146982861340e-15 2.9681236784365250e+00
5.2460208724158819e-01 1.6362110851445677e-02 1.6362110851378509e-02 1.9695356456850278e-14 2.9672757782972425e+00
5.3150474628424060e-01 1.6791469738539344e-02 1.6791469738063114e-02 1.1015632850330804e-13 2.9664170605238733e+00
5.3840740532689313e-01 1.7226229422749095e-02 1.7226229421576589e-02 2.6470492464625295e-13 2.9655475411568464e+00
5.4531006436954554e-01 1.7666381787274033e-02 1.7666381785198304e-02 4.6587733670833131e-13 2.9646672364296029e+00
5.5221272341219807e-01 1.8111918619035994e-02 1.8111918616002809e-02 6.8011152265512471e-13 2.9637761627679939e+00
5.5911538245485048e-01 1.8562831608996355e-02 1.8562831605148045e-02 8.6349261074758494e-13 2.9628743367897035e+00
5.6601804149750301e-01 1.9019112352476497e-02 1.9019112348161560e-02 9.6933017168510113e-13 2.9619617753036764e+00
5.7292070054015543e-01 1.9480752349481267e-02 1.9480752345228503e-02 9.5687346934880679e-13 2.9610384953095426e+00
5.7982335958280795e-01 1.9947743005026219e-02 1.9947743001478280e-02 7.9971029798286969e-13 2.9601045139970430e+00
5.8672601862546037e-01 2.0420075629467516e-02 2.0420075627282985e-02 4.9319437422923331e-13 2.9591598487454336e+00
5.9362867766811289e-01 2.0897741438835327e-02 2.0897741438571371e-02 5.9530158580400899e-14 2.9582045171228568e+00
6.0053133671076542e-01 2.1380731555169397e-02 2.1380731557155030e-02 -4.5046744112653417e-13 2.9572385368856895e+00
6.0743399575341783e-01 2.1869037006858411e-02 2.1869037011083892e-02 -9.6012642281095862e-13 2.9562619259778318e+00
6.1433665479607036e-01 2.2362648728981749e-02 2.2362648735022583e-02 -1.3752776695241666e-12 2.9552747025299544e+00
6.2123931383872277e-01 2.2861557563654183e-02 2.2861557570666546e-02 -1.5994927604623400e-12 2.9542768848586665e+00
6.2814197288137530e-01 2.3365754260373905e-02 2.3365754267188343e-02 -1.5572654277207221e-12 2.9532684914656229e+00
6.3504463192402771e-01 2.3875229476373411e-02 2.3875229481730598e-02 -1.2264522730731643e-12 2.9522495410365384e+00
6.4194729096668024e-01 2.4389973776973939e-02 2.4389973779945118e-02 -6.8102190553531731e-13 2.9512200524401093e+00
6.4884995000933265e-01 2.4909977635943492e-02 2.4909977636581537e-02 -1.4554468741323490e-13 2.9501800447268365e+00
6.5575260905198518e-01 2.5435231435863348e-02 2.5435231435840366e-02 6.0673688295764811e-15 2.9491295371283188e+00
6.6265526809463760e-01 2.5965725468534817e-02 2.5965725468292788e-02 5.4128923565599508e-14 2.9480685490634140e+00
6.6955792713729012e-01 2.6501449935278754e-02 2.6501449934940302e-02 7.6783024383075829e-14 2.9469971001301190e+00
6.7646058617994265e-01 2.7042394947340453e-02 2.7042394947122128e-02 5.3018700540974352e-14 2.9459152101057553e+00
6.8336324522259506e-01 2.7588550526271294e-02 2.7588550526268518e-02 8.0546680436555104e-15 2.9448228989474625e+00
6.9026590426524759e-01 2.8139906604299741e-02 2.8139906604404574e-02 -1.4627188349436437e-14 2.9437201867911904e+00
6.9716856330790000e-01 2.8696453024707413e-02 2.8696453024619872e-02 2.6478819137309983e-14 2.9426070939507598e+00
7.0407122235055253e-01 2.9258179542210216e-02 2.9258179541511220e-02 1.5775714068411162e-13 2.9414836409169771e+00
7.1097388139320494e-01 2.9825075823343705e-02 2.9825075821597213e-02 3.8338776597868218e-13 2.9403498483568051e+00
7.1787654043585747e-01 3.0397131446852299e-02 3.0397131443718139e-02 6.8353656068609325e-13 2.9392057371125633e+00
7.2477919947850988e-01 3.0974335904083161e-02 3.0974335899412564e-02 1.0170364550532440e-12 2.9380513282011744e+00
7.3168185852116241e-01 3.1556678599382382e-02 3.1556678593289478e-02 1.3274159549325760e-12 2.9368866428134206e+00
7.3858451756381494e-01 3.2144148850495657e-02 3.2144148843383347e-02 1.5513312856541008e-12 2.9357117023132329e+00
7.4548717660646735e-01 3.2736735888970803e-02 3.2736735881515822e-02 1.6285639503621497e-12 2.9345265282369679e+00
7.5238983564911988e-01 3.3334428860563647e-02 3.3334428853653009e-02 1.5122680885326646e-12 2.9333311422926935e+00
7.5929249469177229e-01 3.3937216825645877e-02 3.3937216820269622e-02 1.1785017406396037e-12 2.9321255663594603e+00
7.6619515373442482e-01 3.4545088759615816e-02 3.4545088756727127e-02 6.3403726713318071e-13 2.9309098224865453e+00
7.7309781277707723e-01 3.5158033553310181e-02 3.5158033553664314e-02 -7.8903550360109880e-14 2.9296839328926709e+00
7.8000047181972976e-01 3.5776040013418636e-02 3.5776040017411193e-02 -8.8206109083444068e-13 2.9284479199651772e+00
7.8690313086238217e-01 3.6399096862899882e-02 3.6399096870427750e-02 -1.6657564216870925e-12 2.9272018062591441e+00
7.9380578990503470e-01 3.7027192741399345e-02 3.7027192751775129e-02 -2.3001878179940149e-12 2.9259456144964493e+00
8.0070844894768711e-01 3.7660316205668620e-02 3.7660316217619449e-02 -2.6544766384972719e-12 2.9246793675647607e+00
8.0761110799033964e-01 3.8298455729987080e-02 3.8298455741780257e-02 -2.6245672302138701e-12 2.9234030885164390e+00
8.1451376703299216e-01 3.8941599706584895e-02 3.8941599716325825e-02 -2.1716350939726683e-12 2.9221168005673479e+00
8.2141642607564458e-01 3.9589736446068446e-02 3.9589736452214419e-02 -1.3718581826083210e-12 2.9208205270955707e+00
8.2831908511829710e-01 4.0242854177847953e-02 4.0242854179998400e-02 -4.7905013289550886e-13 2.9195142916400028e+00
8.3522174416094952e-01 4.0900941050568074e-02 4.0900941050587836e-02 -1.4044321261508231e-15 2.9181981178988239e+00
8.4212440320360205e-01 4.1563985132646808e-02 4.1563985132464953e-02 4.0628611586157609e-14 2.9168720297350696e+00
8.4902706224625446e-01 4.2231974412672957e-02 4.2231974412277440e-02 8.6314289049482800e-14 2.9155360511754447e+00
8.5592972128890699e-01 4.2904896799753123e-02 4.2904896799393244e-02 8.1029627452267053e-14 2.9141902064012131e+00
8.6283238033155940e-01 4.3582740124044117e-02 4.3582740123919050e-02 3.4428015993626107e-14 2.9128345197521615e+00
8.6973503937421193e-01 4.4265492137188500e-02 4.4265492137293139e-02 -1.1984857550828565e-14 2.9114690157254133e+00
8.7663769841686434e-01 4.4953140512755285e-02 4.4953140512846934e-02 -9.2370555648813027e-15 2.9100937189743057e+00
8.8354035745951687e-01 4.5645672846686303e-02 4.5645672846334806e-02 8.2028828174429694e-14 2.9087086543073299e+00
8.9044301650216939e-01 4.6343076657747173e-02 4.6343076656433668e-02 2.8084756742430273e-13 2.9073138466871322e+00
8.9734567554482181e-01 4.7045339387982998e-02 4.7045339385221929e-02 5.8119620227614640e-13 2.9059093212295557e+00
9.0424833458747433e-01 4.7752448403177494e-02 4.7752448398636238e-02 9.5201069250094869e-13 2.9044951032027271e+00
9.1115099363012675e-01 4.8464390993316175e-02 4.8464390986913797e-02 1.3413159472008829e-12 2.9030712180261720e+00
9.1805365267277927e-01 4.9181154373052260e-02 4.9181154365022905e-02 1.6834866833903561e-12 2.9016376912699537e+00
9.2495631171543169e-01 4.9902725682175075e-02 4.9902725673084847e-02 1.9084955837911367e-12 2.9001945486538299e+00
9.3185897075808422e-01 5.0629091986081176e-02 5.0629091976796436e-02 1.9525825400990015e-12 2.8987418160464067e+00
9.3876162980073663e-01 5.1360240276246749e-02 5.1360240267851465e-02 1.7686963005303369e-12 2.8972795194642966e+00
9.4566428884338916e-01 5.2096157470701843e-02 5.2096157464369908e-02 1.3362533302085923e-12 2.8958076850712597e+00
9.5256694788604157e-01 5.2836830414505487e-02 5.2836830411339575e-02 6.6865402104099311e-13 2.8943263391773204e+00
9.5946960692869410e-01 5.3582245880221951e-02 5.3582245881072632e-02 -1.8220980280148070e-13 2.8928355082378543e+00
9.6637226597134662e-01 5.4332390568397448e-02 5.4332390573685219e-02 -1.1260548049563113e-12 2.8913352188526291e+00
9.7327492501399904e-01 5.5087251108036972e-02 5.5087251117600378e-02 -2.0395241051573977e-12 2.8898254977647988e+00
9.8017758405665156e-01 5.5846814057081945e-02 5.5846814070086070e-02 -2.7785551637293793e-12 2.8883063718598274e+00
9.8708024309930398e-01 5.6611065902887420e-02 5.6611065917826719e-02 -3.1983971027216287e-12 2.8867778681643461e+00
9.9398290214195650e-01 5.7379993062699752e-02 5.7379993077538494e-02 -3.1830538205213090e-12 2.8852400138449226e+00
1.0008855611846090e+00 5.8153581884134053e-02 5.8153581896629225e-02 -2.6851187939769263e-12 2.8836928362067411e+00
1.0077882202272614e+00 5.8931818645652084e-02 5.8931818653913393e-02 -1.7773116312014281e-12 2.8821363626921728e+00
1.0146908792699139e+00 5.9714689557040457e-02 5.9714689560381284e-02 -7.1703754045415735e-13 2.8805706208792370e+00
1.0215935383125663e+00 6.0502180759889140e-02 6.0502180760030333e-02 -2.5301982731207318e-14 2.8789956384799389e+00
1.0284961973552189e+00 6.1294278328216822e-02 6.1294278328100082e-02 2.7844393457598927e-14 2.8774114433437994e+00
1.0353988563978713e+00 6.2090968269082503e-02 6.2090968268731395e-02 7.4751316248011797e-14 2.8758180634625368e+00
1.0423015154405237e+00 6.2892236522719247e-02 6.2892236522358980e-02 7.8104189782379763e-14 2.8742155269552816e+00
1.0492041744831764e+00 6.3698068963233712e-02 6.3698068963081056e-02 3.8968828164342995e-14 2.8726038620738374e+00
1.0561068335258288e+00 6.4508451399095418e-02 6.4508451399183597e-02 -7.4384942649885488e-15 2.8709830972016324e+00
1.0630094925684812e+00 6.5323369573625667e-02 6.5323369573756507e-02 -1.5587531265737198e-14 2.8693532608524865e+00
1.0699121516111336e+00 6.6142809165492145e-02 6.6142809165271599e-02 5.3357318563485026e-14 2.8677143816694564e+00
1.0768148106537863e+00 6.6966755789208077e-02 6.6966755788136823e-02 2.2081225736769739e-13 2.8660664884237259e+00
1.0837174696964387e+00 6.7795194995636854e-02 6.7795194993227392e-02 4.8525627960316344e-13 2.8644096100135448e+00
1.0906201287390911e+00 6.8628112272499375e-02 6.8628112268393604e-02 8.2168716275532465e-13 2.8627437754632123e+00
1.0975227877817435e+00 6.9465493044885918e-02 6.9465493038958659e-02 1.1847078873472585e-12 2.8610690139220822e+00
1.1044254468243961e+00 7.0307322675769834e-02 7.0307322668194061e-02 1.5148771126405337e-12 2.8593853546636114e+00
1.1113281058670486e+00 7.1153586466523755e-02 7.1153586457797680e-02 1.7470691560106389e-12 2.8576928270844042e+00
1.1182307649097010e+00 7.2004269657437669e-02 7.2004269648361596e-02 1.8201495866065898e-12 2.8559914607032764e+00
1.1251334239523536e+00 7.2859357428238014e-02 7.2859357419841952e-02 1.6869561303423097e-12 2.8542812851603157e+00
1.1320360829950060e+00 7.3718834898606755e-02 7.3718834892031904e-02 1.3234580098497874e-12 2.8525623302159357e+00
1.1389387420376584e+00 7.4582687128701586e-02 7.4582687125048563e-02 7.3639427888849700e-13 2.8508346257499024e+00
1.1458414010803109e+00 7.5450899119675230e-02 7.5450899119827941e-02 -3.2107649872159526e-14 2.8490982017603437e+00
1.1527440601229635e+00 7.6323455814193947e-02 7.6323455818643859e-02 -9.0362162197266120e-13 2.8473530883627118e+00
1.1596467191656159e+00 7.7200342096955366e-02 7.7200342105646191e-02 -1.7675860775057117e-12 2.8455993157887072e+00
1.1665493782082683e+00 7.8081542795204739e-02 7.8081542807430404e-02 -2.4915403074032841e-12 2.8438369143851387e+00
1.1734520372509207e+00 7.8967042679249255e-02 7.8967042693639300e-02 -2.9387214883769276e-12 2.8420659146127210e+00
1.1803546962935734e+00 7.9856826462971098e-02 7.9856826477602949e-02 -2.9940383505788761e-12 2.8402863470447937e+00
1.1872573553362258e+00 8.0750878804337789e-02 8.0750878817021698e-02 -2.5998425634554681e-12 2.8384982423659562e+00
1.1941600143788782e+00 8.1649184305911088e-02 8.1649184314696477e-02 -1.8024914893999268e-12 2.8367016313706066e+00
1.2010626734215308e+00 8.2551727515353279e-02 8.2551727519318829e-02 -8.1119555517261692e-13 2.8348965449613619e+00
1.2079653324641833e+00 8.3458492925931577e-02 8.3458492926306915e-02 -7.0093930659709261e-14 2.8330830141473857e+00
1.2148679915068357e+00 8.4369464977164188e-02 8.4369464977104069e-02 1.8024470804789419e-14 2.8312610700457914e+00
1.2217706505494881e+00 8.5284628055697365e-02 8.5284628055410483e-02 6.0423888115224145e-14 2.8294307438891786e+00
1.2286733095921407e+00 8.6203966495200068e-02 8.6203966494874829e-02 6.8589578461342179e-14 2.8275920670102499e+00
1.2355759686347931e+00 8.7127464577165414e-02 8.7127464577013036e-02 3.7708725031393446e-14 2.8257450708459735e+00
1.2424786276774455e+00 8.8055106531452182e-02 8.8055106531527150e-02 -3.7414515929867779e-15 2.8238897869369453e+00
1.2493812867200980e+00 8.8986876536800152e-02 8.8986876536941928e-02 -1.5992762669725381e-14 2.8220262469261157e+00
1.2562839457627506e+00 8.9922758721351415e-02 8.9922758721211471e-02 3.6265435099380742e-14 2.8201544825575766e+00
1.2631866048054030e+00 9.0862737163176888e-02 9.0862737162298979e-02 1.7356671655477386e-13 2.8182745256754016e+00
1.2700892638480554e+00 9.1806795890807258e-02 9.1806795888735193e-02 3.9650505101462842e-13 2.8163864082225292e+00
1.2769919228907081e+00 9.2754918883768189e-02 9.2754918880159076e-02 6.8468009040145718e-13 2.8144901622396814e+00
1.2838945819333605e+00 9.3707090073118060e-02 9.3707090067838728e-02 9.9923957996850281e-13 2.8125858198643221e+00
1.2907972409760129e+00 9.4663293341988752e-02 9.4663293335182308e-02 1.2883916156170018e-12 2.8106734133296349e+00
1.2976999000186653e+00 9.5623512526127552e-02 9.5623512518238973e-02 1.4948153825855571e-12 2.8087529749635216e+00
1.3046025590613179e+00 9.6587731414440658e-02 9.6587731406199806e-02 1.5641488104733981e-12 2.8068245371875999e+00
1.3115052181039704e+00 9.7555933749536361e-02 9.7555933741889644e-02 1.4541368109632914e-12 2.8048881325162203e+00
1.3184078771466228e+00 9.8528103228269048e-02 9.8528103222272456e-02 1.1428136215130281e-12 2.8029437935554546e+00
1.3253105361892752e+00 9.9504223502280942e-02 9.9504223498953603e-02 6.3546390371982397e-13 2.8009915530020923e+00
1.3322131952319278e+00 1.0048427817854358e-01 1.0048427817870587e-01 -3.1119551380243139e-14 2.7990314436425878e+00
1.3391158542745802e+00 1.0146825081989647e-01 1.0146825082400168e-01 -7.8774209377741049e-13 2.7970634983519962e+00
1.3460185133172327e+00 1.0245612494558357e-01 1.0245612495357248e-01 -1.5364487460090004e-12 2.7950877500928546e+00
1.3529211723598853e+00 1.0344788403178645e-01 1.0344788404299221e-01 -2.1599055877175034e-12 2.7931042319140151e+00
1.3598238314025377e+00 1.0444351151215428e-01 1.0444351152528863e-01 -2.5371926781758702e-12 2.7911129769494223e+00
1.3667264904451901e+00 1.0544299077832975e-01 1.0544299079159569e-01 -2.5676183401657230e-12 2.7891140184168082e+00
1.3736291494878425e+00 1.0644630518047085e-01 1.0644630519183695e-01 -2.2032986546349779e-12 2.7871073896163256e+00
1.3805318085304952e+00 1.0745343802776830e-01 1.0745343803546348e-01 -1.4918455359946848e-12 2.7850931239290726e+00
1.3874344675731476e+00 1.0846437258895794e-01 1.0846437259223052e-01 -6.3034577557630206e-13 2.7830712548155385e+00
1.3943371266158000e+00 1.0947909209282897e-01 1.0947909209303996e-01 -3.1585845050585704e-14 2.7810418158139196e+00
1.4012397856584526e+00 1.1049757972897478e-01 1.1049757972891383e-01 1.9301227283108349e-14 2.7790048405421719e+00
1.4081424447011051e+00 1.1151981864869775e-01 1.1151981864845717e-01 5.0673354401453709e-14 2.7769603627030852e+00
1.4150451037437575e+00 1.1254579196476744e-01 1.1254579196452297e-01 5.1864068595364192e-14 2.7749084160709536e+00
1.4219477627864099e+00 1.1357548275231935e-01 1.1357548275223972e-01 2.3947510641164628e-14 2.7728490344955201e+00
1.4288504218290625e+00 1.1460887404939352e-01 1.1460887404949505e-01 -7.1775918542016377e-15 2.7707822519010095e+00
1.4357530808717149e+00 1.1564594885745749e-01 1.1564594885756807e-01 -8.6763929374455990e-15 2.7687081022848634e+00
1.4426557399143674e+00 1.1668669014193500e-01 1.1668669014172783e-01 4.6637693706941268e-14 2.7666266197165439e+00
1.4495583989570198e+00 1.1773108083273998e-01 1.1773108083181349e-01 1.7234824678524774e-13 2.7645378383363726e+00
1.4564610579996724e+00 1.1877910382481455e-01 1.1877910382279144e-01 3.6482206144938801e-13 2.7624417923544167e+00
1.4633637170423248e+00 1.1983074197867033e-01 1.1983074197529464e-01 6.0308424920663132e-13 2.7603385160494103e+00
1.4702663760849772e+00 1.2088597812093310e-01 1.2088597811615309e-01 8.5165763330508073e-13 2.7582280437676934e+00
1.4771690351276299e+00 1.2194479504488853e-01 1.2194479503890587e-01 1.0657669191616038e-12 2.7561104099221878e+00
1.4840716941702823e+00 1.2300717551102924e-01 1.2300717550431162e-01 1.1980499925456912e-12 2.7539856489913763e+00
1.4909743532129347e+00 1.2407310224760193e-01 1.2407310224085122e-01 1.2061171505983738e-12 2.7518537955182971e+00
1.4978770122555871e+00 1.2514255795115437e-01 1.2514255794523454e-01 1.0601644562235891e-12 2.7497148841095305e+00
1.5047796712982398e+00 1.2621552528708024e-01 1.2621552528290714e-01 7.4980022191084576e-13 2.7475689494341853e+00
1.5116823303408922e+00 1.2729198689016291e-01 1.2729198688856513e-01 2.8924085349046891e-13 2.7454160262228693e+00
1.5185849893835446e+00 1.2837192536511532e-01 1.2837192536668485e-01 -2.7996632789850652e-13 2.7432561492666299e+00
1.5254876484261970e+00 1.2945532328711734e-01 1.2945532329206433e-01 -8.8972579304069654e-13 2.7410893534158709e+00
1.5323903074688496e+00 1.3054216320234818e-01 1.3054216321038559e-01 -1.4504578094154397e-12 2.7389156735792284e+00
1.5392929665115020e+00 1.3163242762851446e-01 1.3163242763880278e-01 -1.8615747832129160e-12 2.7367351447223940e+00
1.5461956255541545e+00 1.3272609905537269e-01 1.3272609906655775e-01 -2.0282525658998907e-12 2.7345478018668841e+00
1.5530982845968071e+00 1.3382315994524629e-01 1.3382315995562721e-01 -1.8855944583506811e-12 2.7323536800887451e+00
1.5600009436394595e+00 1.3492359273353513e-01 1.3492359274141119e-01 -1.4311968277169741e-12 2.7301528145171772e+00
1.5669036026821119e+00 1.3602737982921942e-01 1.3602737983346036e-01 -7.6719759017906960e-13 2.7279452403330788e+00
1.5738062617247643e+00 1.3713450361535584e-01 1.3713450361624790e-01 -1.5287987889522903e-13 2.7257309927675037e+00
1.5807089207674170e+00 1.3824494644962904e-01 1.3824494644964824e-01 7.2618994151341095e-15 2.7235101071007031e+00
1.5876115798100694e+00 1.3935869066558379e-01 1.3935869066546669e-01 2.9163824133426884e-14 2.7212826186690662e+00
1.5945142388527218e+00 1.4047571857238278e-01 1.4047571857222096e-01 3.6458336349909364e-14 2.7190485628555576e+00
1.6014168978953742e+00 1.4159601245543224e-01 1.4159601245536413e-01 2.1552204465535851e-14 2.7168079750892713e+00
1.6083195569380269e+00 1.4271955457703617e-01 1.4271955457710384e-01 -1.7763568394002506e-16 2.7145608908457919e+00
1.6152222159806793e+00 1.4384632717690729e-01 1.4384632717700785e-01 -5.4470317145671743e-15 2.7123073456459839e+00
1.6221248750233317e+00 1.4497631247268314e-01 1.4497631247258846e-01 2.6244284523357921e-14 2.7100473750548226e+00
1.6290275340659843e+00 1.4610949266044765e-01 1.4610949265986495e-01 1.0586947984947416e-13 2.7077810146802697e+00
1.6359301931086367e+00 1.4724584991525613e-01 1.4724584991390555e-01 2.3161889073364252e-13 2.7055083001721885e+00
1.6428328521512892e+00 1.4838536639166355e-01 1.4838536638935818e-01 3.8865161089418625e-13 2.7032292672212832e+00
1.6497355111939416e+00 1.4952802422425521e-01 1.4952802422096534e-01 5.5128124287762148e-13 2.7009439515580689e+00
1.6566381702365942e+00 1.5067380552817855e-01 1.5067380552407239e-01 6.8705596767415508e-13 2.6986523889518548e+00
1.6635408292792466e+00 1.5182269239967527e-01 1.5182269239512314e-01 7.6211259525393871e-13 2.6963546152097533e+00
1.6704434883218990e+00 1.5297466691661371e-01 1.5297466691216055e-01 7.4713013553662224e-13 2.6940506661756785e+00
1.6773461473645515e+00 1.5412971113901891e-01 1.5412971113531793e-01 6.2328753269724765e-13 2.6917405777293637e+00
1.6842488064072041e+00 1.5528780710960105e-01 1.5528780710731960e-01 3.8737901775220965e-13 2.6894243857853604e+00
1.6911514654498565e+00 1.5644893685428124e-01 1.5644893685398542e-01 5.5544457921996583e-14 2.6871021262920287e+00
1.6980541244925089e+00 1.5761308238271254e-01 1.5761308238474481e-01 -3.3545666244805262e-13 2.6847738352305099e+00
1.7049567835351616e+00 1.5878022568879729e-01 1.5878022569316630e-01 -7.2982730969783924e-13 2.6824395486136670e+00
1.7118594425778140e+00 1.5995034875119829e-01 1.5995034875750314e-01 -1.0584089160659006e-12 2.6800993024849933e+00
1.7187621016204664e+00 1.6112343353384401e-01 1.6112343354126191e-01 -1.2490564138545324e-12 2.6777531329174757e+00
1.7256647606631188e+00 1.6229946198642697e-01 1.6229946199379297e-01 -1.2426615292326916e-12 2.6754010760124136e+00
1.7325674197057714e+00 1.6347841604489460e-01 1.6347841605091507e-01 -1.0157319429993094e-12 2.6730431678981694e+00
1.7394700787484239e+00 1.6466027763193120e-01 1.6466027763556967e-01 -6.1052274347161987e-13 2.6706794447288602e+00
1.7463727377910763e+00 1.6584502865743211e-01 1.6584502865851491e-01 -1.7355561432452760e-13 2.6683099426829697e+00
1.7532753968337287e+00 1.6703265101897846e-01 1.6703265101901277e-01 6.0840221749458583e-15 2.6659346979619740e+00
1.7601780558763813e+00 1.6822312660294608e-01 1.6822312660279848e-01 3.2718272535703362e-14 2.6635537467944026e+00
1.7670807149190337e+00 1.6941643728456945e-01 1.6941643728429523e-01 5.1192383665465971e-14 2.6611671254314091e+00
1.7739833739616861e+00 1.7061256492827437e-01 1.7061256492807320e-01 4.0212277951923175e-14 2.6587748701438532e+00
1.7808860330043388e+00 1.7181149138841323e-01 1.7181149138840945e-01 1.0808021144725900e-14 2.6563770172231806e+00
1.7877886920469912e+00 1.7301319850973929e-01 1.7301319850988284e-01 -1.1141088052113447e-14 2.6539736029802339e+00
1.7946913510896436e+00 1.7421766812788902e-01 1.7421766812794615e-01 1.8485213360008859e-15 2.6515646637441073e+00
1.8015940101322960e+00 1.7542488206987017e-01 1.7542488206947571e-01 6.9905192745522992e-14 2.6491502358610481e+00
1.8084966691749487e+00 1.7663482215455528e-01 1.7663482215329829e-01 2.0033974479360950e-13 2.6467303556934030e+00
1.8153993282176011e+00 1.7784747019317909e-01 1.7784747019070180e-01 3.8554714976157814e-13 2.6443050596185960e+00
1.8223019872602535e+00 1.7906280798983959e-01 1.7906280798593244e-01 6.0367266740968268e-13 2.6418743840281347e+00
1.8292046463029059e+00 1.8028081734200102e-01 1.8028081733667278e-01 8.2147622038064591e-13 2.6394383653266540e+00
1.8361073053455585e+00 1.8150148004099759e-01 1.8150148003451916e-01 9.9916741547190221e-13 2.6369970399309612e+00
1.8430099643882110e+00 1.8272477787253788e-01 1.8272477786544172e-01 1.0960954366368014e-12 2.6345504442691161e+00
1.8499126234308634e+00 1.8395069261720820e-01 1.8395069261025010e-01 1.0772827074845283e-12 2.6320986147794994e+00
1.8568152824735160e+00 1.8517920605097293e-01 1.8517920604505189e-01 9.1974206029021855e-13 2.6296415879098958e+00
1.8637179415161684e+00 1.8641029994567354e-01 1.8641029994171654e-01 6.1802230000296283e-13 2.6271794001165665e+00
1.8706206005588208e+00 1.8764395606952189e-01 1.8764395606834294e-01 1.8834933612765781e-13 2.6247120878633137e+00
1.8775232596014733e+00 1.8888015618758924e-01 1.8888015618974019e-01 -3.2956970485997772e-13 2.6222396876205192e+00
1.8844259186441259e+00 1.9011888206228961e-01 1.9011888206791938e-01 -8.7342355570285694e-13 2.6197622358641608e+00
1.8913285776867783e+00 1.9136011545385462e-01 1.9136011546260101e-01 -1.3633760787001848e-12 2.6172797690747975e+00
1.8982312367294307e+00 1.9260383812080234e-01 1.9260383813174542e-01 -1.7114532013806640e-12 2.6147923237365087e+00
1.9051338957720831e+00 1.9385003182039542e-01 1.9385003183210792e-01 -1.8363865983417328e-12 2.6122999363357837e+00
1.9120365548147358e+00 1.9509867830909092e-01 1.9509867831982008e-01 -1.6850298933945852e-12 2.6098026433603594e+00
1.9189392138573882e+00 1.9634975934297821e-01 1.9634975935100818e-01 -1.2607470623038354e-12 2.6073004812979832e+00
1.9258418729000406e+00 1.9760325667820688e-01 1.9760325668244239e-01 -6.6021632605384192e-13 2.6047934866351148e+00
1.9327445319426932e+00 1.9885915207140137e-01 1.9885915207223448e-01 -1.1916023723301805e-13 2.6022816958555306e+00
1.9396471909853457e+00 2.0011742728018711e-01 2.0011742728015935e-01 1.6298074001497299e-14 2.5997651454396808e+00
1.9465498500279981e+00 2.0137806406475084e-01 2.0137806406432635e-01 6.7856831265089573e-14 2.5972438718713469e+00
1.9534525090706505e+00 2.0264104418690515e-01 2.0264104418624584e-01 9.7721830627506284e-14 2.5947179116275079e+00
1.9603551681133031e+00 2.0390634941091657e-01 2.0390634941038788e-01 7.8914652590356134e-14 2.5921873011792238e+00
1.9672578271559555e+00 2.0517396150415457e-01 2.0517396150400802e-01 2.6612045900265004e-14 2.5896520769919835e+00
1.9741604861986080e+00 2.0644386223750788e-01 2.0644386223772315e-01 -2.2726265314076956e-14 2.5871122755245533e+00
1.9810631452412604e+00 2.0771603338581063e-01 2.0771603338606037e-01 -2.7322588636025105e-14 2.5845679332278788e+00
1.9879658042839130e+00 2.0899045672827721e-01 2.0899045672797856e-01 4.7795101210112989e-14 2.5820190865440424e+00
1.9948684633265654e+00 2.1026711404894483e-01 2.1026711404737064e-01 2.2306601010768646e-13 2.5794657719052583e+00
2.0017711223692181e+00 2.1154598713712186e-01 2.1154598713354011e-01 4.9995563244920047e-13 2.5769080257329193e+00
2.0086737814118703e+00 2.1282705778784183e-01 2.1282705778166155e-01 8.6003426602587751e-13 2.5743458844366764e+00
2.0155764404545229e+00 2.1411030780232088e-01 2.1411030779322182e-01 1.2664536086504086e-12 2.5717793844135559e+00
2.0224790994971755e+00 2.1539571898841797e-01 2.1539571897645127e-01 1.6681767078807753e-12 2.5692085620470970e+00
2.0293817585398277e+00 2.1668327316109626e-01 2.1668327314674163e-01 2.0056178939853453e-12 2.5666334537065163e+00
2.0362844175824804e+00 2.1797295214288481e-01 2.1797295212705325e-01 2.2177371050702279e-12 2.5640540957458930e+00
2.0431870766251325e+00 2.1926473776433858e-01 2.1926473774832478e-01 2.2498447549423875e-12 2.5614705245033500e+00
2.0500897356677852e+00 2.2055861186449682e-01 2.2055861184987258e-01 2.0611623519073418e-12 2.5588827763002544e+00
2.0569923947104378e+00 2.2185455629133627e-01 2.2185455627979733e-01 1.6321721751921815e-12 2.5562908874404049e+00
2.0638950537530900e+00 2.2315255290222080e-01 2.2315255289539482e-01 9.7036823021312569e-13 2.5536948942092099e+00
2.0707977127957427e+00 2.2445258356434408e-01 2.2445258356357334e-01 1.1409762024072734e-13 2.5510948328728529e+00
2.0777003718383953e+00 2.2575463015516462e-01 2.2575463016128539e-01 -8.6639584395697968e-13 2.5484907396774288e+00
2.0846030308810475e+00 2.2705867456283235e-01 2.2705867457597595e-01 -1.8714474414593951e-12 2.5458826508480477e+00
2.0915056899237001e+00 2.2836469868660564e-01 2.2836469870604859e-01 -2.7787994127947969e-12 2.5432706025879024e+00
2.0984083489663528e+00 2.2967268443725639e-01 2.2967268446135880e-01 -3.4558023109809713e-12 2.5406546310772820e+00
2.1053110080090049e+00 2.3098261373746348e-01 2.3098261376373341e-01 -3.7773784100636474e-12 2.5380347724725327e+00
2.1122136670516576e+00 2.3229446852219349e-01 2.3229446854752323e-01 -3.6512792789267227e-12 2.5354110629049531e+00
2.1191163260943098e+00 2.3360823073906550e-01 2.3360823076019321e-01 -3.0510372006631318e-12 2.5327835384796131e+00
2.1260189851369624e+00 2.3492388234870248e-01 2.3492388236295270e-01 -2.0578094783729741e-12 2.5301522352740942e+00
2.1329216441796151e+00 2.3624140532506488e-01 2.3624140533143190e-01 -9.1198160134808855e-13 2.5275171893371358e+00
2.1398243032222672e+00 2.3756078165576722e-01 2.3756078165640870e-01 -7.5650596897958177e-14 2.5248784366871821e+00
2.1467269622649199e+00 2.3888199334299176e-01 2.3888199334285698e-01 3.2884805989397135e-14 2.5222360133142856e+00
2.1536296213075725e+00 2.4020502240568564e-01 2.4020502240508113e-01 8.5698115270815843e-14 2.5195899551898373e+00
2.1605322803502247e+00 2.4152985087682138e-01 2.4152985087600842e-01 1.0736966871149889e-13 2.5169402982479827e+00
2.1674349393928773e+00 2.4285646080503254e-01 2.4285646080442569e-01 8.0313533601383834e-14 2.5142870783911482e+00
2.1743375984355300e+00 2.4418483425514009e-01 2.4418483425499615e-01 2.3181456754173270e-14 2.5116303314900073e+00
2.1812402574781822e+00 2.4551495330850215e-01 2.4551495330876993e-01 -2.7089441800853820e-14 2.5089700933824597e+00
2.1881429165208348e+00 2.4684680006337462e-01 2.4684680006366433e-01 -2.9753977059954195e-14 2.5063063998726709e+00
2.1950455755634870e+00 2.4818035663528071e-01 2.4818035663492477e-01 4.9249493372371947e-14 2.5036392867301500e+00
2.2019482346061396e+00 2.4951560515738996e-01 2.4951560515556070e-01 2.3004931293257868e-13 2.5009687896888781e+00
2.2088508936487923e+00 2.5085252778090361e-01 2.5085252777676237e-01 5.1485482543967015e-13 2.4982949444464748e+00
2.2157535526914445e+00 2.5219110667544575e-01 2.5219110666829914e-01 8.8686835653106763e-13 2.4956177866634013e+00
2.2226562117340971e+00 2.5353132402945988e-01 2.5353132401890188e-01 1.3115175612199437e-12 2.4929373519621958e+00
2.2295588707767497e+00 2.5487316205060673e-01 2.5487316203662957e-01 1.7400192398042692e-12 2.4902536759267404e+00
2.2364615298194019e+00 2.5621660296616555e-01 2.5621660294922921e-01 2.1143531370171333e-12 2.4875667941015411e+00
2.2433641888620546e+00 2.5756162902343505e-01 2.5756162900448154e-01 2.3739010757140023e-12 2.4848767419910365e+00
2.2502668479047072e+00 2.5890822249013246e-01 2.5890822247054524e-01 2.4621304994809636e-12 2.4821835550589091e+00
2.2571695069473594e+00 2.6025636565479066e-01 2.6025636563629639e-01 2.3342772159651307e-12 2.4794872687274068e+00
2.2640721659900120e+00 2.6160604082715200e-01 2.6160604081166938e-01 1.9638624060291933e-12 2.4767879183766608e+00
2.2709748250326642e+00 2.6295723033855534e-01 2.6295723032799834e-01 1.3489764860707965e-12 2.4740855393440029e+00
2.2778774840753169e+00 2.6430991654231706e-01 2.6430991653836911e-01 5.1627591091119027e-13 2.4713801669232613e+00
2.2847801431179695e+00 2.6566408181410395e-01 2.6566408181797918e-01 -4.7666315339256477e-13 2.4686718363640412e+00
2.2916828021606217e+00 2.6701970855229573e-01 2.6701970856451052e-01 -1.5424550525722226e-12 2.4659605828709785e+00
2.2985854612032743e+00 2.6837677917833780e-01 2.6837677919852321e-01 -2.5682567184048824e-12 2.4632464416029531e+00
2.3054881202459270e+00 2.6973527613708004e-01 2.6973527616386606e-01 -3.4249381108963919e-12 2.4605294476722674e+00
2.3123907792885792e+00 2.7109518189710324e-01 2.7109518192811555e-01 -3.9810710283916254e-12 2.4578096361437685e+00
2.3192934383312318e+00 2.7245647895102987e-01 2.7245647898304148e-01 -4.1231351666226603e-12 2.4550870420339166e+00
2.3261960973738844e+00 2.7381914981581856e-01 2.7381914984510747e-01 -3.7825964582793857e-12 2.4523617003097846e+00
2.3330987564165366e+00 2.7518317703304090e-01 2.7518317705600714e-01 -2.9704794179963302e-12 2.4496336458879853e+00
2.3400014154591893e+00 2.7654854316914024e-01 2.7654854318324240e-01 -1.8205992269315630e-12 2.4469029136335148e+00
2.3469040745018415e+00 2.7791523081566882e-01 2.7791523082074776e-01 -6.4221961082466809e-13 2.4441695383585040e+00
2.3538067335444941e+00 2.7928322258950633e-01 2.7928322258956428e-01 1.6853185513809878e-14 2.4414335548208710e+00
2.3607093925871467e+00 2.8065250113479712e-01 2.8065250113452955e-01 5.0204285173549584e-14 2.4386949977309405e+00
2.3676120516297989e+00 2.8202304912381282e-01 2.8202304912313525e-01 8.8595797365087492e-14 2.4359539017537291e+00
2.3745147106724516e+00 2.8339484925411784e-01 2.8339484925335290e-01 9.3647312127131954e-14 2.4332103014932938e+00
2.3814173697151042e+00 2.8476788425063027e-01 2.8476788425014954e-01 6.0973448512413602e-14 2.4304642314997005e+00
2.3883200287577564e+00 2.8614213686590706e-01 2.8614213686588275e-01 1.1379786002407855e-14 2.4277157262682341e+00
2.3952226878004090e+00 2.8751758988042320e-01 2.8751758988072007e-01 -2.3170354523927019e-14 2.4249648202385594e+00
2.4021253468430617e+00 2.8889422610286042e-01 2.8889422610303361e-01 -9.8809849191638932e-15 2.4222115477939323e+00
2.4090280058857139e+00 2.9027202837040722e-01 2.9027202836977417e-01 7.6638695389874564e-14 2.4194559432604512e+00
2.4159306649283665e+00 2.9165097954906605e-01 2.9165097954682850e-01 2.4943380694253395e-13 2.4166980409063425e+00
2.4228333239710187e+00 2.9303106253396816e-01 2.9303106252935596e-01 5.0638382376178019e-13 2.4139378749412876e+00
2.4297359830136713e+00 2.9441226024969436e-01 2.9441226024210931e-01 8.2981399529558077e-13 2.4111754795157809e+00
2.4366386420563240e+00 2.9579455565059931e-01 2.9579455563974411e-01 1.1880163519606413e-12 2.4084108887205113e+00
2.4435413010989762e+00 2.9717793172113932e-01 2.9717793170711326e-01 1.5383694318416021e-12 2.4056441365857730e+00
2.4504439601416288e+00 2.9856237147620174e-01 2.9856237145955355e-01 1.8318124794802770e-12 2.4028752570808924e+00
2.4573466191842814e+00 2.9994785796143297e-01 2.9994785794316292e-01 2.0182966409265647e-12 2.4001042841136737e+00
2.4642492782269336e+00 3.0133437425356663e-01 3.0133437423507448e-01 2.0526580435387133e-12 2.3973312515298506e+00
2.4711519372695863e+00 3.0272190346074745e-01 3.0272190344372762e-01 1.9006018980860520e-12 2.3945561931125443e+00
2.4780545963122389e+00 3.0411042872285099e-01 3.0411042870913829e-01 1.5443202272535927e-12 2.3917791425817230e+00
2.4849572553548911e+00 3.0549993321179747e-01 3.0549993320317359e-01 9.8717700680595052e-13 2.3890001335936524e+00
2.4918599143975437e+00 3.0689040013185753e-01 3.0689040012983271e-01 2.5701663020072374e-13 2.3862191997403341e+00
2.4987625734401959e+00 3.0828181271994881e-01 3.0828181272553690e-01 -5.9254823270293863e-13 2.3834363745489258e+00
2.5056652324828486e+00 3.0967415424592271e-01 3.0967415425942990e-01 -1.4835355166553654e-12 2.3806516914811398e+00
2.5125678915255012e+00 3.1106740801283772e-01 3.1106740803369815e-01 -2.3180457553451108e-12 2.3778651839326033e+00
2.5194705505681534e+00 3.1246155735721992e-01 3.1246155738390669e-01 -2.9864666295509324e-12 2.3750768852321862e+00
2.5263732096108060e+00 3.1385658564930841e-01 3.1385658567935959e-01 -3.3806180077533556e-12 2.3722868286412804e+00
2.5332758686534587e+00 3.1525247629328301e-01 3.1525247632348652e-01 -3.4115710256799049e-12 2.3694950473530265e+00
2.5401785276961109e+00 3.1664921272747526e-01 3.1664921275425861e-01 -3.0337621303999641e-12 2.3667015744914823e+00
2.5470811867387635e+00 3.1804677842455892e-01 3.1804677844463902e-01 -2.2757462581068924e-12 2.3639064431107215e+00
2.5539838457814161e+00 3.1944515689171971e-01 3.1944515690307118e-01 -1.2781997682509427e-12 2.3611096861938572e+00
2.5608865048240683e+00 3.2084433167080295e-01 3.2084433167400950e-01 -3.4043878827105801e-13 2.3583113366519806e+00
2.5677891638667210e+00 3.2224428633846935e-01 3.2224428633843361e-01 3.4594549447319880e-14 2.3555114273231323e+00
2.5746918229093732e+00 3.2364500450923672e-01 3.2364500450886435e-01 6.1017857433398606e-14 2.3527099909822708e+00
2.5815944819520258e+00 3.2504646983378627e-01 3.2504646983308505e-01 8.4998674765301987e-14 2.3499070603338295e+00
2.5884971409946784e+00 3.2644866599788031e-01 3.2644866599718569e-01 7.9825035470548755e-14 2.3471026680056282e+00
2.5953998000373306e+00 3.2785157672387727e-01 3.2785157672350462e-01 4.7939430203314261e-14 2.3442968465529903e+00
2.6023024590799833e+00 3.2925518577092427e-01 3.2925518577097135e-01 8.5487172896137054e-15 2.3414896284580569e+00
2.6092051181226359e+00 3.3065947693516018e-01 3.3065947693543341e-01 -1.2390088954816748e-14 2.3386810461291327e+00
2.6161077771652881e+00 3.3206443404993136e-01 3.3206443404996056e-01 1.0014211682118912e-14 2.3358711319000784e+00
2.6230104362079407e+00 3.3347004098601640e-01 3.3347004098513522e-01 9.3913765653042002e-14 2.3330599180297291e+00
2.6299130952505934e+00 3.3487628165185901e-01 3.3487628164932226e-01 2.4705792966983611e-13 2.3302474367013550e+00
2.6368157542932456e+00 3.3628313999380810e-01 3.3628313998892745e-01 4.6503911832473930e-13 2.3274337200221447e+00
2.6437184133358982e+00 3.3769059999636386e-01 3.3769059998863993e-01 7.3134831524157568e-13 2.3246188000227197e+00
2.6506210723785504e+00 3.3909864568242709e-01 3.3909864567166159e-01 1.0186629317843200e-12 2.3218027086566764e+00
2.6575237314212030e+00 3.4050726111355195e-01 3.4050726109993001e-01 1.2916778757698923e-12 2.3189854778001395e+00
2.6644263904638557e+00 3.4191643039019981e-01 3.4191643037432784e-01 1.5107581852191743e-12 2.3161671392513439e+00
2.6713290495065078e+00 3.4332613765199221e-01 3.4332613763488928e-01 1.6364021249160034e-12 2.3133477247302210e+00
2.6782317085491605e+00 3.4473636707796274e-01 3.4473636706100153e-01 1.6338486119593655e-12 2.3105272658779965e+00
2.6851343675918131e+00 3.4614710288680539e-01 3.4614710287160322e-01 1.4780732193742098e-12 2.3077057942567931e+00
2.6920370266344653e+00 3.4755832933711667e-01 3.4755832932538344e-01 1.1579293079932996e-12 2.3048833413492327e+00
2.6989396856771180e+00 3.4897003072763366e-01 3.4897003072098531e-01 6.8003380704340096e-13 2.3020599385580289e+00
2.7058423447197706e+00 3.5038219139746085e-01 3.5038219139721316e-01 7.0909944582808753e-14 2.2992356172055732e+00
2.7127450037624228e+00 3.5179479572628980e-01 3.5179479573324879e-01 -6.2216898299993773e-13 2.2964104085335020e+00
2.7196476628050754e+00 3.5320782813460594e-01 3.5320782814887908e-01 -1.3327117187600379e-12 2.2935843437022414e+00
2.7265503218477281e+00 3.5462127308388264e-01 3.5462127310473845e-01 -1.9792834038412365e-12 2.2907574537905226e+00
2.7334529808903802e+00 3.5603511507676067e-01 3.5603511510256625e-01 -2.4728219472081037e-12 2.2879297697948671e+00
2.7403556399330329e+00 3.5744933865721229e-01 3.5744933868548778e-01 -2.7280178116484425e-12 2.2851013226290240e+00
2.7472582989756851e+00 3.5886392841068571e-01 3.5886392843831794e-01 -2.6789237494995180e-12 2.2822721431233637e+00
2.7541609580183377e+00 3.6027886896423206e-01 3.6027886898788997e-01 -2.2997492798992883e-12 2.2794422620242196e+00
2.7610636170609903e+00 3.6169414498660990e-01 3.6169414500341857e-01 -1.6311507700095263e-12 2.2766117099931624e+00
2.7679662761036425e+00 3.6310974118836814e-01 3.6310974119689310e-01 -8.1296080978177088e-13 2.2737805176062134e+00
2.7748689351462952e+00 3.6452564232190499e-01 3.6452564232351281e-01 -1.2394529846915249e-13 2.2709487153529739e+00
2.7817715941889478e+00 3.6594183318180290e-01 3.6594183318168594e-01 4.6884718329920362e-14 2.2681163336366277e+00
2.7886742532316000e+00 3.6735829860836844e-01 3.6735829860788782e-01 6.8578476231095925e-14 2.2652834027842239e+00
2.7955769122742526e+00 3.6877502348378144e-01 3.6877502348305713e-01 8.0413453673600096e-14 2.2624499530338853e+00
2.8024795713169053e+00 3.7019199273281111e-01 3.7019199273217551e-01 6.8978156519960983e-14 2.2596160145356485e+00
2.8093822303595575e+00 3.7160919132367543e-01 3.7160919132338699e-01 4.0123460109953161e-14 2.2567816173532256e+00
2.8162848894022101e+00 3.7302660426816087e-01 3.7302660426824996e-01 1.0458300891968975e-14 2.2539467914634996e+00
2.8231875484448623e+00 3.7444421662175142e-01 3.7444421662197391e-01 1.4432899320127036e-16 2.2511115667560517e+00
2.8300902074875149e+00 3.7586201348377157e-01 3.7586201348363701e-01 2.7455815398980123e-14 2.2482759730327255e+00
2.8369928665301676e+00 3.7727997999753582e-01 3.7727997999639218e-01 1.0484946244559979e-13 2.2454400400072152e+00
2.8438955255728198e+00 3.7869810135050902e-01 3.7869810134765847e-01 2.3647750424515834e-13 2.2426037973046826e+00
2.8507981846154724e+00 3.8011636277447269e-01 3.8011636276929694e-01 4.1702197250970133e-13 2.2397672744614057e+00
2.8577008436581250e+00 3.8153474954569572e-01 3.8153474953777700e-01 6.3193894561663910e-13 2.2369305009244456e+00
2.8646035027007772e+00 3.8295324698511113e-01 3.8295324697433397e-01 8.5859097609386481e-13 2.2340935060513316e+00
2.8715061617434299e+00 3.8437184045849454e-01 3.8437184044511108e-01 1.0686007634319595e-12 2.2312563191097774e+00
2.8784088207860825e+00 3.8579051537664288e-01 3.8579051536130482e-01 1.2307044272574786e-12 2.2284189692773899e+00
2.8853114798287347e+00 3.8720925719555416e-01 3.8720925717929111e-01 1.3142376076302753e-12 2.2255814856414173e+00
2.8922141388713873e+00 3.8862805141660450e-01 3.8862805140076362e-01 1.2928935699818567e-12 2.2227438971984723e+00
2.8991167979140395e+00 3.9004688358672124e-01 3.9004688357285366e-01 1.1484369011327545e-12 2.2199062328542922e+00
2.9060194569566922e+00 3.9146573929855155e-01 3.9146573928826589e-01 8.7402862725127763e-13 2.2170685214234678e+00
2.9129221159993448e+00 3.9288460419062354e-01 3.9288460418540549e-01 4.7713499817803046e-13 2.2142307916291886e+00
2.9198247750419970e+00 3.9430346394749938e-01 3.9430346394851568e-01 -1.8884893648873915e-14 2.2113930721029682e+00
2.9267274340846496e+00 3.9572230429991823e-01 3.9572230430782218e-01 -5.7429616617810100e-13 2.2085553913843552e+00
2.9336300931273023e+00 3.9714111102492666e-01 3.9714111103968786e-01 -1.1344591932527238e-12 2.2057177779206238e+00
2.9405327521699545e+00 3.9855986994599657e-01 3.9855986996677606e-01 -1.6334489316705004e-12 2.2028802600664474e+00
2.9474354112126071e+00 3.9997856693312728e-01 3.9997856695823808e-01 -2.0003221301578832e-12 2.2000428660835234e+00
2.9543380702552597e+00 4.0139718790293044e-01 4.0139718792990897e-01 -2.1685542250793335e-12 2.1972056241401816e+00
2.9612407292979119e+00 4.0281571881869738e-01 4.0281571884453315e-01 -2.0891233187825266e-12 2.1943685623109332e+00
2.9681433883405646e+00 4.0423414569044525e-01 4.0423414571200866e-01 -1.7477075342497984e-12 2.1915317085759822e+00
2.9750460473832168e+00 4.0565245457494131e-01 4.0565245458966182e-01 -1.1865730620286286e-12 2.1886950908206759e+00
2.9819487064258694e+00 4.0707063157570444e-01 4.0707063158255186e-01 -5.3180793102569627e-13 2.1858587368348958e+00
2.9888513654685220e+00 4.0848866284297980e-01 4.0848866284381047e-01 -2.6262325647508079e-14 2.1830226743123786e+00
2.9957540245111742e+00 4.0990653457434517e-01 4.0990653457414683e-01 5.7165383537949308e-14 2.1801869308517059e+00
3.0026566835538269e+00 4.1132423301808885e-01 4.1132423301754062e-01 7.1215255914580671e-14 2.1773515339649183e+00
3.0095593425964795e+00 4.1274174446846795e-01 4.1274174446773437e-01 7.5162098767123098e-14 2.1745165110645308e+00
3.0164620016391317e+00 4.1415905526724717e-01 4.1415905526664210e-01 6.2500005171273192e-14 2.1716818894667154e+00
3.0233646606817843e+00 4.1557615180419405e-01 4.1557615180393470e-01 3.9152014963406149e-14 2.1688476963921302e+00
3.0302673197244370e+00 4.1699302051712811e-01 4.1699302051720877e-01 1.7752466163756254e-14 2.1660139589655820e+00
3.0371699787670892e+00 4.1840964789198071e-01 4.1840964789213864e-01 1.2936873794444637e-14 2.1631807042157223e+00
3.0440726378097418e+00 4.1982602046286693e-01 4.1982602046261763e-01 3.7658764995285315e-14 2.1603479590747643e+00
3.0509752968523940e+00 4.2124212481216561e-01 4.2124212481088619e-01 1.0044187703783792e-13 2.1575157503782272e+00
3.0578779558950466e+00 4.2265794757060965e-01 4.2265794756764752e-01 2.0367318942504654e-13 2.1546841048647045e+00
3.0647806149376993e+00 4.2407347541738116e-01 4.2407347541217244e-01 3.4285352334961773e-13 2.1518530491756547e+00
3.0716832739803515e+00 4.2548869508021370e-01 4.2548869507239284e-01 5.0667803286330582e-13 2.1490226098552139e+00
3.0785859330230041e+00 4.2690359333549832e-01 4.2690359332499028e-01 6.7800487446589843e-13 2.1461928133500190e+00
3.0854885920656567e+00 4.2831815700839176e-01 4.2831815699547215e-01 8.3542894824262248e-13 2.1433636860090552e+00
3.0923912511083089e+00 4.2973237297292632e-01 4.2973237295824318e-01 9.5549124168314859e-13 2.1405352540835132e+00
3.0992939101509616e+00 4.3114622815211961e-01 4.3114622813667358e-01 1.0152212404079820e-12 2.1377075437266524e+00
3.1061965691936142e+00 4.3255970951808165e-01 4.3255970950316236e-01 9.9493052685417642e-13 2.1348805809936748e+00
3.1130992282362664e+00 4.3397280409211902e-01 4.3397280407919903e-01 8.8101886897007383e-13 2.1320543918416015e+00
3.1200018872789190e+00 4.3538549894483430e-01 4.3538549893542711e-01 6.6853467206584583e-13 2.1292290021291453e+00
3.1269045463215712e+00 4.3679778119621715e-01 4.3679778119170698e-01 3.6328544339436778e-13 2.1264044376165856e+00
3.1338072053642239e+00 4.3820963801572915e-01 4.3820963801718826e-01 -1.6781367961904438e-14 2.1235807239656230e+00
3.1407098644068765e+00 4.3962105662237611e-01 4.3962105663038220e-01 -4.4128095275097760e-13 2.1207578867392352e+00
3.1476125234495287e+00 4.4103202428477062e-01 4.4103202429924893e-01 -8.6840118429520887e-13 2.1179359514015017e+00
3.1545151824921813e+00 4.4244252832117992e-01 4.4244252834129050e-01 -1.2476686350737509e-12 2.1151149433174186e+00
3.1614178415348340e+00 4.4385255609955870e-01 4.4385255612366259e-01 -1.5247601792278687e-12 2.1122948877526744e+00
3.1683205005774862e+00 4.4526209503756420e-01 4.4526209506329839e-01 -1.6487283760469042e-12 2.1094758098734028e+00
3.1752231596201388e+00 4.4667113260255409e-01 4.4667113262705316e-01 -1.5821330356935450e-12 2.1066577347458932e+00
3.1821258186627914e+00 4.4807965631156210e-01 4.4807965633187208e-01 -1.3144374477747080e-12 2.1038406873362554e+00
3.1890284777054436e+00 4.4948765373125199e-01 4.4948765374497768e-01 -8.7910095869503382e-13 2.1010246925100442e+00
3.1959311367480963e+00 4.5089511247784780e-01 4.5089511248408964e-01 -3.7493341764616166e-13 2.0982097750318203e+00
3.2028337957907485e+00 4.5230202021703725e-01 4.5230202021767152e-01 7.9186657231389293e-15 2.0953959595646565e+00
3.2097364548334011e+00 4.5370836466459813e-01 4.5370836466436448e-01 6.4534488863898784e-14 2.0925832706712706e+00
3.2166391138760537e+00 4.5511413358972452e-01 4.5511413358923392e-01 6.9955152781631116e-14 2.0897717328215317e+00
3.2235417729187059e+00 4.5651931481006713e-01 4.5651931480946084e-01 6.9147465531216317e-14 2.0869613703810779e+00
3.2304444319613586e+00 4.5792389619329565e-01 4.5792389619281071e-01 5.9843796584857498e-14 2.0841522076143781e+00
3.2373470910040112e+00 4.5932786565749106e-01 4.5932786565727324e-01 4.6099235539998065e-14 2.0813442686854531e+00
3.2442497500466634e+00 4.6073121117113691e-01 4.6073121117114835e-01 3.5255132146971847e-14 2.0785375776577029e+00
3.2511524090893160e+00 4.6213392075312232e-01 4.6213392075312720e-01 3.5482727867020006e-14 2.0757321584937451e+00
3.2580550681319687e+00 4.6353598247275396e-01 4.6353598247235350e-01 5.3676507683064758e-14 2.0729280350552926e+00
3.2649577271746208e+00 4.6493738444977706e-01 4.6493738444848232e-01 9.3974827919396380e-14 2.0701252311030349e+00
3.2718603862172735e+00 4.6633811485440435e-01 4.6633811485172894e-01 1.5686341114928838e-13 2.0673237702965417e+00
3.2787630452599257e+00 4.6773816190735040e-01 4.6773816190290374e-01 2.3872570587002429e-13 2.0645236761941921e+00
3.2856657043025783e+00 4.6913751387987179e-01 4.6913751387344638e-01 3.3202329774439936e-13 2.0617249722531068e+00
3.2925683633452310e+00 4.7053615909381002e-01 4.7053615908544466e-01 4.2592041005207197e-13 2.0589276818291102e+00
3.2994710223878831e+00 4.7193408592163677e-01 4.7193408591165786e-01 5.0736082002345035e-13 2.0561318281766838e+00
3.3063736814305358e+00 4.7333128278650088e-01 4.7333128277552494e-01 5.6245008650535060e-13 2.0533374344489497e+00
3.3132763404731884e+00 4.7472773816227287e-01 4.7472773815117542e-01 5.7814308895842722e-13 2.0505445236976487e+00
3.3201789995158406e+00 4.7612344057358824e-01 4.7612344056343647e-01 5.4396487314534174e-13 2.0477531188731266e+00
3.3270816585584932e+00 4.7751837859588731e-01 4.7751837858783830e-01 4.5384251912139466e-13 2.0449632428243230e+00
3.3339843176011459e+00 4.7891254085544877e-01 4.7891254085062229e-01 3.0755398228166090e-13 2.0421749182987550e+00
3.3408869766437981e+00 4.8030591602941630e-01 4.8030591602874861e-01 1.1202705429980143e-13 2.0393881679425023e+00
3.3477896356864507e+00 4.8169849284581823e-01 4.8169849284991284e-01 -1.1809442312937791e-13 2.0366030143001739e+00
3.3546922947291029e+00 4.8309026008357392e-01 4.8309026009256151e-01 -3.6062264285874338e-13 2.0338194798148765e+00
3.3615949537717555e+00 4.8448120657249172e-01 4.8448120658592431e-01 -5.8698601534956655e-13 2.0310375868281509e+00
3.3684976128144082e+00 4.8587132119325016e-01 4.8587132121004939e-01 -7.6479933497353167e-13 2.0282573575799008e+00
3.3754002718570604e+00 4.8726059287736589e-01 4.8726059289585466e-01 -8.6188278736187846e-13 2.0254788142082902e+00
3.3823029308997130e+00 4.8864901060714405e-01 4.8864901062519173e-01 -8.5225160262325523e-13 2.0227019787496161e+00
3.3892055899423656e+00 4.9003656341560919e-01 4.9003656343092938e-01 -7.2422068342348220e-13 2.0199268731381408e+00
3.3961082489850178e+00 4.9142324038641610e-01 4.9142324039705132e-01 -4.9115156386392306e-13 2.0171535192058969e+00
3.4030109080276705e+00 4.9280903065373932e-01 4.9280903065878201e-01 -2.0489165919457264e-13 2.0143819386824355e+00
3.4099135670703231e+00 4.9419392340213625e-01 4.9419392340273149e-01 2.7233770794055091e-14 2.0116121531945366e+00
3.4168162261129753e+00 4.9557790786687317e-01 4.9557790786660361e-01 6.9810823788429851e-14 2.0088441842667923e+00
3.4237188851556279e+00 4.9696097333686506e-01 4.9696097333628919e-01 7.0232708537787405e-14 2.0060780533274212e+00
3.4306215441982801e+00 4.9834310915053126e-01 4.9834310914977764e-01 6.6535665865785639e-14 2.0033137817004443e+00
3.4375242032409328e+00 4.9972430469689150e-01 4.9972430469623519e-01 5.7764903971246902e-14 2.0005513906075292e+00
3.4444268622835854e+00 5.0110454941595761e-01 5.0110454941560156e-01 4.6240788975637770e-14 1.9977909011687964e+00
3.4513295213262376e+00 5.0248383279866315e-01 5.0248383279862252e-01 3.6282088444750117e-14 1.9950323344027545e+00
3.4582321803688902e+00 5.0386214438680510e-01 5.0386214438687071e-01 3.3106850594322167e-14 1.9922757112262581e+00
3.4651348394115429e+00 5.0523947377299561e-01 5.0523947377275891e-01 4.1611158962950868e-14 1.9895210524544817e+00
3.4720374984541951e+00 5.0661581060062477e-01 5.0661581059954530e-01 6.5503158452884236e-14 1.9867683788009090e+00
3.4789401574968477e+00 5.0799114456383165e-01 5.0799114456132832e-01 1.0641487691032125e-13 1.9840177108773429e+00
3.4858428165395003e+00 5.0936546540748262e-01 5.0936546540303584e-01 1.6352474929703932e-13 1.9812690691939279e+00
3.4927454755821525e+00 5.1073876292715514e-01 5.1073876292040510e-01 2.3324675524349915e-13 1.9785224741591894e+00
3.4996481346248052e+00 5.1211102696912869e-01 5.1211102695995780e-01 3.0936364581179987e-13 1.9757779460800839e+00
3.5065507936674574e+00 5.1348224743037618e-01 5.1348224741896675e-01 3.8349323716602160e-13 1.9730355051620661e+00
3.5134534527101100e+00 5.1485241425855943e-01 5.1485241424542183e-01 4.4579895330798537e-13 1.9702951715091559e+00
3.5203561117527626e+00 5.1622151745202438e-01 5.1622151743798694e-01 4.8586690226670728e-13 1.9675569651240257e+00
3.5272587707954148e+00 5.1758954705979510e-01 5.1758954704595816e-01 4.9394932588597844e-13 1.9648209059080832e+00
3.5341614298380675e+00 5.1895649318156722e-01 5.1895649316921877e-01 4.6226356076317641e-13 1.9620870136615620e+00
3.5410640888807201e+00 5.2032234596769400e-01 5.2032234595819304e-01 3.8608005681339819e-13 1.9593553080836135e+00
3.5479667479233723e+00 5.2168709561916948e-01 5.2168709561380333e-01 2.6511015605024114e-13 1.9566258087723929e+00
3.5548694069660249e+00 5.2305073238760413e-01 5.2305073238742894e-01 1.0440537323574973e-13 1.9538985352251417e+00
3.5617720660086776e+00 5.2441324657518895e-01 5.2441324658086763e-01 -8.5176310449242015e-14 1.9511735068382643e+00
3.5686747250513298e+00 5.2577462853465240e-01 5.2577462854630697e-01 -2.8685942510264797e-13 1.9484507429073856e+00
3.5755773840939824e+00 5.2713486866920300e-01 5.2713486868629944e-01 -4.7867265706713624e-13 1.9457302626274007e+00
3.5824800431366346e+00 5.2849395743245731e-01 5.2849395745375072e-01 -6.3514749015780587e-13 1.9430120850924981e+00
3.5893827021792872e+00 5.2985188532835359e-01 5.2985188535191741e-01 -7.3017147883547297e-13 1.9402962292961647e+00
3.5962853612219399e+00 5.3120864291104664e-01 5.3120864293441894e-01 -7.4129591354221702e-13 1.9375827141311617e+00
3.6031880202645921e+00 5.3256422078478294e-01 5.3256422080526777e-01 -6.5547567373869242e-13 1.9348715583894640e+00
3.6100906793072447e+00 5.3391860960375581e-01 5.3391860961891502e-01 -4.7721826490487735e-13 1.9321627807621695e+00
3.6169933383498973e+00 5.3527180007193609e-01 5.3527180008031694e-01 -2.3848700791972987e-13 1.9294563998393657e+00
3.6238959973925495e+00 5.3662378294287794e-01 5.3662378294502688e-01 -1.1557421686347881e-14 1.9267524341099458e+00
3.6307986564352022e+00 5.3797454901954378e-01 5.3797454901927344e-01 7.8292927696566044e-14 1.9240509019614527e+00
3.6377013154778548e+00 5.3932408915760499e-01 5.3932408915707475e-01 7.3629990993140387e-14 1.9213518216858501e+00
3.6446039745205070e+00 5.4067239426291036e-01 5.4067239426211899e-01 6.5725203057809267e-14 1.9186552114757616e+00
3.6515066335631596e+00 5.4201945528992657e-01 5.4201945528912476e-01 5.7476245984844359e-14 1.9159610894217500e+00
3.6584092926058118e+00 5.4336526324314516e-01 5.4336526324258383e-01 5.0159876252564574e-14 1.9132694735148319e+00
3.6653119516484645e+00 5.4470980917696132e-01 5.4470980917674294e-01 4.4597658899192543e-14 1.9105803816465137e+00
3.6722146106911171e+00 5.4605308419556164e-01 5.4605308419557541e-01 4.1688874574674628e-14 1.9078938316088487e+00
3.6791172697337693e+00 5.4739507945282617e-01 5.4739507945274790e-01 4.2577052994374753e-14 1.9052098410945038e+00
3.6860199287764219e+00 5.4873578615223995e-01 5.4873578615158092e-01 4.8605564018089355e-14 1.9025284276968377e+00
3.6929225878190746e+00 5.5007519554681328e-01 5.5007519554499806e-01 6.0962346282167348e-14 1.8998496089100034e+00
3.6998252468617268e+00 5.5141329893901148e-01 5.5141329893547431e-01 8.0346840292122584e-14 1.8971734021290509e+00
3.7067279059043794e+00 5.5275008768069123e-01 5.5275008767497380e-01 1.0674794381770880e-13 1.8944998246500520e+00
3.7136305649470320e+00 5.5408555317304198e-01 5.5408555316488295e-01 1.3898882045282336e-13 1.8918288936702337e+00
3.7205332239896842e+00 5.5541968686653287e-01 5.5541968685593912e-01 1.7476020630624591e-13 1.8891606262881213e+00
3.7274358830323369e+00 5.5675248026086321e-01 5.5675248024815305e-01 2.1053159215966845e-13 1.8864950395036935e+00
3.7343385420749891e+00 5.5808392490491232e-01 5.5808392489072955e-01 2.4190649483557537e-13 1.8838321502185404e+00
3.7412412011176417e+00 5.5941401239669242e-01 5.5941401238198285e-01 2.6380009288118344e-13 1.8811719752360339e+00
3.7481438601602943e+00 5.6074273438329891e-01 5.6074273436925126e-01 2.7111646261346323e-13 1.8785145312614970e+00
3.7550465192029465e+00 5.6207008256085778e-01 5.6207008254881108e-01 2.5931479186169784e-13 1.8758598349023774e+00
3.7619491782455992e+00 5.6339604867447035e-01 5.6339604866579041e-01 2.2519763831496676e-13 1.8732079026684187e+00
3.7688518372882518e+00 5.6472062451814953e-01 5.6472062451408356e-01 1.6765477894864490e-13 1.8705587509718324e+00
3.7757544963309040e+00 5.6604380193475101e-01 5.6604380193627013e-01 8.8296037148438707e-14 1.8679123961274593e+00
3.7826571553735566e+00 5.6736557281589473e-01 5.6736557282353739e-01 -7.9380946260698693e-15 1.8652688543529248e+00
3.7895598144162093e+00 5.6868592910187377e-01 5.6868592911560745e-01 -1.1283196599265467e-13 1.8626281417687847e+00
3.7964624734588615e+00 5.7000486278155349e-01 5.7000486280067397e-01 -2.1479484857422904e-13 1.8599902743986516e+00
3.8033651325015141e+00 5.7132236589225438e-01 5.7132236591534735e-01 -2.9979352333953104e-13 1.8573552681693049e+00
3.8102677915441663e+00 5.7263843051961938e-01 5.7263843054460972e-01 -3.5283997945612104e-13 1.8547231389107801e+00
3.8171704505868189e+00 5.7395304879746323e-01 5.7395304882178422e-01 -3.6046721163529585e-13 1.8520939023564311e+00
3.8240731096294716e+00 5.7526621290760260e-01 5.7526621292851865e-01 -3.1419311596891930e-13 1.8494675741429623e+00
3.8309757686721237e+00 5.7657791507966416e-01 5.7657791509478562e-01 -2.1548318684949664e-13 1.8468441698104283e+00
3.8378784277147764e+00 5.7788814759086971e-01 5.7788814759890306e-01 -8.2112094901276580e-14 1.8442237048021934e+00
3.8447810867574290e+00 5.7919690276579550e-01 5.7919690276757385e-01 4.3443026953582377e-14 1.8416061944648519e+00
3.8516837458000812e+00 5.8050417297621815e-01 5.8050417297586798e-01 8.7285734196029812e-14 1.8389916540482636e+00
3.8585864048427339e+00 5.8180995064489516e-01 5.8180995064427921e-01 7.6316730712733271e-14 1.8363800987114411e+00
3.8654890638853865e+00 5.8311422824193615e-01 5.8311422824107573e-01 6.2538862977135075e-14 1.8337715435178481e+00
3.8723917229280387e+00 5.8441699828384963e-01 5.8441699828299032e-01 5.3512749786932545e-14 1.8311660034340189e+00
3.8792943819706913e+00 5.8571825333478911e-01 5.8571825333416982e-01 5.0492943159952121e-14 1.8285634933316599e+00
3.8861970410133435e+00 5.8701798600639354e-01 5.8701798600610933e-01 5.1281201507435984e-14 1.8259640279877809e+00
3.8930997000559961e+00 5.8831618895764171e-01 5.8831618895758542e-01 5.2757798130187444e-14 1.8233676220848287e+00
3.9000023590986488e+00 5.8961285489471704e-01 5.8961285489457804e-01 5.2013948703688584e-14 1.8207742902108435e+00
3.9069050181413010e+00 5.9090797657088368e-01 5.9090797657019323e-01 4.7217785237307909e-14 1.8181840468596131e+00
3.9138076771839536e+00 5.9220154678637138e-01 5.9220154678457537e-01 3.7936320751441604e-14 1.8155969064308488e+00
3.9207103362266063e+00 5.9349355838826834e-01 5.9349355838481732e-01 2.5091040356528538e-14 1.8130128832303649e+00
3.9276129952692584e+00 5.9478400427042266e-01 5.9478400426486377e-01 1.0658141036401503e-14 1.8104319914702720e+00
3.9345156543119111e+00 5.9607287737334813e-01 5.9607287736541148e-01 -2.7644553313166400e-15 1.8078542452691766e+00
3.9414183133545637e+00 5.9736017068413605e-01 5.9736017067380254e-01 -1.2556622408510521e-14 1.8052796586523945e+00
3.9483209723972159e+00 5.9864587723636986e-01 5.9864587722391605e-01 -1.6375789613221059e-14 1.8027082455521675e+00
3.9552236314398685e+00 5.9992999011004189e-01 5.9992999009605652e-01 -1.2667644710973037e-14 1.8001400198078865e+00
3.9621262904825207e+00 6.0121250243147184e-01 6.0121250241683732e-01 -9.2148511043888001e-16 1.7975749951663249e+00
3.9690289495251734e+00 6.0249340737322288e-01 6.0249340735906531e-01 1.8152146452621309e-14 1.7950131852818689e+00
3.9759316085678260e+00 6.0377269815401724e-01 6.0377269814162249e-01 4.2721381987576025e-14 1.7924546037167546e+00
3.9828342676104782e+00 6.0505036803864731e-01 6.0505036802934953e-01 6.9999561702616120e-14 1.7898992639413005e+00
3.9897369266531308e+00 6.0632641033788215e-01 6.0632641033292778e-01 9.6611607602881127e-14 1.7873471793341440e+00
3.9966395856957835e+00 6.0760081840836666e-01 6.0760081840876667e-01 1.1897149931883179e-13 1.7847983631824662e+00
4.0035422447384361e+00 6.0887358565251293e-01 6.0887358565889227e-01 1.3397061238151764e-13 1.7822528286822150e+00
4.0104449037810879e+00 6.1014470551838107e-01 6.1014470553084210e-01 1.3938850074168840e-13 1.7797105889383154e+00
4.0173475628237405e+00 6.1141417149954935e-01 6.1141417151756516e-01 1.3461454173580023e-13 1.7771716569648692e+00
4.0242502218663931e+00 6.1268197713496964e-01 6.1268197715733086e-01 1.2072565169773953e-13 1.7746360456853378e+00
4.0311528809090458e+00 6.1394811600880872e-01 6.1394811603364619e-01 1.0087486401744173e-13 1.7721037679327072e+00
4.0380555399516984e+00 6.1521258175027227e-01 6.1521258177518390e-01 7.9969364463750033e-14 1.7695748364496318e+00
4.0449581989943511e+00 6.1647536803341096e-01 6.1647536805572400e-01 6.3804517225207751e-14 1.7670492638885515e+00
4.0518608580370028e+00 6.1773646857690434e-01 6.1773646859411069e-01 5.7898130734201914e-14 1.7645270628117782e+00
4.0587635170796554e+00 6.1899587714382520e-01 6.1899587715422277e-01 6.5070171473280427e-14 1.7620082456915540e+00
4.0656661761223081e+00 6.2025358754137649e-01 6.2025358754496396e-01 8.2411855117925378e-14 1.7594928249100716e+00
4.0725688351649607e+00 6.2150959362060543e-01 6.2150959362027491e-01 9.6866958898544908e-14 1.7569808127594497e+00
4.0794714942076133e+00 6.2276388927831872e-01 6.2276388927773885e-01 8.6797236065194746e-14 1.7544722214445219e+00
4.0863741532502651e+00 6.2401646845832404e-01 6.2401646845745273e-01 6.5336624999190462e-14 1.7519670630850941e+00
4.0932768122929177e+00 6.2526732514619254e-01 6.2526732514521755e-01 5.0726089995123406e-14 1.7494653497095645e+00
4.1001794713355704e+00 6.2651645337170103e-01 6.2651645337087891e-01 4.7861714591590501e-14 1.7469670932582417e+00
4.1070821303782230e+00 6.2776384720870104e-01 6.2776384720819500e-01 5.3701487701118827e-14 1.7444723055836096e+00
4.1139847894208756e+00 6.2900950077494255e-01 6.2900950077473738e-01 6.1506355564233672e-14 1.7419809984505248e+00
4.1208874484635283e+00 6.3025340823190734e-01 6.3025340823178633e-01 6.3848926146192755e-14 1.7394931835364269e+00
4.1277901075061800e+00 6.3149556378465499e-01 6.3149556378422411e-01 5.4778404035005227e-14 1.7370088724315513e+00
4.1346927665488327e+00 6.3273596168167734e-01 6.3273596168042379e-01 3.0742075551870588e-14 1.7345280766391520e+00
4.1415954255914853e+00 6.3397459621476249e-01 6.3397459621213414e-01 -8.6153306710912157e-15 1.7320508075757313e+00
4.1484980846341379e+00 6.3521146171886622e-01 6.3521146171435805e-01 -6.0806915058719829e-14 1.7295770765712835e+00
4.1554007436767906e+00 6.3644655257199056e-01 6.3644655256523186e-01 -1.2072565169773953e-13 1.7271068948695358e+00
4.1623034027194423e+00 6.3767986319506753e-01 6.3767986318589598e-01 -1.8144374891448935e-13 1.7246402736282076e+00
4.1692060617620950e+00 6.3891138805184755e-01 6.3891138804036607e-01 -2.3506752100388441e-13 1.7221772239192674e+00
4.1761087208047476e+00 6.4014112164879000e-01 6.4014112163539838e-01 -2.7372548672133235e-13 1.7197177567292028e+00
4.1830113798474002e+00 6.4136905853495729e-01 6.4136905852035442e-01 -2.9048985439317221e-13 1.7172618829592907e+00
4.1899140388900529e+00 6.4259519330190806e-01 6.4259519328706372e-01 -2.8020918918514327e-13 1.7148096134258721e+00
4.1968166979327055e+00 6.4381952058358993e-01 6.4381952056968439e-01 -2.4016344468691389e-13 1.7123609588606308e+00
4.2037193569753573e+00 6.4504203505622959e-01 6.4504203504456370e-01 -1.7045254097070030e-13 1.7099159299108722e+00
4.2106220160180099e+00 6.4626273143822122e-01 6.4626273143010005e-01 -7.4351635959146739e-14 1.7074745371397995e+00
4.2175246750606625e+00 6.4748160449000514e-01 6.4748160448660519e-01 4.1877612488860910e-14 1.7050367910267892e+00
4.2244273341033152e+00 6.4869864901394503e-01 6.4869864901616847e-01 1.6932011348558264e-13 1.7026027019676626e+00
4.2313299931459678e+00 6.4991385985419259e-01 6.4991385986252581e-01 2.9705127246870692e-13 1.7001722802749479e+00
4.2382326521886196e+00 6.5112723189654476e-01 6.5112723191093291e-01 4.1301406739080452e-13 1.6977455361781337e+00
4.2451353112312722e+00 6.5233876006828817e-01 6.5233876008804348e-01 5.0526249850690874e-13 1.6953224798239126e+00
4.2520379702739248e+00 6.5354843933803020e-01 6.5354843936179574e-01 5.6316062924111066e-13 1.6929031212764081e+00
4.2589406293165775e+00 6.5475626471551618e-01 6.5475626474130688e-01 5.7904792072349669e-13 1.6904874705173858e+00
4.2658432883592301e+00 6.5596223125142838e-01 6.5596223127677789e-01 5.4968252172216130e-13 1.6880755374464438e+00
4.2727459474018827e+00 6.5716633403716795e-01 6.5716633405940972e-01 4.7791770541039112e-13 1.6856673318811801e+00
4.2796486064445345e+00 6.5836856820461520e-01 6.5836856822133294e-01 3.7396752361473774e-13 1.6832628635573337e+00
4.2865512654871871e+00 6.5956892892586971e-01 6.5956892893555286e-01 2.5682789228653748e-13 1.6808621421288938e+00
4.2934539245298398e+00 6.6076741141296458e-01 6.6076741141590944e-01 1.5503154315865687e-13 1.6784651771681807e+00
4.3003565835724924e+00 6.6196401091755597e-01 6.6196401091705825e-01 1.0712541964608136e-13 1.6760719781658830e+00
4.3072592426151450e+00 6.6315872273352994e-01 6.6315872273283172e-01 8.9561691396511383e-14 1.6736825545343361e+00
4.3141619016577968e+00 6.6435154219690251e-01 6.6435154219591985e-01 6.0118576783452227e-14 1.6712969156081598e+00
4.3210645607004494e+00 6.6554246468130718e-01 6.6554246468023492e-01 4.2776893138807283e-14 1.6689150706395297e+00
4.3279672197431021e+00 6.6673148560036943e-01 6.6673148559945861e-01 4.3276493499888603e-14 1.6665370288010823e+00
4.3348698787857547e+00 6.6791860040751005e-01 6.6791860040691775e-01 5.6210591736771677e-14 1.6641627991861641e+00
4.3417725378284073e+00 6.6910380459575181e-01 6.6910380459546226e-01 7.0921046813055007e-14 1.6617923908090750e+00
4.3486751968710600e+00 6.7028709369753758e-01 6.7028709369734008e-01 7.5639494667711923e-14 1.6594258126053194e+00
4.3555778559137117e+00 6.7146846328455867e-01 6.7146846328406973e-01 6.0540461532809794e-14 1.6570630734318601e+00
4.3624805149563644e+00 6.7264790896759319e-01 6.7264790896631155e-01 1.9506618542664002e-14 1.6547041820673765e+00
4.3693831739990170e+00 6.7382542639635323e-01 6.7382542639373388e-01 -4.8949733155723156e-14 1.6523491472125318e+00
4.3762858330416696e+00 6.7500101125933976e-01 6.7500101125487633e-01 -1.4152012894896871e-13 1.6499979774902469e+00
4.3831884920843223e+00 6.7617465928370390e-01 6.7617465927701215e-01 -2.5063284780912909e-13 1.6476506814459753e+00
4.3900911511269740e+00 6.7734636623511513e-01 6.7734636622600541e-01 -3.6525227287143026e-13 1.6453072675479887e+00
4.3969938101696266e+00 6.7851612791763283e-01 6.7851612790616700e-01 -4.7228332356041845e-13 1.6429677441876656e+00
4.4038964692122793e+00 6.7968394017358158e-01 6.7968394016010758e-01 -5.5780935426241742e-13 1.6406321196797844e+00
4.4107991282549319e+00 6.8084979888342922e-01 6.8084979886858876e-01 -6.0872418217172714e-13 1.6383004022628220e+00
4.4177017872975846e+00 6.8201369996566563e-01 6.8201369995037253e-01 -6.1401439488406597e-13 1.6359726000992545e+00
4.4246044463402372e+00 6.8317563937668069e-01 6.8317563936206915e-01 -5.6611382248661361e-13 1.6336487212758612e+00
4.4315071053828889e+00 6.8433561311064139e-01 6.8433561309798641e-01 -4.6196380054652764e-13 1.6313287738040267e+00
4.4384097644255416e+00 6.8549361719936552e-01 6.8549361718997770e-01 -3.0362934388961098e-13 1.6290127656200442e+00
4.4453124234681942e+00 6.8664964771218995e-01 6.8664964770729031e-01 -9.8721031349668925e-14 1.6267007045854189e+00
4.4522150825108469e+00 6.8780370075583497e-01 6.8780370075641784e-01 1.3972711876419910e-13 1.6243925984871639e+00
4.4591177415534995e+00 6.8895577247425921e-01 6.8895577248095274e-01 3.9386827133114367e-13 1.6220884550380941e+00
4.4660204005961512e+00 6.9010585904850630e-01 6.9010585906144595e-01 6.4205862848609747e-13 1.6197882818771077e+00
4.4729230596388039e+00 6.9125395669654222e-01 6.9125395671526813e-01 8.6057272419282076e-13 1.6174920865694633e+00
4.4798257186814565e+00 6.9240006167307755e-01 6.9240006169647794e-01 1.0256628879545815e-12 1.6151998766070437e+00
4.4867283777241092e+00 6.9354417026937876e-01 6.9354417029569815e-01 1.1162903934547332e-12 1.6129116594086033e+00
4.4936310367667618e+00 6.9468627881306277e-01 6.9468627883999989e-01 1.1173062475222652e-12 1.6106274423199998e+00
4.5005336958094144e+00 6.9582638366787375e-01 6.9582638369279659e-01 1.0230982727676974e-12 1.6083472326144064e+00
4.5074363548520662e+00 6.9696448123344235e-01 6.9696448125374832e-01 8.4169893277419309e-13 1.6060710374925029e+00
4.5143390138947188e+00 6.9810056794502406e-01 6.9810056795868047e-01 5.9927618423216702e-13 1.6037988640826386e+00
4.5212416729373714e+00 6.9923464027321380e-01 6.9923464027951487e-01 3.4486857813931240e-13 1.6015307194409698e+00
4.5281443319800241e+00 7.0036669472363755e-01 7.0036669472421798e-01 1.5542012121727567e-13 1.5992666105515636e+00
4.5350469910226767e+00 7.0149672783716133e-01 7.0149672783650752e-01 1.1227130336521896e-13 1.5970065443269845e+00
4.5419496500653285e+00 7.0262473619434695e-01 7.0262473619344157e-01 8.0752071696110763e-14 1.5947505276131164e+00
4.5488523091079811e+00 7.0375071640918718e-01 7.0375071640809672e-01 5.2713389209202434e-14 1.5924985671838061e+00
4.5557549681506337e+00 7.0487466513008834e-01 7.0487466512902663e-01 4.4964032497318840e-14 1.5902506697419463e+00
4.5626576271932864e+00 7.0599657904055668e-01 7.0599657903971735e-01 5.6696314310045183e-14 1.5880068419205648e+00
4.5695602862359390e+00 7.0711645485899488e-01 7.0711645485844898e-01 7.7282624744157149e-14 1.5857670902831016e+00
4.5764629452785917e+00 7.0823428933850796e-01 7.0823428933816068e-01 9.2240104443419573e-14 1.5835314213236782e+00
4.5833656043212434e+00 7.0935007926672045e-01 7.0935007926631144e-01 8.7596596642924851e-14 1.5812998414673767e+00
4.5902682633638960e+00 7.1046382146560472e-01 7.1046382146474196e-01 5.2860493759965266e-14 1.5790723570705156e+00
4.5971709224065487e+00 7.1157551279131437e-01 7.1157551278953124e-01 -1.7227885784620868e-14 1.5768489744209371e+00
4.6040735814492013e+00 7.1268515013402911e-01 7.1268515013085465e-01 -1.2195244813995033e-13 1.5746296997382903e+00
4.6109762404918540e+00 7.1379273041780522e-01 7.1379273041283742e-01 -2.5473512188511907e-13 1.5724145391743247e+00
4.6178788995345057e+00 7.1489825060043133e-01 7.1489825059340728e-01 -4.0391301414643976e-13 1.5702034988131850e+00
4.6247815585771583e+00 7.1600170767329074e-01 7.1600170766414539e-01 -5.5397908482746063e-13 1.5679965846717088e+00
4.6316842176198110e+00 7.1710309866122657e-01 7.1710309865013333e-01 -6.8725580781858753e-13 1.5657938026997329e+00
4.6385868766624636e+00 7.1820242062241035e-01 7.1820242060980100e-01 -7.8567291561526537e-13 1.5635951587803976e+00
4.6454895357051162e+00 7.1929967064821221e-01 7.1929967063477218e-01 -8.3265200290227883e-13 1.5614006587304552e+00
4.6523921947477689e+00 7.2039484586307156e-01 7.2039484584970837e-01 -8.1492312897779586e-13 1.5592103083005828e+00
4.6592948537904206e+00 7.2148794342436706e-01 7.2148794341215272e-01 -7.2410411000589653e-13 1.5570241131756941e+00
4.6661975128330733e+00 7.2257896052228565e-01 7.2257896051237491e-01 -5.5802029663709626e-13 1.5548420789752497e+00
4.6731001718757259e+00 7.2366789437968526e-01 7.2366789437321410e-01 -3.2158095630840936e-13 1.5526642112535713e+00
4.6800028309183785e+00 7.2475474225195768e-01 7.2475474224992542e-01 -2.7135238500619610e-14 1.5504905155001487e+00
4.6869054899610312e+00 7.2583950142688092e-01 7.2583950143002718e-01 3.0568256259577709e-13 1.5483209971399452e+00
4.6938081490036829e+00 7.2692216922446651e-01 7.2692216923315056e-01 6.5088733014473377e-13 1.5461556615336984e+00
4.7007108080463356e+00 7.2800274299679824e-01 7.2800274301089496e-01 9.7768321216662457e-13 1.5439945139782096e+00
4.7076134670889882e+00 7.2908122012785825e-01 7.2908122014668431e-01 1.2528731524463767e-12 1.5418375597066309e+00
4.7145161261316408e+00 7.3015759803334368e-01 7.3015759805563107e-01 1.4440056789188917e-12 1.5396848038887374e+00
4.7214187851742935e+00 7.3123187416046864e-01 7.3123187418440738e-01 1.5234652081530520e-12 1.5375362516311848e+00
4.7283214442169461e+00 7.3230404598775134e-01 7.3230404601112198e-01 1.4732992603683216e-12 1.5353919079777556e+00
4.7352241032595979e+00 7.3337411102478400e-01 7.3337411104520700e-01 1.2910429669776848e-12 1.5332517779095856e+00
4.7421267623022505e+00 7.3444206681198632e-01 7.3444206682731494e-01 9.9632108119251939e-13 1.5311158663453697e+00
4.7490294213449031e+00 7.3550791092033596e-01 7.3550791092922563e-01 6.3835672858836296e-13 1.5289841781415483e+00
4.7559320803875558e+00 7.3657164095108096e-01 7.3657164095376848e-01 3.0425800767730496e-13 1.5268567180924626e+00
4.7628347394302084e+00 7.3763325453542516e-01 7.3763325453475581e-01 1.2811834926296228e-13 1.5247334909304879e+00
4.7697373984728602e+00 7.3869274933667428e-01 7.3869274933589357e-01 1.1566303470544880e-13 1.5226145013282124e+00
4.7766400575155128e+00 7.3975012305102372e-01 7.3975012305013832e-01 9.8687724658930175e-14 1.5204997538997229e+00
4.7835427165581654e+00 7.4080537340251640e-01 7.4080537340161590e-01 9.2123531025833937e-14 1.5183892531967678e+00
4.7904453756008181e+00 7.4185849814532612e-01 7.4185849814451044e-01 9.8059060871236178e-14 1.5162830037109787e+00
4.7973480346434707e+00 7.4290949506359749e-01 7.4290949506290893e-01 1.1007861289158427e-13 1.5141810098741817e+00
4.8042506936861233e+00 7.4395836197126397e-01 7.4395836197065746e-01 1.1833312107967233e-13 1.5120832760586846e+00
4.8111533527287751e+00 7.4500509671187354e-01 7.4500509671121684e-01 1.1325385074201222e-13 1.5099898065775659e+00
4.8180560117714277e+00 7.4604969715842318e-01 7.4604969715751823e-01 8.7982399143982095e-14 1.5079006056849631e+00
4.8249586708140804e+00 7.4709216121319832e-01 7.4709216121181776e-01 3.9762637626949985e-14 1.5058156775763640e+00
4.8318613298567330e+00 7.4813248680762023e-01 7.4813248680554889e-01 -2.9556912473083233e-14 1.5037350263889018e+00
4.8387639888993856e+00 7.4917067190209730e-01 7.4917067189917552e-01 -1.1378120667870918e-13 1.5016586562016485e+00
4.8456666479420374e+00 7.5020671448588083e-01 7.5020671448204268e-01 -2.0314305793078802e-13 1.4995865710359142e+00
4.8525693069846900e+00 7.5124061257692576e-01 7.5124061257222652e-01 -2.8553270858822093e-13 1.4975187748555465e+00
4.8594719660273427e+00 7.5227236422175248e-01 7.5227236421638366e-01 -3.4798830483850908e-13 1.4954552715672322e+00
4.8663746250699953e+00 7.5330196749531053e-01 7.5330196748959866e-01 -3.7828074006540646e-13 1.4933960650208022e+00
4.8732772841126479e+00 7.5432942050084395e-01 7.5432942049523255e-01 -3.6652902934974919e-13 1.4913411590095345e+00
4.8801799431553006e+00 7.5535472136975512e-01 7.5535472136476989e-01 -3.0662694605609890e-13 1.4892905572704598e+00
4.8870826021979523e+00 7.5637786826146836e-01 7.5637786825766629e-01 -1.9740875600859910e-13 1.4872442634846670e+00
4.8939852612406050e+00 7.5739885936328999e-01 7.5739885936119677e-01 -4.3487435874567387e-14 1.4852022812776060e+00
4.9008879202832576e+00 7.5841769289026484e-01 7.5841769289030403e-01 1.4448997553984100e-13 1.4831646142193915e+00
4.9077905793259102e+00 7.5943436708502865e-01 7.5943436708744927e-01 3.5011993304578941e-13 1.4811312658251010e+00
4.9146932383685629e+00 7.6044888021765400e-01 7.6044888022246493e-01 5.5220272798806038e-13 1.4791022395550697e+00
4.9215958974112146e+00 7.6146123058548865e-01 7.6146123059240967e-01 7.2651884508445625e-13 1.4770775388151802e+00
4.9284985564538673e+00 7.6247141651298633e-01 7.6247141652142714e-01 8.4844908876391407e-13 1.4750571669571453e+00
4.9354012154965199e+00 7.6347943635152604e-01 7.6347943636060789e-01 8.9645513234870579e-13 1.4730411272787838e+00
4.9423038745391725e+00 7.6448528847922192e-01 7.6448528848785835e-01 8.5667029026126337e-13 1.4710294230242829e+00
4.9492065335818252e+00 7.6548897130071980e-01 7.6548897130777271e-01 7.2833961084484147e-13 1.4690220573844541e+00
4.9561091926244778e+00 7.6649048324697988e-01 7.6649048325151425e-01 5.3054227677762354e-13 1.4670190334969710e+00
4.9630118516671295e+00 7.6748982277504396e-01 7.6748982277670286e-01 3.0987434840312748e-13 1.4650203544465938e+00
4.9699145107097822e+00 7.6848698836778695e-01 7.6848698836731133e-01 1.4930279235159107e-13 1.4630260232653769e+00
4.9768171697524348e+00 7.6948197853417422e-01 7.6948197853339440e-01 1.2360668044664182e-13 1.4610360429332108e+00
4.9837198287950875e+00 7.7047479181110923e-01 7.7047479181022871e-01 1.0497713809343168e-13 1.4590504163795421e+00
4.9906224878377401e+00 7.7146542676012908e-01 7.7146542675920571e-01 9.4185770294075158e-14 1.4570691464815881e+00
4.9975251468803918e+00 7.7245388196827369e-01 7.7245388196740139e-01 9.7566399404058764e-14 1.4550922360651968e+00
5.0044278059230445e+00 7.7344015604812588e-01 7.7344015604736216e-01 1.1025069746040118e-13 1.4531196879052752e+00
5.0113304649656971e+00 7.7442424763763162e-01 7.7442424763696127e-01 1.2203571486679721e-13 1.4511515047260770e+00
5.0182331240083498e+00 7.7540615539992874e-01 7.7540615539925728e-01 1.2197465260044283e-13 1.4491876892014850e+00
5.0251357830510024e+00 7.7638587802318393e-01 7.7638587802235126e-01 1.0133005545753804e-13 1.4472282439552970e+00
5.0320384420936550e+00 7.7736341422043476e-01 7.7736341421924382e-01 5.5538906806873456e-14 1.4452731715615119e+00
5.0389411011363068e+00 7.7833876272943914e-01 7.7833876272769231e-01 -1.4971357487070235e-14 1.4433224745446149e+00
5.0458437601789594e+00 7.7931192231252921e-01 7.7931192231006707e-01 -1.0483836021535354e-13 1.4413761553798654e+00
5.0527464192216121e+00 7.8028289175646925e-01 7.8028289175320598e-01 -2.0433099656713694e-13 1.4394342164935876e+00
5.0596490782642647e+00 7.8125166987231887e-01 7.8125166986826966e-01 -3.0069280398947741e-13 1.4374966602634602e+00
5.0665517373069173e+00 7.8221825549529722e-01 7.8221825549059620e-01 -3.7955749654372539e-13 1.4355634890188071e+00
5.0734543963495691e+00 7.8318264748465038e-01 7.8318264747955357e-01 -4.2675307732054084e-13 1.4336347050408924e+00
5.0803570553922217e+00 7.8414484472351931e-01 7.8414484471839363e-01 -4.3016146200614005e-13 1.4317103105632123e+00
5.0872597144348743e+00 7.8510484611880837e-01 7.8510484611410403e-01 -3.8127279111677129e-13 1.4297903077717915e+00
5.0941623734775270e+00 7.8606265060105196e-01 7.8606265059726232e-01 -2.7675084446343590e-13 1.4278746988054749e+00
5.1010650325201796e+00 7.8701825712427997e-01 7.8701825712188800e-01 -1.1945999744966684e-13 1.4259634857562236e+00
5.1079676915628323e+00 7.8797166466588098e-01 7.8797166466529744e-01 8.0957462955666420e-14 1.4240566706694047e+00
5.1148703506054840e+00 7.8892287222645952e-01 7.8892287222795821e-01 3.0817015606032783e-13 1.4221542555440831e+00
5.1217730096481366e+00 7.8987187882969023e-01 7.8987187883334731e-01 5.3991255910545992e-13 1.4202562423333049e+00
5.1286756686907893e+00 7.9081868352216433e-01 7.9081868352780715e-01 7.4963368845715199e-13 1.4183626329443852e+00
5.1355783277334419e+00 7.9176328537322893e-01 7.9176328538041019e-01 9.0919494155627947e-13 1.4164734292391792e+00
5.1424809867760946e+00 7.9270568347481785e-01 7.9270568348282178e-01 9.9237285056119617e-13 1.4145886330343560e+00
5.1493836458187463e+00 7.9364587694127242e-01 7.9364587694916877e-01 9.7979402369219323e-13 1.4127082461016620e+00
5.1562863048613989e+00 7.9458386490915200e-01 7.9458386491591459e-01 8.6488594064348953e-13 1.4108322701681704e+00
5.1631889639040516e+00 7.9551964653702933e-01 7.9551964654173646e-01 6.6112670893403453e-13 1.4089607069165266e+00
5.1700916229467042e+00 7.9645322100527527e-01 7.9645322100741156e-01 4.1073811019032295e-13 1.4070935579851764e+00
5.1769942819893568e+00 7.9738458751582730e-01 7.9738458751570884e-01 1.9468870959826747e-13 1.4052308249685819e+00
5.1838969410320095e+00 7.9831374529205257e-01 7.9831374529125843e-01 1.2966294704597204e-13 1.4033725094174827e+00
5.1907996000746612e+00 7.9924069358071015e-01 7.9924069357980243e-01 1.0509371151101732e-13 1.4015186128403947e+00
5.1977022591173139e+00 8.0016543164960707e-01 8.0016543164860876e-01 8.3022477781469214e-14 1.3996691367027820e+00
5.2046049181599665e+00 8.0108795878740358e-01 8.0108795878642081e-01 8.0080386766212549e-14 1.3978240824271579e+00
5.2115075772026191e+00 8.0200827430403565e-01 8.0200827430316157e-01 9.4735330691264615e-14 1.3959834513936764e+00
5.2184102362452718e+00 8.0292637753053631e-01 8.0292637752979834e-01 1.1552980794249380e-13 1.3941472449404029e+00
5.2253128952879235e+00 8.0384226781886592e-01 8.0384226781820278e-01 1.2743139876647546e-13 1.3923154643635940e+00
5.2322155543305762e+00 8.0475594454175070e-01 8.0475594454101673e-01 1.1638467967145516e-13 1.3904881109179661e+00
5.2391182133732288e+00 8.0566740709252715e-01 8.0566740709151463e-01 7.2553074659253980e-14 1.3886651858169703e+00
5.2460208724158814e+00 8.0657665488499408e-01 8.0657665488346708e-01 -8.0380146982861340e-15 1.3868466902330654e+00
5.2529235314585341e+00 8.0748368735326981e-01 8.0748368735100517e-01 -1.2269074645132606e-13 1.3850326252979892e+00
5.2598261905011867e+00 8.0838850395165540e-01 8.0838850394848349e-01 -2.6245672302138701e-13 1.3832229921030326e+00
5.2667288495438385e+00 8.0929110415450101e-01 8.0929110415034189e-01 -4.1301406739080452e-13 1.3814177916993158e+00
5.2736315085864911e+00 8.1019148745607783e-01 8.1019148745096992e-01 -5.5633275763966594e-13 1.3796170250980597e+00
5.2805341676291437e+00 8.1108965337044991e-01 8.1108965336456662e-01 -6.7263972169939738e-13 1.3778206932708663e+00
5.2874368266717964e+00 8.1198560143135134e-01 8.1198560142500253e-01 -7.4260597671127473e-13 1.3760287971499945e+00
5.2943394857144490e+00 8.1287933119206157e-01 8.1287933118568168e-01 -7.4956707507567444e-13 1.3742413376286362e+00
5.3012421447571008e+00 8.1377084222528284e-01 8.1377084221940144e-01 -6.8168803935009241e-13 1.3724583155611967e+00
5.3081448037997534e+00 8.1466013412301641e-01 8.1466013411821459e-01 -5.3372861685829782e-13 1.3706797317635704e+00
5.3150474628424060e+00 8.1554720649643542e-01 8.1554720649328927e-01 -3.0854208077357729e-13 1.3689055870134210e+00
5.3219501218850587e+00 8.1643205897575744e-01 8.1643205897477267e-01 -1.7774670624248759e-14 1.3671358820504542e+00
5.3288527809277113e+00 8.1731469121011113e-01 8.1731469121165257e-01 3.1794566979215235e-13 1.3653706175766944e+00
5.3357554399703639e+00 8.1819510286739883e-01 8.1819510287162245e-01 6.6981975521684952e-13 1.3636097942567547e+00
5.3426580990130157e+00 8.1907329363415238e-01 8.1907329364094728e-01 1.0026868224599638e-12 1.3618534127181050e+00
5.3495607580556683e+00 8.1994926321538308e-01 8.1994926322433237e-01 1.2778778035738015e-12 1.3601014735513348e+00
5.3564634170983210e+00 8.2082301133442115e-01 8.2082301134479430e-01 1.4573786621951969e-12 1.3583539773104110e+00
5.3633660761409736e+00 8.2169453773274714e-01 8.2169453774353640e-01 1.5092926908266691e-12 1.3566109245129268e+00
5.3702687351836262e+00 8.2256384216981204e-01 8.2256384217982692e-01 1.4147460980495909e-12 1.3548723156403457e+00
5.3771713942262789e+00 8.2343092442284482e-01 8.2343092443088395e-01 1.1764589302742934e-12 1.3531381511382317e+00
5.3840740532689306e+00 8.2429578428664696e-01 8.2429578429176364e-01 8.2877038565243317e-13 1.3514084314164723e+00
5.3909767123115833e+00 8.2515842157337294e-01 8.2515842157525765e-01 4.4954040490097218e-13 1.3496831568494843e+00
5.3978793713542359e+00 8.2601883611229265e-01 8.2601883611179427e-01 1.7362777882112824e-13 1.3479623277764110e+00
5.4047820303968885e+00 8.2687702775008676e-01 8.2687702774921923e-01 1.2650991365603659e-13 1.3462459445015611e+00
5.4116846894395412e+00 8.2773299635305086e-01 8.2773299635204900e-01 9.1793239676007950e-14 1.3445340072959016e+00
5.4185873484821929e+00 8.2858674180327707e-01 8.2858674180219638e-01 6.7956751337305834e-14 1.3428265163956068e+00
5.4254900075248456e+00 8.2943826399968090e-01 8.2943826399863818e-01 6.9633188104489823e-14 1.3411234720027232e+00
5.4323926665674982e+00 8.3028756285812921e-01 8.3028756285721550e-01 9.1937568669209216e-14 1.3394248742855686e+00
5.4392953256101508e+00 8.3113463831127177e-01 8.3113463831050449e-01 1.1948220191015935e-13 1.3377307233789906e+00
5.4461979846528035e+00 8.3197949030838181e-01 8.3197949030768703e-01 1.3353762540191382e-13 1.3360410193846255e+00
5.4531006436954561e+00 8.3282211881520551e-01 8.3282211881442247e-01 1.1690648449302898e-13 1.3343557623711546e+00
5.4600033027381079e+00 8.3366252381381534e-01 8.3366252381272121e-01 5.7709392820015645e-14 1.3326749523745571e+00
5.4669059617807605e+00 8.3450070530247378e-01 8.3450070530081721e-01 -4.8849813083506888e-14 1.3309985893983651e+00
5.4738086208234131e+00 8.3533666329549883e-01 8.3533666329304124e-01 -1.9960699759735690e-13 1.3293266734139171e+00
5.4807112798660658e+00 8.3617039782313785e-01 8.3617039781969427e-01 -3.8367087284996162e-13 1.3276592043606110e+00
5.4876139389087184e+00 8.3700190893144399e-01 8.3700190892692050e-01 -5.8371085742692234e-13 1.3259961821461586e+00
5.4945165979513702e+00 8.3783119668215744e-01 8.3783119667658035e-01 -7.7764461536844471e-13 1.3243376066468389e+00
5.5014192569940228e+00 8.3865826115258879e-01 8.3865826114612285e-01 -9.4085850221858891e-13 1.3226834777077539e+00
5.5083219160366754e+00 8.3948310243550472e-01 8.3948310242845792e-01 -1.0489165092053555e-12 1.3210337951430837e+00
5.5152245750793281e+00 8.4030572063901499e-01 8.4030572063182873e-01 -1.0800471628158449e-12 1.3193885587363421e+00
5.5221272341219807e+00 8.4112611588646002e-01 8.4112611587968322e-01 -1.0176970377528960e-12 1.3177477682406331e+00
5.5290298931646333e+00 8.4194428831629775e-01 8.4194428831054591e-01 -8.5280671413556781e-13 1.3161114233789077e+00
5.5359325522072851e+00 8.4276023808198919e-01 8.4276023807789069e-01 -5.8566484995026266e-13 1.3144795238442182e+00
5.5428352112499377e+00 8.4357396535188101e-01 8.4357396535001294e-01 -2.2706281299633702e-13 1.3128520692999737e+00
5.5497378702925904e+00 8.4438547030908451e-01 8.4438547030990341e-01 2.0122792321330962e-13 1.3112290593801927e+00
5.5566405293352430e+00 8.4519475315135217e-01 8.4519475315512138e-01 6.6698868650405538e-13 1.3096104936897568e+00
5.5635431883778956e+00 8.4600181409094521e-01 8.4600181409767217e-01 1.1291523271950155e-12 1.3079963718046552e+00
5.5704458474205474e+00 8.4680665335449734e-01 8.4680665336388317e-01 1.5405676734303598e-12 1.3063866932722332e+00
5.5773485064632000e+00 8.4760927118286911e-01 8.4760927119428575e-01 1.8522294809031338e-12 1.3047814576114281e+00
5.5842511655058527e+00 8.4840966783099436e-01 8.4840966784349636e-01 2.0189405702808472e-12 1.3031806643130068e+00
5.5911538245485053e+00 8.4920784356771561e-01 8.4920784358010382e-01 2.0066281969377544e-12 1.3015843128397919e+00
5.5980564835911579e+00 8.5000379867560838e-01 8.5000379868655895e-01 1.8014478797567790e-12 1.2999924026268816e+00
5.6049591426338106e+00 8.5079753345079379e-01 8.5079753345907017e-01 1.4206857912313355e-12 1.2984049330818592e+00
5.6118618016764623e+00 8.5158904820273618e-01 8.5158904820750314e-01 9.2555962893925433e-13 1.2968219035849933e+00
5.6187644607191150e+00 8.5237834325402639e-01 8.5237834325528739e-01 4.3631764867768652e-13 1.2952433134894248e+00
5.6256671197617676e+00 8.5316541894014919e-01 8.5316541893932918e-01 1.4912515666765103e-13 1.2936691621213412e+00
5.6325697788044202e+00 8.5395027561061254e-01 8.5395027560965397e-01 1.1926015730523432e-13 1.2920994487806916e+00
5.6394724378470729e+00 8.5473291363005344e-01 8.5473291362895565e-01 7.6838535534307087e-14 1.2905341727420883e+00
5.6463750968897246e+00 8.5551333337439783e-01 8.5551333337324065e-01 5.4201088062200147e-14 1.2889733332535183e+00
5.6532777559323772e+00 8.5629153523251145e-01 8.5629153523141399e-01 6.2638783049351337e-14 1.2874169295371716e+00
5.6601804149750299e+00 8.5706751960610106e-01 8.5706751960514649e-01 9.3336449680236915e-14 1.2858649607897066e+00
5.6670830740176825e+00 8.5784128690956019e-01 8.5784128690875394e-01 1.2697620732637916e-13 1.2843174261824917e+00
5.6739857330603352e+00 8.5861283756982332e-01 8.5861283756907858e-01 1.4136469772552120e-13 1.2827743248618424e+00
5.6808883921029878e+00 8.5938217202622669e-01 8.5938217202537281e-01 1.1676215549982772e-13 1.2812356559492539e+00
5.6877910511456395e+00 8.6014929073037583e-01 8.6014929072918189e-01 3.9657166439610597e-14 1.2797014185416358e+00
5.6946937101882922e+00 8.6091419414602011e-01 8.6091419414423009e-01 -9.5068397598652162e-14 1.2781716117115394e+00
5.7015963692309448e+00 8.6167688274893206e-01 8.6167688274630372e-01 -2.8335112034483248e-13 1.2766462345073921e+00
5.7084990282735975e+00 8.6243735702679203e-01 8.6243735702313762e-01 -5.1230131248303229e-13 1.2751252859537243e+00
5.7154016873162501e+00 8.6319561747907758e-01 8.6319561747429985e-01 -7.6150197259039487e-13 1.2736087650513999e+00
5.7223043463589018e+00 8.6395166461695594e-01 8.6395166461107720e-01 -1.0049128196243374e-12 1.2720966707778452e+00
5.7292070054015545e+00 8.6470549896317950e-01 8.6470549895636006e-01 -1.2135015214909117e-12 1.2705890020872794e+00
5.7361096644442071e+00 8.6545712105198302e-01 8.6545712104452721e-01 -1.3580581104122304e-12 1.2690857579109451e+00
5.7430123234868597e+00 8.6620653142898396e-01 8.6620653142133130e-01 -1.4121259717114755e-12 1.2675869371573369e+00
5.7499149825295124e+00 8.6695373065108083e-01 8.6695373064378234e-01 -1.3549161792525410e-12 1.2660925387124349e+00
5.7568176415721650e+00 8.6769871928635245e-01 8.6769871928003373e-01 -1.1739831329293794e-12 1.2646025614399321e+00
5.7637203006148168e+00 8.6844149791395653e-01 8.6844149790926584e-01 -8.6729512460692610e-13 1.2631170041814679e+00
5.7706229596574694e+00 8.6918206712402446e-01 8.6918206712157253e-01 -4.4485526373705398e-13 1.2616358657568545e+00
5.7775256187001220e+00 8.6992042751755461e-01 8.6992042751784560e-01 7.0604633251036835e-14 1.2601591449643084e+00
5.7844282777427747e+00 8.7065657970629995e-01 8.7065657970966170e-01 6.4394045651283709e-13 1.2586868405806761e+00
5.7913309367854273e+00 8.7139052431265218e-01 8.7139052431917041e-01 1.2289780304541866e-12 1.2572189513616587e+00
5.7982335958280791e+00 8.7212226196951792e-01 8.7212226197898257e-01 1.7712609157172210e-12 1.2557554760420344e+00
5.8051362548707317e+00 8.7285179332018936e-01 8.7285179333206186e-01 2.2123580745159190e-12 1.2542964133358758e+00
5.8120389139133843e+00 8.7357911901820495e-01 8.7357911903161733e-01 2.4956814392851359e-12 1.2528417619367649e+00
5.8189415729560370e+00 8.7430423972720206e-01 8.7430423974099980e-01 2.5742297182773657e-12 1.2513915205180000e+00
5.8258442319986896e+00 8.7502715612075832e-01 8.7502715613360071e-01 2.4200252912720545e-12 1.2499456877327981e+00
5.8327468910413423e+00 8.7574786888222145e-01 8.7574786889275491e-01 2.0358936758668734e-12 1.2485042622144897e+00
5.8396495500839940e+00 8.7646637870452571e-01 8.7646637871164879e-01 1.4691747818318392e-12 1.2470672425767020e+00
5.8465522091266466e+00 8.7718268628999585e-01 8.7718268629323193e-01 8.2784890054199427e-13 1.2456346274135357e+00
5.8534548681692993e+00 8.7789679235013351e-01 8.7789679235013518e-01 2.9902191833741658e-13 1.2442064152997292e+00
5.8603575272119519e+00 8.7860869760553340e-01 8.7860869760457350e-01 1.4151457783384559e-13 1.2427826047908526e+00
5.8672601862546045e+00 8.7931840278881612e-01 8.7931840278773721e-01 1.0111911308285927e-13 1.2413631944245251e+00
5.8741628452972563e+00 8.8002590864129759e-01 8.8002590864010954e-01 6.1600724521326813e-14 1.2399481827197805e+00
5.8810655043399089e+00 8.8073121591267722e-01 8.8073121591148151e-01 5.2408077877430516e-14 1.2385375681770365e+00
5.8879681633825616e+00 8.8143432536181576e-01 8.8143432536071542e-01 7.4740214017765543e-14 1.2371313492785687e+00
5.8948708224252142e+00 8.8213523775658964e-01 8.8213523775563529e-01 1.1312062397905721e-13 1.2357295244887290e+00
5.9017734814678668e+00 8.8283395387375641e-01 8.8283395387291774e-01 1.4458434449693416e-13 1.2343320922541641e+00
5.9086761405105195e+00 8.8353047449882449e-01 8.8353047449798827e-01 1.4563905637032806e-13 1.2329390510040230e+00
5.9155787995531712e+00 8.8422480042593188e-01 8.8422480042491403e-01 9.7283292532779342e-14 1.2315503991501715e+00
5.9224814585958239e+00 8.8491693245772951e-01 8.8491693245630276e-01 -1.1735057370287905e-14 1.2301661350873940e+00
5.9293841176384765e+00 8.8560687140527150e-01 8.8560687140319860e-01 -1.8325896355975147e-13 1.2287862571936023e+00
5.9362867766811291e+00 8.8629461808790888e-01 8.8629461808498022e-01 -4.0928926914318710e-13 1.2274107638300391e+00
5.9431894357237818e+00 8.8698017333318968e-01 8.8698017332925916e-01 -6.7272298842624427e-13 1.2260396533414812e+00
5.9500920947664335e+00 8.8766353797676234e-01 8.8766353797177822e-01 -9.4907415260081507e-13 1.2246729240564431e+00
5.9569947538090862e+00 8.8834471286228145e-01 8.8834471285631034e-01 -1.2087275624850236e-12 1.2233105742873789e+00
5.9638974128517388e+00 8.8902369884131682e-01 8.8902369883455612e-01 -1.4197754083511428e-12 1.2219526023308873e+00
5.9708000718943914e+00 8.8970049677326424e-01 8.8970049676604368e-01 -1.5511369966247914e-12 1.2205990064679122e+00
5.9777027309370441e+00 8.9037510752525728e-01 8.9037510751802573e-01 -1.5756784765841304e-12 1.2192497849639481e+00
5.9846053899796967e+00 8.9104753197207898e-01 8.9104753196537911e-01 -1.4732270958717210e-12 1.2179049360692413e+00
5.9915080490223485e+00 8.9171777099607308e-01 8.9171777099050209e-01 -1.2333190024804708e-12 1.2165644580189954e+00
5.9984107080650011e+00 8.9238582548705470e-01 8.9238582548321455e-01 -8.5726981069456091e-13 1.2152283490335705e+00
6.0053133671076537e+00 8.9305169634221659e-01 8.9305169634065507e-01 -3.5969005551805824e-13 1.2138966073186894e+00
6.0122160261503064e+00 8.9371538446603438e-01 8.9371538446718113e-01 2.3109014701816476e-13 1.2125692310656373e+00
6.0191186851929590e+00 8.9437689077016691e-01 8.9437689077426952e-01 8.7353457800531946e-13 1.2112462184514605e+00
6.0260213442356108e+00 8.9503621617335027e-01 8.9503621618041584e-01 1.5148243770468640e-12 1.2099275676391679e+00
6.0329240032782634e+00 8.9569336160128821e-01 8.9569336161103819e-01 2.0941248735084629e-12 1.2086132767779232e+00
6.0398266623209160e+00 8.9634832798653308e-01 8.9634832799838027e-01 2.5475510589956233e-12 1.2073033440032390e+00
6.0467293213635687e+00 8.9700111626836043e-01 8.9700111628141599e-01 2.8149371722463457e-12 1.2059977674371676e+00
6.0536319804062213e+00 8.9765172739263344e-01 8.9765172740575827e-01 2.8484853364929563e-12 1.2046965451884830e+00
6.0605346394488739e+00 8.9830016231165710e-01 8.9830016232357024e-01 2.6235347228009687e-12 1.2033996753528591e+00
6.0674372984915257e+00 8.9894642198402297e-01 8.9894642199347718e-01 2.1516427528567307e-12 1.2021071560130452e+00
6.0743399575341783e+00 8.9959050737443891e-01 8.9959050738048596e-01 1.4959533611857978e-12 1.2008189852390276e+00
6.0812426165768310e+00 9.0023241945354737e-01 9.0023241945590537e-01 7.8914375034599975e-13 1.1995351610881888e+00
6.0881452756194836e+00 9.0087215919772801e-01 9.0087215919727348e-01 2.5400515024642800e-13 1.1982556816054526e+00
6.0950479346621362e+00 9.0150972758925985e-01 9.0150972758824344e-01 1.4639678358463470e-13 1.1969805448235127e+00
6.1019505937047880e+00 9.0214512561915805e-01 9.0214512561810101e-01 1.3146150834586480e-13 1.1957097487637975e+00
6.1088532527474406e+00 9.0277835428319297e-01 9.0277835428211595e-01 1.2299328222553641e-13 1.1944432914357677e+00
6.1157559117900933e+00 9.0340941458246848e-01 9.0340941458141022e-01 1.2755907441430737e-13 1.1931811708371791e+00
6.1226585708327459e+00 9.0403830752382031e-01 9.0403830752280423e-01 1.4021839245259572e-13 1.1919233849543911e+00
6.1295612298753985e+00 9.0466503411970423e-01 9.0466503411872234e-01 1.5078216453190407e-13 1.1906699317625549e+00
6.1364638889180512e+00 9.0528959538808929e-01 9.0528959538709952e-01 1.4844236950750658e-13 1.1894208092258005e+00
6.1433665479607029e+00 9.0591199235235553e-01 9.0591199235128894e-01 1.2497919366083466e-13 1.1881760152974217e+00
6.1502692070033556e+00 9.0653222604119721e-01 9.0653222603997230e-01 7.6594286468889560e-14 1.1869355479200550e+00
6.1571718660460082e+00 9.0715029748852816e-01 9.0715029748706810e-01 4.7642445544227032e-15 1.1856994050258634e+00
6.1640745250886608e+00 9.0776620773339201e-01 9.0776620773164218e-01 -8.3874573952869016e-14 1.1844675845367152e+00
6.1709771841313135e+00 9.0837995781987568e-01 9.0837995781781811e-01 -1.7840867672092032e-13 1.1832400843643633e+00
6.1778798431739652e+00 9.0899154879702349e-01 9.0899154879468946e-01 -2.6502550154461349e-13 1.1820169024106206e+00
6.1847825022166178e+00 9.0960098171875536e-01 9.0960098171622905e-01 -3.2881058986689031e-13 1.1807980365675415e+00
6.1916851612592705e+00 9.1020825764378421e-01 9.1020825764120117e-01 -3.5570851819599625e-13 1.1795834847175972e+00
6.1985878203019231e+00 9.1081337763553538e-01 9.1081337763307368e-01 -3.3455460624054468e-13 1.1783732447338522e+00
6.2054904793445758e+00 9.1141634276206507e-01 9.1141634275992878e-01 -2.5887486598819012e-13 1.1771673144801420e+00
6.2123931383872284e+00 9.1201715409597905e-01 9.1201715409437434e-01 -1.2842782393107656e-13 1.1759656918112509e+00
6.2192957974298801e+00 9.1261581271434900e-01 9.1261581271345771e-01 4.9798359880171011e-14 1.1747683745730841e+00
6.2261984564725328e+00 9.1321231969862793e-01 9.1321231969857697e-01 2.6126253938052458e-13 1.1735753606028456e+00
6.2331011155151854e+00 9.1380667613456135e-01 9.1380667613539324e-01 4.8437365229858646e-13 1.1723866477292131e+00
6.2400037745578381e+00 9.1439888311209638e-01 9.1439888311374529e-01 6.9201658292605832e-13 1.1712022337725090e+00
6.2469064336004907e+00 9.1498894172528522e-01 9.1498894172756318e-01 8.5423196294343031e-13 1.1700221165448732e+00
6.2538090926431424e+00 9.1557685307218506e-01 9.1557685307478331e-01 9.4225807711900708e-13 1.1688462938504329e+00
6.2607117516857951e+00 9.1616261825475065e-01 9.1616261825726475e-01 9.3400183420744302e-13 1.1676747634854701e+00
6.2676144107284477e+00 9.1674623837872105e-01 9.1674623838070746e-01 8.2119224614762848e-13 1.1665075232385846e+00
6.2745170697711004e+00 9.1732771455349837e-01 9.1732771455457096e-01 6.1830479972102561e-13 1.1653445708908576e+00
6.2814197288137530e+00 9.1790704789201905e-01 9.1790704789199618e-01 3.7336752613248426e-13 1.1641859042160072e+00
6.2883223878564056e+00 9.1848423951061442e-01 9.1848423950973024e-01 1.8089852532598984e-13 1.1630315209805391e+00
6.2952250468990574e+00 9.1905929052907087e-01 9.1905929052803903e-01 1.4629235323138091e-13 1.1618814189439215e+00
6.3021277059417100e+00 9.1963220207161278e-01 9.1963220207054397e-01 1.3122593289782715e-13 1.1607355958589116e+00
6.3090303649843626e+00 9.2020297526530381e-01 9.2020297526421946e-01 1.2394564541384768e-13 1.1595940494715606e+00
6.3159330240270153e+00 9.2077161124037721e-01 9.2077161123931217e-01 1.2973407070848709e-13 1.1584567775213752e+00
6.3228356830696679e+00 9.2133811113027586e-01 9.2133811112924968e-01 1.4288292771169610e-13 1.1573237777415002e+00
6.3297383421123197e+00 9.2190247607155285e-01 9.2190247607055520e-01 1.5286175103490507e-13 1.1561950478588892e+00
6.3366410011549723e+00 9.2246470720377771e-01 9.2246470720276796e-01 1.4886147869930256e-13 1.1550705855944636e+00
6.3435436601976249e+00 9.2302480566944456e-01 9.2302480566835943e-01 1.2288295381246427e-13 1.1539503886632807e+00
6.3504463192402776e+00 9.2358277261388932e-01 9.2358277261265476e-01 7.1559425052214472e-14 1.1528344547746900e+00
6.3573489782829302e+00 9.2413860918520485e-01 9.2413860918375301e-01 -3.1287472612717695e-15 1.1517227816324935e+00
6.3642516373255829e+00 9.2469231653416406e-01 9.2469231653244877e-01 -9.4028951291846852e-14 1.1506153669351020e+00
6.3711542963682346e+00 9.2524389581414279e-01 9.2524389581215316e-01 -1.8973572712965849e-13 1.1495122083756932e+00
6.3780569554108872e+00 9.2579334818104697e-01 9.2579334817881620e-01 -2.7605695507304517e-13 1.1484133036423672e+00
6.3849596144535399e+00 9.2634067479323989e-01 9.2634067479084992e-01 -3.3785196862368143e-13 1.1473186504182997e+00
6.3918622734961925e+00 9.2688587681147094e-01 9.2688587680904977e-01 -3.6104175205053938e-13 1.1462282463819000e+00
6.3987649325388452e+00 9.2742895539880532e-01 9.2742895539651793e-01 -3.3463509740983000e-13 1.1451420892069637e+00
6.4056675915814969e+00 9.2796991172055410e-01 9.2796991171858600e-01 -2.5258684033246935e-13 1.1440601765628275e+00
6.4125702506241495e+00 9.2850874694420182e-01 9.2850874694273855e-01 -1.1528555887707627e-13 1.1429825061145225e+00
6.4194729096668022e+00 9.2904546223933449e-01 9.2904546223853612e-01 6.9462491314453703e-14 1.1419090755229273e+00
6.4263755687094548e+00 9.2958005877756467e-01 9.2958005877753791e-01 2.8617108682738039e-13 1.1408398824449237e+00
6.4332782277521074e+00 9.3011253773245439e-01 9.3011253773322677e-01 5.1227910802253971e-13 1.1397749245335460e+00
6.4401808867947601e+00 9.3064290027943442e-01 9.3064290028093288e-01 7.1978673021888548e-13 1.1387141994381338e+00
6.4470835458374118e+00 9.3117114759571862e-01 9.3117114759775876e-01 8.7814616689385624e-13 1.1376577048044820e+00
6.4539862048800645e+00 9.3169728086021553e-01 9.3169728086250470e-01 9.5846108827402089e-13 1.1366054382749902e+00
6.4608888639227171e+00 9.3222130125343239e-01 9.3222130125559566e-01 9.3928753663874435e-13 1.1355573974888082e+00
6.4677915229653697e+00 9.3274320995737325e-01 9.3274320995900861e-01 8.1409323726688862e-13 1.1345135800819823e+00
6.4746941820080224e+00 9.3326300815543117e-01 9.3326300815620111e-01 6.0055294071048595e-13 1.1334739836875973e+00
6.4815968410506741e+00 9.3378069703227118e-01 9.3378069703204325e-01 3.5188518765494337e-13 1.1324386059359131e+00
6.4884995000933268e+00 9.3429627777370494e-01 9.3429627777274893e-01 1.7026935417163714e-13 1.1314074444545017e+00
6.4954021591359794e+00 9.3480975156684598e-01 9.3480975156580215e-01 1.4645507029342754e-13 1.1303804968683953e+00
6.5023048181786320e+00 9.3532111960091513e-01 9.3532111959984277e-01 1.3388457009710919e-13 1.1293577608003140e+00
6.5092074772212847e+00 9.3583038306571287e-01 9.3583038306463240e-01 1.2961576256742548e-13 1.1283392338707348e+00
6.5161101362639373e+00 9.3633754315205020e-01 9.3633754315098894e-01 1.3636591855714643e-13 1.1273249136980217e+00
6.5230127953065891e+00 9.3684260105174011e-01 9.3684260105070882e-01 1.4785672686201680e-13 1.1263147978985819e+00
6.5299154543492417e+00 9.3734555795751107e-01 9.3734555795649654e-01 1.5434042932582772e-13 1.1253088840870065e+00
6.5368181133918943e+00 9.3784641506292643e-01 9.3784641506189115e-01 1.4653278590515130e-13 1.1243071698762173e+00
6.5437207724345470e+00 9.3834517356230651e-01 9.3834517356119695e-01 1.1824152768014074e-13 1.1233096528776056e+00
6.5506234314771996e+00 9.3884183465065552e-01 9.3884183464941418e-01 6.7773564538242686e-14 1.1223163307011712e+00
6.5575260905198514e+00 9.3933639952359105e-01 9.3933639952216874e-01 -1.6181500583911658e-15 1.1213272009556621e+00
6.5644287495625040e+00 9.3982886937727672e-01 9.3982886937564669e-01 -8.2142626034453770e-14 1.1203422612487062e+00
6.5713314086051566e+00 9.4031924540835732e-01 9.4031924540652401e-01 -1.6250611967194574e-13 1.1193615091869515e+00
6.5782340676478093e+00 9.4080752881389484e-01 9.4080752881190066e-01 -2.2945256805684266e-13 1.1183849423761982e+00
6.5851367266904619e+00 9.4129372079130702e-01 9.4129372078923368e-01 -2.6954827259118019e-13 1.1174125584215322e+00
6.5920393857331145e+00 9.4177782253830644e-01 9.4177782253626963e-01 -2.7111368705590165e-13 1.1164443549274603e+00
6.5989420447757663e+00 9.4225983525283863e-01 9.4225983525097834e-01 -2.2609414340735158e-13 1.1154803294980429e+00
6.6058447038184189e+00 9.4273976013302208e-01 9.4273976013148730e-01 -1.3166967516298202e-13 1.1145204797370249e+00
6.6127473628610716e+00 9.4321759837708519e-01 9.4321759837601360e-01 8.5570439622983944e-15 1.1135648032479724e+00
6.6196500219037242e+00 9.4369335118330300e-01 9.4369335118279918e-01 1.8392787293208814e-13 1.1126132976344012e+00
6.6265526809463768e+00 9.4416701974993134e-01 9.4416701975004425e-01 3.7689851239974816e-13 1.1116659604999111e+00
6.6334553399890286e+00 9.4463860527513832e-01 9.4463860527584209e-01 5.6410709436960366e-13 1.1107227894483154e+00
6.6403579990316812e+00 9.4510810895693287e-01 9.4510810895811348e-01 7.1859740380375572e-13 1.1097837820837726e+00
6.6472606580743339e+00 9.4557553199308797e-01 9.4557553199454147e-01 8.1327999890135061e-13 1.1088489360109166e+00
6.6541633171169865e+00 9.4604087558106043e-01 9.4604087558250760e-01 8.2582274352205336e-13 1.1079182488349844e+00
6.6610659761596391e+00 9.4650414091790513e-01 9.4650414091902857e-01 7.4515393855278944e-13 1.1069917181619424e+00
6.6679686352022918e+00 9.4696532920018262e-01 9.4696532920069276e-01 5.7973348344120274e-13 1.1060693415986140e+00
6.6748712942449435e+00 9.4742444162385986e-01 9.4742444162359940e-01 3.6769198796804403e-13 1.1051511167528008e+00
6.6817739532875962e+00 9.4788147938420408e-01 9.4788147938329825e-01 1.8906820553610261e-13 1.1042370412334030e+00
6.6886766123302488e+00 9.4833644367578041e-01 9.4833644367473202e-01 1.4819534488452746e-13 1.1033271126505355e+00
6.6955792713729014e+00 9.4878933569325918e-01 9.4878933569217105e-01 1.2933265569614604e-13 1.1024213286156574e+00
6.7024819304155541e+00 9.4924015663023820e-01 9.4924015662912731e-01 1.1793344079080725e-13 1.1015196867417449e+00
6.7093845894582058e+00 9.4968890767941772e-01 9.4968890767832093e-01 1.2288781103819701e-13 1.1006221846433577e+00
6.7162872485008585e+00 9.5013559003267600e-01 9.5013559003161774e-01 1.3900824935575429e-13 1.0997288199367641e+00
6.7231899075435111e+00 9.5058020488098816e-01 9.5058020487996597e-01 1.5430157151996582e-13 1.0988395902400676e+00
6.7300925665861637e+00 9.5102275341435227e-01 9.5102275341333220e-01 1.5540069231434474e-13 1.0979544931733352e+00
6.7369952256288164e+00 9.5146323682171896e-01 9.5146323682064182e-01 1.3145595723074166e-13 1.0970735263587159e+00
6.7438978846714690e+00 9.5190165629092482e-01 9.5190165628971735e-01 7.6522121972288915e-14 1.0961966874205649e+00
6.7508005437141207e+00 9.5233801300863030e-01 9.5233801300721987e-01 -9.2370555648813027e-15 1.0953239739855598e+00
6.7577032027567734e+00 9.5277230816026026e-01 9.5277230815859038e-01 -1.1944334410429748e-13 1.0944553836828188e+00
6.7646058617994260e+00 9.5320454292994738e-01 9.5320454292799206e-01 -2.4224511285808606e-13 1.0935909141440154e+00
6.7715085208420787e+00 9.5363471850047810e-01 9.5363471849825199e-01 -3.6174396811361478e-13 1.0927305630034956e+00
6.7784111798847313e+00 9.5406283605324016e-01 9.5406283605080522e-01 -4.5987103014510928e-13 1.0918743278983891e+00
6.7853138389273830e+00 9.5448889676817161e-01 9.5448889676563742e-01 -5.1865733929901132e-13 1.0910222064687247e+00
6.7922164979700357e+00 9.5491290182371036e-01 9.5491290182122801e-01 -5.2252091542470678e-13 1.0901741963575435e+00
6.7991191570126883e+00 9.5533485239674365e-01 9.5533485239449423e-01 -4.6042059054229871e-13 1.0893302952110111e+00
6.8060218160553410e+00 9.5575474966255802e-01 9.5575474966073448e-01 -3.2797653481964063e-13 1.0884905006785306e+00
6.8129244750979936e+00 9.5617259479478700e-01 9.5617259479357197e-01 -1.2878031974139504e-13 1.0876548104128556e+00
6.8198271341406462e+00 9.5658838896535869e-01 9.5658838896489895e-01 1.2462808562929694e-13 1.0868232220702017e+00
6.8267297931832980e+00 9.5700213334443962e-01 9.5700213334481976e-01 4.1079362134155421e-13 1.0859957333103600e+00
6.8336324522259506e+00 9.5741382910037687e-01 9.5741382910159589e-01 7.0040084843014944e-13 1.0851723417968078e+00
6.8405351112686033e+00 9.5782347739963680e-01 9.5782347740158924e-01 9.5840002600766638e-13 1.0843530451968211e+00
6.8474377703112559e+00 9.5823107940673879e-01 9.5823107940920738e-01 1.1476930517062556e-12 1.0835378411815848e+00
6.8543404293539085e+00 9.5863663628418416e-01 9.5863663628684836e-01 1.2342404875909098e-12 1.0827267274263028e+00
6.8612430883965603e+00 9.5904014919238123e-01 9.5904014919484548e-01 1.1939282895667703e-12 1.0819197016103086e+00
6.8681457474392129e+00 9.5944161928956251e-01 9.5944161929141436e-01 1.0214051826551440e-12 1.0811167614171708e+00
6.8750484064818655e+00 9.5984104773169565e-01 9.5984104773259893e-01 7.4094619328946014e-13 1.0803179045348017e+00
6.8819510655245182e+00 9.6023843567238720e-01 9.6023843567221978e-01 4.1946446316387667e-13 1.0795231286555600e+00
6.8888537245671708e+00 9.6063378426277701e-01 9.6063378426182333e-01 1.8208767826877194e-13 1.0787324314763529e+00
6.8957563836098235e+00 9.6102709465170566e-01 9.6102709465064029e-01 1.4549472737712676e-13 1.0779458106987190e+00
6.9026590426524752e+00 9.6141836798666080e-01 9.6141836798554825e-01 1.2165268792330153e-13 1.0771632640289031e+00
6.9095617016951278e+00 9.6180760541209609e-01 9.6180760541096066e-01 1.0931811011971605e-13 1.0763847891780782e+00
6.9164643607377805e+00 9.6219480806993452e-01 9.6219480806881719e-01 1.1686207557204399e-13 1.0756103838623652e+00
6.9233670197804331e+00 9.6257997709960597e-01 9.6257997709853349e-01 1.3737899706711688e-13 1.0748400458029326e+00
6.9302696788230858e+00 9.6296311363797682e-01 9.6296311363694553e-01 1.5659695762337833e-13 1.0740737727261085e+00
6.9371723378657375e+00 9.6334421881928400e-01 9.6334421881825671e-01 1.5874523917602802e-13 1.0733115623634861e+00
6.9440749969083901e+00 9.6372329377507404e-01 9.6372329377398613e-01 1.3093415240916785e-13 1.0725534124520273e+00
6.9509776559510428e+00 9.6410033963414643e-01 9.6410033963291719e-01 6.5741856403178642e-14 1.0717993207341652e+00
6.9578803149936954e+00 9.6447535752250058e-01 9.6447535752104874e-01 -3.7303493627405260e-14 1.0710492849579021e+00
6.9647829740363481e+00 9.6484834856328561e-01 9.6484834856154622e-01 -1.7154611064995607e-13 1.0703033028769071e+00
6.9716856330790007e+00 9.6521931387675419e-01 9.6521931387469240e-01 -3.2392422077975881e-13 1.0695613722506148e+00
6.9785882921216524e+00 9.6558825458021746e-01 9.6558825457784114e-01 -4.7641335321202411e-13 1.0688234908443173e+00
6.9854909511643051e+00 9.6595517178800194e-01 9.6595517178536949e-01 -6.0806359947207519e-13 1.0680896564292606e+00
6.9923936102069577e+00 9.6632006661140957e-01 9.6632006660863046e-01 -6.9741434849390771e-13 1.0673598667827386e+00
6.9992962692496103e+00 9.6668294015867562e-01 9.6668294015590672e-01 -7.2503114623145848e-13 1.0666341196881861e+00
7.0061989282922630e+00 9.6704379353492942e-01 9.6704379353236380e-01 -6.7603145303962726e-13 1.0659124129352719e+00
7.0131015873349147e+00 9.6740262784215347e-01 9.6740262784000386e-01 -5.4234949864451212e-13 1.0651947443199918e+00
7.0200042463775674e+00 9.6775944417914284e-01 9.6775944417761894e-01 -3.2461255905502644e-13 1.0644811116447617e+00
7.0269069054202200e+00 9.6811424364146115e-01 9.6811424364074450e-01 -3.3362201889985954e-14 1.0637715127185106e+00
7.0338095644628726e+00 9.6846702732139622e-01 9.6846702732161305e-01 3.1054603333302567e-13 1.0630659453567735e+00
7.0407122235055253e+00 9.6881779630791376e-01 9.6881779630910758e-01 6.7653660451583172e-13 1.0623644073817844e+00
7.0476148825481779e+00 9.6916655168660482e-01 9.6916655168871535e-01 1.0261680394307859e-12 1.0616668966225689e+00
7.0545175415908297e+00 9.6951329453963242e-01 9.6951329454248159e-01 1.3162915202258319e-12 1.0609734109150364e+00
7.0614202006334823e+00 9.6985802594567239e-01 9.6985802594896309e-01 1.5038525980060058e-12 1.0602839481020734e+00
7.0683228596761349e+00 9.7020074697984848e-01 9.7020074698318282e-01 1.5525081220602033e-12 1.0595985060336339e+00
7.0752255187187876e+00 9.7054145871366304e-01 9.7054145871658348e-01 1.4410445059453993e-12 1.0589170825668326e+00
7.0821281777614402e+00 9.7088016221491991e-01 9.7088016221698348e-01 1.1740886041167187e-12 1.0582396755660326e+00
7.0890308368040920e+00 9.7121685854764095e-01 9.7121685854853157e-01 7.9496409455259715e-13 1.0575662829029364e+00
7.0959334958467446e+00 9.7155154877197480e-01 9.7155154877166372e-01 4.0111247656682282e-13 1.0568969024566721e+00
7.1028361548893972e+00 9.7188423394409629e-01 9.7188423394305978e-01 1.6212309272845006e-13 1.0562315321138800e+00
7.1097388139320499e+00 9.7221491511672375e-01 9.7221491511563740e-01 1.4054868380242170e-13 1.0555701697687248e+00
7.1166414729747025e+00 9.7254359333965157e-01 9.7254359333851692e-01 1.1468881400134024e-13 1.0549128133229657e+00
7.1235441320173551e+00 9.7287026965804213e-01 9.7287026965689072e-01 1.0514644710468702e-13 1.0542594606862181e+00
7.1304467910600069e+00 9.7319494511317040e-01 9.7319494511204396e-01 1.1708134461940745e-13 1.0536101097759116e+00
7.1373494501026595e+00 9.7351762074238790e-01 9.7351762074130965e-01 1.4106493750887241e-13 1.0529647585173803e+00
7.1442521091453122e+00 9.7383829757906148e-01 9.7383829757802243e-01 1.6093792964966271e-13 1.0523234048439547e+00
7.1511547681879648e+00 9.7415697665251733e-01 9.7415697665147560e-01 1.5981660439479128e-13 1.0516860466970483e+00
7.1580574272306174e+00 9.7447365898799121e-01 9.7447365898687788e-01 1.2429779427947097e-13 1.0510526820262438e+00
7.1649600862732692e+00 9.7478834560657979e-01 9.7478834560531236e-01 4.7140069625584149e-14 1.0504233087893748e+00
7.1718627453159218e+00 9.7510103752519872e-01 9.7510103752369592e-01 -7.1434524961944142e-14 1.0497979249526077e+00
7.1787654043585745e+00 9.7541173575654172e-01 9.7541173575473983e-01 -2.2360169271706810e-13 1.0491765284905199e+00
7.1856680634012271e+00 9.7572044130904323e-01 9.7572044130691071e-01 -3.9476755198109004e-13 1.0485591173861781e+00
7.1925707224438797e+00 9.7602715518684391e-01 9.7602715518439254e-01 -5.6512294843713564e-13 1.0479456896312145e+00
7.1994733814865324e+00 9.7633187838975632e-01 9.7633187838704860e-01 -7.1188055450477352e-13 1.0473362432259024e+00
7.2063760405291841e+00 9.7663461191323397e-01 9.7663461191038359e-01 -8.1170903332150605e-13 1.0467307761792324e+00
7.2132786995718368e+00 9.7693535674833920e-01 9.7693535674550680e-01 -8.4351137186189364e-13 1.0461292865089860e+00
7.2201813586144894e+00 9.7723411388171266e-01 9.7723411387909476e-01 -7.9102002725761622e-13 1.0455317722418100e+00
7.2270840176571420e+00 9.7753088429554147e-01 9.7753088429335366e-01 -6.4524219300921012e-13 1.0449382314132922e+00
7.2339866766997947e+00 9.7782566896752787e-01 9.7782566896598311e-01 -4.0643044485477733e-13 1.0443486620680333e+00
7.2408893357424464e+00 9.7811846887085419e-01 9.7811846887013765e-01 -8.5395579496605486e-14 1.0437630622597243e+00
7.2477919947850991e+00 9.7840928497414870e-01 9.7840928497439084e-01 2.9598545836506673e-13 1.0431814300512179e+00
7.2546946538277517e+00 9.7869811824144648e-01 9.7869811824269681e-01 7.0532468754436195e-13 1.0426037635146059e+00
7.2615973128704043e+00 9.7898496963214798e-01 9.7898496963435355e-01 1.1015494072452725e-12 1.0420300607312925e+00
7.2684999719130570e+00 9.7926984010097440e-01 9.7926984010396512e-01 1.4380718837969653e-12 1.0414603197920693e+00
7.2754026309557096e+00 9.7955273059791736e-01 9.7955273060140458e-01 1.6676937608650633e-12 1.0408945387971904e+00
7.2823052899983614e+00 9.7983364206818524e-01 9.7983364207177603e-01 1.7492396420237810e-12 1.0403327158564475e+00
7.2892079490410140e+00 9.8011257545214248e-01 9.8011257545537744e-01 1.6562501370387396e-12 1.0397748490892447e+00
7.2961106080836666e+00 9.8038953168524279e-01 9.8038953168766374e-01 1.3878204141448691e-12 1.0392209366246721e+00
7.3030132671263193e+00 9.8066451169795721e-01 9.8066451169920921e-01 9.8183683405750348e-13 1.0386709766015811e+00
7.3099159261689719e+00 9.8093751641569193e-01 9.8093751641567173e-01 5.3074489247961771e-13 1.0381249671686561e+00
7.3168185852116236e+00 9.8120854675870040e-01 9.8120854675775593e-01 2.0002888234671446e-13 1.0375829064844877e+00
7.3237212442542763e+00 9.8147760364228576e-01 9.8147760364120440e-01 1.4833689832016718e-13 1.0370447927175908e+00
7.3306239032969289e+00 9.8174468797798076e-01 9.8174468797685233e-01 1.2232992396832289e-13 1.0365106240462949e+00
7.3375265623395816e+00 9.8200980067157539e-01 9.8200980067042143e-01 1.0796363802967335e-13 1.0359803986591567e+00
7.3444292213822342e+00 9.8227294262370057e-01 9.8227294262256071e-01 1.1523559884096813e-13 1.0354541147548781e+00
7.3513318804248868e+00 9.8253411472992047e-01 9.8253411472882235e-01 1.3746226379396377e-13 1.0349317705423549e+00
7.3582345394675386e+00 9.8279331788068103e-01 9.8279331787962421e-01 1.5960011090498940e-13 1.0344133642407511e+00
7.3651371985101912e+00 9.8305055296126231e-01 9.8305055296021449e-01 1.6465440122459541e-13 1.0338988940795706e+00
7.3720398575528439e+00 9.8330582085173523e-01 9.8330582085063767e-01 1.3824774658388607e-13 1.0333883582987242e+00
7.3789425165954965e+00 9.8355912242692312e-01 9.8355912242570098e-01 7.1637140663938226e-14 1.0328817551485976e+00
7.3858451756381491e+00 9.8381045855636606e-01 9.8381045855494320e-01 -3.6709524309230805e-14 1.0323790828901132e+00
7.3927478346808009e+00 9.8405983010428888e-01 9.8405983010260256e-01 -1.8068602170018268e-13 1.0318803397947944e+00
7.3996504937234535e+00 9.8430723792957264e-01 9.8430723792758734e-01 -3.4719449537590208e-13 1.0313855241448249e+00
7.4065531527661062e+00 9.8455268288572628e-01 9.8455268288344522e-01 -5.1758042296512483e-13 1.0308946342331091e+00
7.4134558118087588e+00 9.8479616582086238e-01 9.8479616581833473e-01 -6.6965044620559413e-13 1.0304076683633301e+00
7.4203584708514114e+00 9.8503768757767274e-01 9.8503768757499521e-01 -7.8013429050116664e-13 1.0299246248500091e+00
7.4272611298940641e+00 9.8527724899340574e-01 9.8527724899071945e-01 -8.2738260687165172e-13 1.0294455020185607e+00
7.4341637889367158e+00 9.8551485089984281e-01 9.8551485089732405e-01 -7.9400097607873481e-13 1.0289702982053515e+00
7.4410664479793684e+00 9.8575049412327620e-01 9.8575049412112137e-01 -6.6935068598894536e-13 1.0284990117577568e+00
7.4479691070220211e+00 9.8598417948448414e-01 9.8598417948289097e-01 -4.5162901196604825e-13 1.0280316410342176e+00
7.4548717660646737e+00 9.8621590779870716e-01 9.8621590779785095e-01 -1.4933471126354903e-13 1.0275681844042976e+00
7.4617744251073264e+00 9.8644567987561960e-01 9.8644567987562970e-01 2.1801727090320357e-13 1.0271086402487402e+00
7.4686770841499781e+00 9.8667349651930192e-01 9.8667349652023639e-01 6.2025246050367857e-13 1.0266530069595268e+00
7.4755797431926307e+00 9.8689935852820732e-01 9.8689935853003274e-01 1.0180481457844338e-12 1.0262012829399341e+00
7.4824824022352834e+00 9.8712326669512618e-01 9.8712326669770356e-01 1.3658310593633871e-12 1.0257534666045924e+00
7.4893850612779360e+00 9.8734522180714701e-01 9.8734522181022732e-01 1.6163320681883420e-12 1.0253095563795449e+00
7.4962877203205887e+00 9.8756522464561147e-01 9.8756522464884711e-01 1.7268603214048995e-12 1.0248695507023053e+00
7.5031903793632413e+00 9.8778327598606452e-01 9.8778327598904048e-01 1.6675869018989431e-12 1.0244334480219186e+00
7.5100930384058930e+00 9.8799937659819970e-01 9.8799937660048986e-01 1.4320086783037312e-12 1.0240012467990198e+00
7.5169956974485457e+00 9.8821352724579703e-01 9.8821352724705314e-01 1.0497117064467431e-12 1.0235729455058933e+00
7.5238983564911983e+00 9.8842572868665457e-01 9.8842572868673340e-01 6.0171728710756160e-13 1.0231485426265328e+00
7.5308010155338510e+00 9.8863598167251210e-01 9.8863598167164990e-01 2.3851060015900316e-13 1.0227280366566998e+00
7.5377036745765036e+00 9.8884428694909998e-01 9.8884428694802251e-01 1.5400875019722093e-13 1.0223114261039545e+00
7.5446063336191553e+00 9.8905064525739705e-01 9.8905064525628561e-01 1.3484074967706762e-13 1.0218987094874283e+00
7.5515089926618080e+00 9.8925505733200414e-01 9.8925505733087105e-01 1.2265882753936808e-13 1.0214898853382575e+00
7.5584116517044606e+00 9.8945752390135044e-01 9.8945752390022590e-01 1.2742445987257156e-13 1.0210849521995478e+00
7.5653143107471132e+00 9.8965804568790872e-01 9.8965804568681415e-01 1.4423323646539644e-13 1.0206839086263713e+00
7.5722169697897659e+00 9.8985662340815295e-01 9.8985662340708780e-01 1.6082968290476174e-13 1.0202867531858240e+00
7.5791196288324185e+00 9.9005325777252073e-01 9.9005325777145969e-01 1.6330548024967586e-13 1.0198934844570802e+00
7.5860222878750703e+00 9.9024794948538042e-01 9.9024794948427786e-01 1.4010737015013321e-13 1.0195041010314438e+00
7.5929249469177229e+00 9.9044069924500100e-01 9.9044069924380018e-01 8.4655893406448973e-14 1.0191186015123992e+00
7.5998276059603755e+00 9.9063150774352549e-01 9.9063150774217112e-01 -3.3723024372989130e-15 1.0187369845156573e+00
7.6067302650030282e+00 9.9082037566694847e-01 9.9082037566539749e-01 -1.1783074516102943e-13 1.0183592486692046e+00
7.6136329240456808e+00 9.9100730369509349e-01 9.9100730369332735e-01 -2.4679147614392606e-13 1.0179853926133449e+00
7.6205355830883326e+00 9.9119229250159491e-01 9.9119229249962704e-01 -3.7395225804814916e-13 1.0176154150007455e+00
7.6274382421309852e+00 9.9137534275387973e-01 9.9137534275176009e-01 -4.8057044454985487e-13 1.0172493144964794e+00
7.6343409011736378e+00 9.9155645511315116e-01 9.9155645511096624e-01 -5.4772159030491707e-13 1.0168870897780671e+00
7.6412435602162905e+00 9.9173563023437239e-01 9.9173563023224043e-01 -5.5869198156699440e-13 1.0165287395355187e+00
7.6481462192589431e+00 9.9191286876625084e-01 9.9191286876431195e-01 -5.0131288009680477e-13 1.0161742624713757e+00
7.6550488783015957e+00 9.9208817135122118e-01 9.9208817134962357e-01 -3.7004635466963977e-13 1.0158236573007524e+00
7.6619515373442475e+00 9.9226153862542876e-01 9.9226153862431155e-01 -1.6760690058070793e-13 1.0154769227513765e+00
7.6688541963869001e+00 9.9243297121871032e-01 9.9243297121818397e-01 9.4051849641729753e-14 1.0151340575636316e+00
7.6757568554295528e+00 9.9260246975457345e-01 9.9260246975470090e-01 3.9359140946437776e-13 1.0147950604905978e+00
7.6826595144722054e+00 9.9277003485017412e-01 9.9277003485095217e-01 7.0119118844580443e-13 1.0144599302980952e+00
7.6895621735148580e+00 9.9293566711629000e-01 9.9293566711763637e-01 9.8066277320896229e-13 1.0141286657647268e+00
7.6964648325575098e+00 9.9309936715729152e-01 9.9309936715903979e-01 1.1929922327791333e-12 1.0138012656819200e+00
7.7033674916001624e+00 9.9326113557110873e-01 9.9326113557301388e-01 1.3014943289757497e-12 1.0134777288539718e+00
7.7102701506428151e+00 9.9342097294919296e-01 9.9342097295095355e-01 1.2787645942147209e-12 1.0131580540980925e+00
7.7171728096854677e+00 9.9357887987647497e-01 9.9357887987777405e-01 1.1156083001839790e-12 1.0128422402444515e+00
7.7240754687281203e+00 9.9373485693131602e-01 9.9373485693188901e-01 8.3214268808973208e-13 1.0125302861362215e+00
7.7309781277707730e+00 9.9388890468545399e-01 9.9388890468518643e-01 4.9124489198693059e-13 1.0122221906296267e+00
7.7378807868134247e+00 9.9404102370394298e-01 9.9404102370300584e-01 2.1452284393319587e-13 1.0119179525939879e+00
7.7447834458560774e+00 9.9419121454520554e-01 9.9419121454413129e-01 1.5711702772147618e-13 1.0116175709117370e+00
7.7516861048987300e+00 9.9433947776198428e-01 9.9433947776090337e-01 1.5334088165896986e-13 1.0113210444781928e+00
7.7585887639413826e+00 9.9448581390011581e-01 9.9448581389903357e-01 1.5271915676517979e-13 1.0110283722019324e+00
7.7654914229840353e+00 9.9463022349869257e-01 9.9463022349761554e-01 1.5573306533234188e-13 1.0107395530047685e+00
7.7723940820266870e+00 9.9477270709019872e-01 9.9477270708912735e-01 1.5893571181369028e-13 1.0104545858217449e+00
7.7792967410693397e+00 9.9491326520048662e-01 9.9491326519941348e-01 1.5799479780032045e-13 1.0101734696011726e+00
7.7861994001119923e+00 9.9505189834875418e-01 9.9505189834766672e-01 1.4970073791698014e-13 1.0098962033046661e+00
7.7931020591546449e+00 9.9518860704752621e-01 9.9518860704641088e-01 1.3306369894827696e-13 1.0096227859071778e+00
7.8000047181972976e+00 9.9532339180263807e-01 9.9532339180148421e-01 1.0966574870430179e-13 1.0093532163970311e+00
7.8069073772399502e+00 9.9545625311321873e-01 9.9545625311202379e-01 8.3399086248103776e-14 1.0090874937759520e+00
7.8138100362826020e+00 9.9558719147167740e-01 9.9558719147044927e-01 5.9749861308633364e-14 1.0088256170591010e+00
7.8207126953252546e+00 9.9571620736369082e-01 9.9571620736244837e-01 4.4774080276699380e-14 1.0085675852751028e+00
7.8276153543679072e+00 9.9584330126818954e-01 9.9584330126696163e-01 4.3919642228607004e-14 1.0083133974660763e+00
7.8345180134105599e+00 9.9596847365734653e-01 9.9596847365616803e-01 6.0850066305184752e-14 1.0080630526876635e+00
7.8414206724532125e+00 9.9609172499656362e-01 9.9609172499546939e-01 9.6421525278000974e-14 1.0078165500090608e+00
7.8483233314958643e+00 9.9621305574445929e-01 9.9621305574347763e-01 1.4797347375195004e-13 1.0075738885130443e+00
7.8552259905385169e+00 9.9633246635285366e-01 9.9633246635199835e-01 2.0908488970131784e-13 1.0073350672960029e+00
7.8621286495811695e+00 9.9644995726675356e-01 9.9644995726601826e-01 2.6995870816559632e-13 1.0071000854679630e+00
7.8690313086238222e+00 9.9656552892433536e-01 9.9656552892368866e-01 3.1858686695696028e-13 1.0068689421526222e+00
7.8759339676664748e+00 9.9667918175692549e-01 9.9667918175631176e-01 3.4285157178570725e-13 1.0066416364873760e+00
7.8828366267091274e+00 9.9679091618897875e-01 9.9679091618832516e-01 3.3372428084876839e-13 1.0064181676233492e+00
7.8897392857517792e+00 9.9690073263805390e-01 9.9690073263728718e-01 2.8971495341645340e-13 1.0061985347254252e+00
7.8966419447944318e+00 9.9700863151478525e-01 9.9700863151385999e-01 2.2272678493195919e-13 1.0059827369722796e+00
7.9035446038370845e+00 9.9711461322285144e-01 9.9711461322179540e-01 1.6546798653482853e-13 1.0057707735564088e+00
7.9104472628797371e+00 9.9721867815900334e-01 9.9721867815792820e-01 1.5661014152179576e-13 1.0055626436841432e+00
7.9173499219223897e+00 9.9732082671328270e-01 9.9732082671220101e-01 1.5304563172335862e-13 1.0053583465755975e+00
7.9242525809650415e+00 9.9742105926867985e-01 9.9742105926759828e-01 1.5314468443383690e-13 1.0051578814648030e+00
7.9311552400076941e+00 9.9751937620122832e-01 9.9751937620015241e-01 1.5648420059743984e-13 1.0049612475996947e+00
7.9380578990503468e+00 9.9761577788000544e-01 9.9761577787893418e-01 1.5929202401565591e-13 1.0047684442421312e+00
7.9449605580929994e+00 9.9771026466711421e-01 9.9771026466603974e-01 1.5731096980609039e-13 1.0045794706679201e+00
7.9518632171356520e+00 9.9780283691766880e-01 9.9780283691657801e-01 1.4764023337221488e-13 1.0043943261668435e+00
7.9587658761783047e+00 9.9789349497977997e-01 9.9789349497865976e-01 1.2970752943930464e-13 1.0042130100426800e+00
7.9656685352209564e+00 9.9798223919454454e-01 9.9798223919338591e-01 1.0550657569829980e-13 1.0040355216132277e+00
7.9725711942636091e+00 9.9806906989603561e-01 9.9806906989483768e-01 7.9252056306433623e-14 1.0038618602103242e+00
7.9794738533062617e+00 9.9815398741129413e-01 9.9815398741006656e-01 5.6602465769994840e-14 1.0036920251798664e+00
7.9863765123489143e+00 9.9823699206032090e-01 9.9823699205908423e-01 4.3601927623981856e-14 1.0035260158818311e+00
7.9932791713915670e+00 9.9831808415607026e-01 9.9831808415485390e-01 4.5487225097673449e-14 1.0033638316902918e+00
8.0001818304342187e+00 9.9839726400444218e-01 9.9839726400328033e-01 6.5529179305023888e-14 1.0032054719934389e+00
8.0070844894768722e+00 9.9847453190427538e-01 9.9847453190320146e-01 1.0404420380805135e-13 1.0030509361935966e+00
8.0139871485195240e+00 9.9854988814733980e-01 9.9854988814637913e-01 1.5775228345837888e-13 1.0029002237072413e+00
8.0208898075621757e+00 9.9862333301832740e-01 9.9862333301749007e-01 2.1962535956543407e-13 1.0027533339650194e+00
8.0277924666048293e+00 9.9869486679484154e-01 9.9869486679411701e-01 2.7938554247874950e-13 1.0026102664117655e+00
8.0346951256474810e+00 9.9876448974738596e-01 9.9876448974673926e-01 3.2481829725927724e-13 1.0024710205065210e+00
8.0415977846901345e+00 9.9883220213934976e-01 9.9883220213872304e-01 3.4404666615639461e-13 1.0023355957225535e+00
8.0485004437327863e+00 9.9889800422699104e-01 9.9889800422631214e-01 3.2893410217837983e-13 1.0022039915473753e+00
8.0554031027754398e+00 9.9896189625941756e-01 9.9896189625861809e-01 2.7976614080937880e-13 1.0020762074827634e+00
8.0623057618180916e+00 9.9902387847856355e-01 9.9902387847760843e-01 2.1136981054326044e-13 1.0019522430447827e+00
8.0692084208607433e+00 9.9908395111916404e-01 9.9908395111809756e-01 1.6082170317677226e-13 1.0018320977638044e+00
8.0761110799033968e+00 9.9914211440882883e-01 9.9914211440775336e-01 1.5634576966405691e-13 1.0017157711844928e+00
8.0830137389460486e+00 9.9919836856819977e-01 9.9919836856711941e-01 1.5376207251893704e-13 1.0016032628657607e+00
8.0899163979887021e+00 9.9925271381063152e-01 9.9925271380955272e-01 1.5463325064857258e-13 1.0014945723808941e+00
8.0968190570313539e+00 9.9930515034231404e-01 9.9930515034124023e-01 1.5767144534439838e-13 1.0013896993175191e+00
8.1037217160740056e+00 9.9935567836226435e-01 9.9935567836119310e-01 1.5925386009918442e-13 1.0012886432776134e+00
8.1106243751166591e+00 9.9940429806231512e-01 9.9940429806123821e-01 1.5582569956595906e-13 1.0011914038775231e+00
8.1175270341593109e+00 9.9945100962710609e-01 9.9945100962601185e-01 1.4538370507466425e-13 1.0010979807479758e+00
8.1244296932019644e+00 9.9949581323407632e-01 9.9949581323295467e-01 1.2815928873699534e-13 1.0010083735340902e+00
8.1313323522446161e+00 9.9953870905345887e-01 9.9953870905230424e-01 1.0665184013713970e-13 1.0009225818953911e+00
8.1382350112872679e+00 9.9957969724827733e-01 9.9957969724709261e-01 8.5155840712225483e-14 1.0008406055058143e+00
8.1451376703299214e+00 9.9961877797434207e-01 9.9961877797313925e-01 6.8926288288029274e-14 1.0007624440537211e+00
8.1520403293725732e+00 9.9965595138024832e-01 9.9965595137904872e-01 6.3131097571833547e-14 1.0006880972419021e+00
8.1589429884152267e+00 9.9969121760737478e-01 9.9969121760620572e-01 7.1740703655454049e-14 1.0006175647875881e+00
8.1658456474578784e+00 9.9972457678988047e-01 9.9972457678877114e-01 9.6503881275022970e-14 1.0005508464224573e+00
8.1727483065005302e+00 9.9975602905470340e-01 9.9975602905367900e-01 1.3616486410628070e-13 1.0004879418926416e+00
8.1796509655431837e+00 9.9978557452155692e-01 9.9978557452063266e-01 1.8607528712299982e-13 1.0004288509587342e+00
8.1865536245858355e+00 9.9981321330292527e-01 9.9981321330209993e-01 2.3834823004165172e-13 1.0003735733957997e+00
8.1934562836284890e+00 9.9983894550405883e-01 9.9983894550331087e-01 2.8272263002948606e-13 1.0003221089933778e+00
8.2003589426711407e+00 9.9986277122296507e-01 9.9986277122225264e-01 3.0827614766471002e-13 1.0002744575554943e+00
8.2072616017137943e+00 9.9988469055039997e-01 9.9988469054966522e-01 3.0615336654715723e-13 1.0002306189006691e+00
8.2141642607564460e+00 9.9990470356985495e-01 9.9990470356903727e-01 2.7345955361246512e-13 1.0001905928619250e+00
8.2210669197990978e+00 9.9992281035754227e-01 9.9992281035660013e-01 2.1847124803686669e-13 1.0001543792867993e+00
8.2279695788417513e+00 9.9993901098237614e-01 9.9993901098132343e-01 1.6732518148820931e-13 1.0001219780373527e+00
8.2348722378844030e+00 9.9995330550598927e-01 9.9995330550491557e-01 1.5726560678719361e-13 1.0000933889901684e+00
8.2417748969270566e+00 9.9996569398294222e-01 9.9996569398186297e-01 1.5420095755835917e-13 1.0000686120362736e+00
8.2486775559697083e+00 9.9997617646045689e-01 9.9997617645937720e-01 1.5416366100362567e-13 1.0000476470812452e+00
8.2555802150123601e+00 9.9998475297848288e-01 9.9998475297740808e-01 1.5696116281715968e-13 1.0000304940451834e+00
8.2624828740550136e+00 9.9999142356971538e-01 9.9999142356864457e-01 1.5928760047079216e-13 1.0000171528627104e+00
8.2693855330976653e+00 9.9999618825958714e-01 9.9999618825851311e-01 1.5739167781581020e-13 1.0000076234829733e+00
8.2762881921403189e+00 9.9999904706626430e-01 9.9999904706517606e-01 1.4877888417780261e-13 1.0000019058696474e+00
8.2831908511829706e+00 1.0000000000006439e+00 9.9999999999953038e-01 1.3308402079855625e-13 1.0000000000009388e+00
8.2900705778035544e+00 9.9999905338762662e-01 9.9999905338648132e-01 1.1233286436457269e-13 1.0000018932270369e+00
8.2969503044241382e+00 9.9999621354489276e-01 9.9999621354371604e-01 9.0354590129293477e-14 1.0000075729125675e+00
8.3038300310447219e+00 9.9999148046167763e-01 9.9999148046047937e-01 7.2209989723792677e-14 1.0000170390790408e+00
8.3107097576653057e+00 9.9998485412004878e-01 9.9998485411884785e-01 6.3157465368668402e-14 1.0000302917623038e+00
8.3175894842858895e+00 9.9997633449490864e-01 9.9997633449373069e-01 6.7564183414692278e-14 1.0000473310125382e+00
8.3244692109064733e+00 9.9996592155399777e-01 9.9996592155287156e-01 8.7857585789885569e-14 1.0000681568942564e+00
8.3313489375270571e+00 9.9995361525789717e-01 9.9995361525684923e-01 1.2367294688342413e-13 1.0000927694863011e+00
8.3382286641476409e+00 9.9993941556003185e-01 9.9993941555908006e-01 1.7134973995247550e-13 1.0001211688818394e+00
8.3451083907682246e+00 9.9992332240667059e-01 9.9992332240581838e-01 2.2391671850030550e-13 1.0001533551883628e+00
8.3519881173888084e+00 9.9990533573692653e-01 9.9990533573615858e-01 2.7172812611109266e-13 1.0001893285276824e+00
8.3588678440093940e+00 9.9988545548275531e-01 9.9988545548203567e-01 3.0389649130491141e-13 1.0002290890359282e+00
8.3657475706299778e+00 9.9986368156895078e-01 9.9986368156822647e-01 3.1067232120207681e-13 1.0002726368635466e+00
8.3726272972505615e+00 9.9984001391313959e-01 9.9984001391234989e-01 2.8693523251854817e-13 1.0003199721752998e+00
8.3795070238711453e+00 9.9981445242577127e-01 9.9981445242486733e-01 2.3692575679135074e-13 1.0003710951502649e+00
8.3863867504917291e+00 9.9978699701010687e-01 9.9978699700908158e-01 1.8038903704109545e-13 1.0004260059818364e+00
8.3932664771123129e+00 9.9975764756220942e-01 9.9975764756113761e-01 1.5810998343912532e-13 1.0004847048777243e+00
8.4001462037328967e+00 9.9972640397114376e-01 9.9972640397006562e-01 1.5465510816436990e-13 1.0005471920598683e+00
8.4070259303534804e+00 9.9969326611883624e-01 9.9969326611775511e-01 1.5316949097954337e-13 1.0006134677644893e+00
8.4139056569740642e+00 9.9965823388002661e-01 9.9965823387894925e-01 1.5546765264051743e-13 1.0006835322421010e+00
8.4207853835946480e+00 9.9962130712233166e-01 9.9962130712125996e-01 1.5881254644689593e-13 1.0007573857574796e+00
8.4276651102152318e+00 9.9958248570624153e-01 9.9958248570517028e-01 1.5906997941073088e-13 1.0008350285896590e+00
8.4345448368358156e+00 9.9954176948511986e-01 9.9954176948403828e-01 1.5283503629337504e-13 1.0009164610319230e+00
8.4414245634563994e+00 9.9949915830520464e-01 9.9949915830409997e-01 1.3866477410751088e-13 1.0010016833917996e+00
8.4483042900769831e+00 9.9945465200561223e-01 9.9945465200447436e-01 1.1756151607755784e-13 1.0010906959910508e+00
8.4551840166975669e+00 9.9940825041834280e-01 9.9940825041716819e-01 9.2829216535861294e-14 1.0011834991656632e+00
8.4620637433181507e+00 9.9935995336828709e-01 9.9935995336708150e-01 6.9474981323480744e-14 1.0012800932658366e+00
8.4689434699387345e+00 9.9930976067323374e-01 9.9930976067201338e-01 5.3259480159439931e-14 1.0013804786559728e+00
8.4758231965593183e+00 9.9925767214387773e-01 9.9925767214266725e-01 4.9595050288786528e-14 1.0014846557146651e+00
8.4827029231799020e+00 9.9920368758382871e-01 9.9920368758265898e-01 6.2392452315762630e-14 1.0015926248346816e+00
8.4895826498004858e+00 9.9914780678961956e-01 9.9914780678852200e-01 9.3035301684807344e-14 1.0017043864229556e+00
8.4964623764210696e+00 9.9909002955071391e-01 9.9909002954971404e-01 1.3962372924503087e-13 1.0018199409005715e+00
8.5033421030416534e+00 9.9903035564951281e-01 9.9903035564862475e-01 1.9664478378977890e-13 1.0019392887027501e+00
8.5102218296622389e+00 9.9896878486136154e-01 9.9896878486058072e-01 2.5522223223717334e-13 1.0020624302788381e+00
8.5171015562828227e+00 9.9890531695455254e-01 9.9890531695385343e-01 3.0409355589178233e-13 1.0021893660922927e+00
8.5239812829034065e+00 9.9883995169032869e-01 9.9883995168966411e-01 3.3148275790928497e-13 1.0023200966206713e+00
8.5308610095239903e+00 9.9877268882288295e-01 9.9877268882219017e-01 3.2800845373159859e-13 1.0024546223556192e+00
8.5377407361445741e+00 9.9870352809935647e-01 9.9870352809857044e-01 2.9079030849921141e-13 1.0025929438028587e+00
8.5446204627651579e+00 9.9863246925983251e-01 9.9863246925890958e-01 2.2892035489441299e-13 1.0027350614821804e+00
8.5515001893857416e+00 9.9855951203732873e-01 9.9855951203628290e-01 1.7042062205874232e-13 1.0028809759274337e+00
8.5583799160063254e+00 9.9848465615782112e-01 9.9848465615674742e-01 1.5662679486716515e-13 1.0030306876865047e+00
8.5652596426269092e+00 9.9840790134048762e-01 9.9840790133939927e-01 1.4900233824555187e-13 1.0031841973212010e+00
8.5721393692474930e+00 9.9832924729741523e-01 9.9832924729632166e-01 1.4641135526183292e-13 1.0033415054073562e+00
8.5790190958680768e+00 9.9824869373369496e-01 9.9824869373260938e-01 1.5106527140318351e-13 1.0035026125347808e+00
8.5858988224886605e+00 9.9816624034745738e-01 9.9816624034638446e-01 1.5836221223253234e-13 1.0036675193072306e+00
8.5927785491092443e+00 9.9808188682987153e-01 9.9808188682880350e-01 1.6126128210558477e-13 1.0038362263423926e+00
8.5996582757298281e+00 9.9799563286514648e-01 9.9799563286406512e-01 1.5338563752465007e-13 1.0040087342718693e+00
8.6065380023504119e+00 9.9790747813053748e-01 9.9790747812941871e-01 1.3097439799381051e-13 1.0041850437411621e+00
8.6134177289709957e+00 9.9781742229635328e-01 9.9781742229517434e-01 9.3873520068399332e-14 1.0043651554096509e+00
8.6202974555915794e+00 9.9772546502596660e-01 9.9772546502471260e-01 4.5687065242105978e-14 1.0045490699505744e+00
8.6271771822121632e+00 9.9763160597582523e-01 9.9763160597449496e-01 -6.7487682109401705e-15 1.0047367880510096e+00
8.6340569088327470e+00 9.9753584479546631e-01 9.9753584479407520e-01 -5.4389825976386423e-14 1.0049283104118492e+00
8.6409366354533308e+00 9.9743818112753013e-01 9.9743818112611082e-01 -8.7346796462384191e-14 1.0051236377477779e+00
8.6478163620739146e+00 9.9733861460777484e-01 9.9733861460637496e-01 -9.6478380839926103e-14 1.0053227707872496e+00
8.6546960886945001e+00 9.9723714486509141e-01 9.9723714486376880e-01 -7.4934503047074946e-14 1.0055257102724620e+00
8.6615758153150839e+00 9.9713377152151872e-01 9.9713377152033333e-01 -1.9617640845126518e-14 1.0057324569593329e+00
8.6684555419356677e+00 9.9702849419225736e-01 9.9702849419126216e-01 6.7709726714326735e-14 1.0059430116174752e+00
8.6753352685562515e+00 9.9692131248568305e-01 9.9692131248491389e-01 1.7981172106829037e-13 1.0061573750301718e+00
8.6822149951768353e+00 9.9681222600335784e-01 9.9681222600282404e-01 3.0399849304529882e-13 1.0063755479943515e+00
8.6890947217974190e+00 9.9670123434004032e-01 9.9670123433971758e-01 4.2300329905486936e-13 1.0065975313205644e+00
8.6959744484180028e+00 9.9658833708369365e-01 9.9658833708351990e-01 5.1682547130837981e-13 1.0068233258329597e+00
8.7028541750385866e+00 9.9647353381549020e-01 9.9647353381536874e-01 5.6580989893362246e-13 1.0070529323692621e+00
8.7097339016591704e+00 9.9635682410981430e-01 9.9635682410962489e-01 5.5499910223133499e-13 1.0072863517807498e+00
8.7166136282797542e+00 9.9623820753426118e-01 9.9623820753388137e-01 4.8006043584791769e-13 1.0075235849322368e+00
8.7234933549003379e+00 9.9611768364963249e-01 9.9611768364897380e-01 3.5487862648508895e-13 1.0077646327020520e+00
8.7303730815209217e+00 9.9599525200992811e-01 9.9599525200898809e-01 2.2099821972432210e-13 1.0080094959820234e+00
8.7372528081415055e+00 9.9587091216233481e-01 9.9587091216126766e-01 1.5857454238599189e-13 1.0082581756774642e+00
8.7441325347620893e+00 9.9574466364759218e-01 9.9574466364650549e-01 1.4870882303341660e-13 1.0085106727069886e+00
8.7510122613826731e+00 9.9561650599982843e-01 9.9561650599872298e-01 1.3929829512093761e-13 1.0087669880025536e+00
8.7578919880032569e+00 9.9548643874633380e-01 9.9548643874522980e-01 1.4067635945025360e-13 1.0090271225095400e+00
8.7647717146238406e+00 9.9535446140776607e-01 9.9535446140668005e-01 1.5075718451385002e-13 1.0092910771866395e+00
8.7716514412444244e+00 9.9522057349815163e-01 9.9522057349708426e-01 1.6125017987533853e-13 1.0095588530058310e+00
8.7785311678650082e+00 9.9508477452488842e-01 9.9508477452382293e-01 1.6232293287288258e-13 1.0098304509523537e+00
8.7854108944855920e+00 9.9494706398875410e-01 9.9494706398765986e-01 1.4588885655086872e-13 1.0101058720246798e+00
8.7922906211061758e+00 9.9480744138391741e-01 9.9480744138275812e-01 1.0765416336155909e-13 1.0103851172344833e+00
8.7991703477267613e+00 9.9466590619795181e-01 9.9466590619669404e-01 4.8099024763104127e-14 1.0106681876066115e+00
8.8060500743473433e+00 9.9452245791185256e-01 9.9452245791047511e-01 -2.7478019859472624e-14 1.0109550841790493e+00
8.8129298009679289e+00 9.9437709600005464e-01 9.9437709599855528e-01 -1.0961231922124171e-13 1.0112458080028890e+00
8.8198095275885127e+00 9.9422981993045334e-01 9.9422981992885306e-01 -1.8594431550056357e-13 1.0115403601422934e+00
8.8266892542090964e+00 9.9408062916442497e-01 9.9408062916276962e-01 -2.4286406219431457e-13 1.0118387416744603e+00
8.8335689808296802e+00 9.9392952315684902e-01 9.9392952315520622e-01 -2.6739166436584586e-13 1.0121409536895871e+00
8.8404487074502640e+00 9.9377650135613027e-01 9.9377650135458295e-01 -2.4911045448661183e-13 1.0124469972908337e+00
8.8473284340708478e+00 9.9362156320422046e-01 9.9362156320285810e-01 -1.8197110485118630e-13 1.0127568735942833e+00
8.8542081606914316e+00 9.9346470813663945e-01 9.9346470813554633e-01 -6.5782101987821312e-14 1.0130705837289069e+00
8.8610878873120154e+00 9.9330593558249536e-01 9.9330593558173752e-01 9.2779950389143551e-14 1.0133881288365245e+00
8.8679676139325991e+00 9.9314524496450352e-01 9.9314524496411549e-01 2.7983865225067461e-13 1.0137095100717686e+00
8.8748473405531829e+00 9.9298263569900258e-01 9.9298263569897738e-01 4.7484099985339869e-13 1.0140347286020448e+00
8.8817270671737667e+00 9.9281810719597008e-01 9.9281810719625041e-01 6.5212002464676295e-13 1.0143637856074987e+00
8.8886067937943505e+00 9.9265165885903295e-01 9.9265165885951023e-01 7.8366063638313227e-13 1.0146966822809791e+00
8.8954865204149343e+00 9.9248329008547742e-01 9.9248329008599834e-01 8.4331014393868033e-13 1.0150334198280029e+00
8.9023662470355180e+00 9.9231300026625391e-01 9.9231300026663782e-01 8.1252921058094787e-13 1.0153739994667239e+00
8.9092459736561018e+00 9.9214078878597922e-01 9.9214078878604872e-01 6.8795108498775911e-13 1.0157184224279021e+00
8.9161257002766856e+00 9.9196665502293291e-01 9.9196665502256265e-01 4.9088511033801296e-13 1.0160666899548743e+00
8.9230054268972694e+00 9.9179059834905203e-01 9.9179059834823569e-01 2.7893104492804358e-13 1.0164188033035282e+00
8.9298851535178532e+00 9.9161261812991852e-01 9.9161261812886048e-01 1.5992901447603459e-13 1.0167747637422786e+00
8.9367648801384370e+00 9.9143271372514619e-01 9.9143271372406805e-01 1.5026591082545339e-13 1.0171345725518635e+00
8.9436446067590207e+00 9.9125088448847865e-01 9.9125088448737553e-01 1.3844203561319547e-13 1.0174982310252485e+00
8.9505243333796045e+00 9.9106712976716338e-01 9.9106712976605771e-01 1.3763296058399987e-13 1.0178657404678841e+00
8.9574040600001901e+00 9.9088144890233343e-01 9.9088144890124596e-01 1.4747925103364423e-13 1.0182371021975076e+00
8.9642837866207739e+00 9.9069384122901305e-01 9.9069384122794901e-01 1.5992901447603459e-13 1.0186123175441015e+00
8.9711635132413576e+00 9.9050430607612650e-01 9.9050430607507067e-01 1.6441153993795866e-13 1.0189913878498582e+00
8.9780432398619414e+00 9.9031284276651210e-01 9.9031284276543285e-01 1.5155515731279935e-13 1.0193743144691338e+00
8.9849229664825252e+00 9.9011945061693774e-01 9.9011945061579432e-01 1.1560474799665600e-13 1.0197610987684109e+00
8.9918026931031090e+00 9.8992412893812176e-01 9.8992412893687476e-01 5.5684623578855508e-14 1.0201517421262500e+00
8.9986824197236928e+00 9.8972687703475526e-01 9.8972687703337581e-01 -2.3885060596029463e-14 1.0205462459332479e+00
9.0055621463442765e+00 9.8952769420552700e-01 9.8952769420400599e-01 -1.1410872247097358e-13 1.0209446115919876e+00
9.0124418729648603e+00 9.8932657974314975e-01 9.8932657974150306e-01 -2.0246998522210902e-13 1.0213468405169934e+00
9.0193215995854441e+00 9.8912353293438904e-01 9.8912353293265975e-01 -2.7453456175052797e-13 1.0217529341346800e+00
9.0262013262060279e+00 9.8891855306009124e-01 9.8891855305834786e-01 -3.1586538939976094e-13 1.0221628938833038e+00
9.0330810528266117e+00 9.8871163939521289e-01 9.8871163939354378e-01 -3.1403352140912943e-13 1.0225767212129120e+00
9.0399607794471954e+00 9.8850279120884998e-01 9.8850279120735429e-01 -2.6059154834001677e-13 1.0229944175852910e+00
9.0468405060677792e+00 9.8829200776426607e-01 9.8829200776304149e-01 -1.5275697373695608e-13 1.0234159844739166e+00
9.0537202326883630e+00 9.8807928831891989e-01 9.8807928831804992e-01 5.3124171728313742e-15 1.0238414233638997e+00
9.0605999593089468e+00 9.8786463212449216e-01 9.8786463212403086e-01 2.0185936255856518e-13 1.0242707357519378e+00
9.0674796859295306e+00 9.8764803842690907e-01 9.8764803842686877e-01 4.1767422853666861e-13 1.0247039231462620e+00
9.0743594125501144e+00 9.8742950646636518e-01 9.8742950646670591e-01 6.2723853888613239e-13 1.0251409870665877e+00
9.0812391391706981e+00 9.8720903547734207e-01 9.8720903547796823e-01 8.0105644340022770e-13 1.0255819290440631e+00
9.0881188657912819e+00 9.8698662468862597e-01 9.8698662468938803e-01 9.0930873941630360e-13 1.0260267506212235e+00
9.0949985924118657e+00 9.8676227332332034e-01 9.8676227332402855e-01 9.2710977783738717e-13 1.0264754533519425e+00
9.1018783190324513e+00 9.8653598059885539e-01 9.8653598059930614e-01 8.4145745926633710e-13 1.0269280388013873e+00
9.1087580456530350e+00 9.8630774572699398e-01 9.8630774572701141e-01 6.6015942712382980e-13 1.0273845085459767e+00
9.1156377722736188e+00 9.8607756791383261e-01 9.8607756791332934e-01 4.2280345891043681e-13 1.0278448641733409e+00
9.1225174988942026e+00 9.8584544635979743e-01 9.8584544635885818e-01 2.1408153028090738e-13 1.0283091072822832e+00
9.1293972255147864e+00 9.8561138025969242e-01 9.8561138025863937e-01 1.5806661535222590e-13 1.0287772394827208e+00
9.1362769521353702e+00 9.8537536880342991e-01 9.8537536880234999e-01 1.4598183772918106e-13 1.0292492623952996e+00
9.1431566787559539e+00 9.8513741117525244e-01 9.8513741117415632e-01 1.3888890038060708e-13 1.0297251776516869e+00
9.1500364053765377e+00 9.8489750655383590e-01 9.8489750655274777e-01 1.4318407570712566e-13 1.0302049868945040e+00
9.1569161319971215e+00 9.8465565411246669e-01 9.8465565411140110e-01 1.5456108615197196e-13 1.0306886917771974e+00
9.1637958586177053e+00 9.8441185301905354e-01 9.8441185301800638e-01 1.6379536615929170e-13 1.0311762939639868e+00
9.1706755852382891e+00 9.8416610243614733e-01 9.8416610243509484e-01 1.6107809530652164e-13 1.0316677951298099e+00
9.1775553118588729e+00 9.8391840152096144e-01 9.8391840151986687e-01 1.3898882045282336e-13 1.0321631969602658e+00
9.1844350384794566e+00 9.8366874942539850e-01 9.8366874942422111e-01 9.4257934790675790e-14 1.0326625011515573e+00
9.1913147651000404e+00 9.8341714529607782e-01 9.8341714529478308e-01 2.8545221741893557e-14 1.0331657094104334e+00
9.1981944917206242e+00 9.8316358827436767e-01 9.8316358827293682e-01 -5.1701698478012759e-14 1.0336728234541259e+00
9.2050742183412080e+00 9.8290807749641718e-01 9.8290807749485387e-01 -1.3607170945562075e-13 1.0341838450102918e+00
9.2119539449617918e+00 9.8265061209319216e-01 9.8265061209152638e-01 -2.1153218066061186e-13 1.0346987758169468e+00
9.2188336715823755e+00 9.8239119119050977e-01 9.8239119118879825e-01 -2.6418728316102148e-13 1.0352176176224031e+00
9.2257133982029593e+00 9.8212981390907528e-01 9.8212981390739684e-01 -2.8118202211047109e-13 1.0357403721852059e+00
9.2325931248235431e+00 9.8186647936451843e-01 9.8186647936296656e-01 -2.5264790259882376e-13 1.0362670412740664e+00
9.2394728514441269e+00 9.8160118666742924e-01 9.8160118666610174e-01 -1.7347373537646150e-13 1.0367976266677961e+00
9.2463525780647124e+00 9.8133393492339382e-01 9.8133393492237841e-01 -4.4746151228736155e-14 1.0373321301552427e+00
9.2532323046852962e+00 9.8106472323302807e-01 9.8106472323238969e-01 1.2535389393164565e-13 1.0378705535352202e+00
9.2601120313058800e+00 9.8079355069200946e-01 9.8079355069177654e-01 3.2135821781409395e-13 1.0384128986164465e+00
9.2669917579264638e+00 9.8052041639110876e-01 9.8052041639126175e-01 5.2119142335271822e-13 1.0389591672174761e+00
9.2738714845470476e+00 9.8024531941621684e-01 9.8024531941668225e-01 6.9797431723195310e-13 1.0395093611666351e+00
9.2807512111676314e+00 9.7996825884837069e-01 9.7996825884902039e-01 8.2304787984988090e-13 1.0400634823019588e+00
9.2876309377882151e+00 9.7968923376377448e-01 9.7968923376443628e-01 8.7048701580272342e-13 1.0406215324711270e+00
9.2945106644087989e+00 9.7940824323381837e-01 9.7940824323429632e-01 8.2324078110040944e-13 1.0411835135314069e+00
9.3013903910293827e+00 9.7912528632509344e-01 9.7912528632520435e-01 6.8108574335923324e-13 1.0417494273495909e+00
9.3082701176499665e+00 9.7884036209940151e-01 9.7884036209902803e-01 4.7062145847043267e-13 1.0423192758019435e+00
9.3151498442705503e+00 9.7855346961376166e-01 9.7855346961292589e-01 2.5743435161373898e-13 1.0428930607741478e+00
9.3220295708911340e+00 9.7826460792041181e-01 9.7826460791937275e-01 1.6007056791167430e-13 1.0434707841612541e+00
9.3289092975117178e+00 9.7797377606737335e-01 9.7797377606631564e-01 1.5217688220658943e-13 1.0440524478673683e+00
9.3357890241323016e+00 9.7768097309824276e-01 9.7768097309716750e-01 1.4492088085127366e-13 1.0446380538056645e+00
9.3426687507528854e+00 9.7738619805181104e-01 9.7738619805073867e-01 1.4658413372004020e-13 1.0452276038985222e+00
9.3495484773734692e+00 9.7708944996239133e-01 9.7708944996133673e-01 1.5494480698485803e-13 1.0458211000773261e+00
9.3564282039940530e+00 9.7679072785984022e-01 9.7679072785880228e-01 1.6272712344278518e-13 1.0464185442823950e+00
9.3633079306146367e+00 9.7649003076958318e-01 9.7649003076854313e-01 1.6167657490573364e-13 1.0470199384629133e+00
9.3701876572352205e+00 9.7618735771264409e-01 9.7618735771157072e-01 1.4535629644374384e-13 1.0476252845768581e+00
9.3770673838558043e+00 9.7588270770567775e-01 9.7588270770453645e-01 1.1083425843771978e-13 1.0482345845909267e+00
9.3839471104763881e+00 9.7557607976100735e-01 9.7557607975976846e-01 5.9411156549948892e-14 1.0488478404804626e+00
9.3908268370969736e+00 9.7526747288666171e-01 9.7526747288530979e-01 -3.4760389011623264e-15 1.0494650542293800e+00
9.3977065637175556e+00 9.7495688608641684e-01 9.7495688608495645e-01 -6.8993422086549572e-14 1.0500862278300866e+00
9.4045862903381412e+00 9.7464431835983700e-01 9.7464431835829646e-01 -1.2614857075599061e-13 1.0507113632834066e+00
9.4114660169587250e+00 9.7432976870231824e-01 9.7432976870074883e-01 -1.6336012403916913e-13 1.0513404625985019e+00
9.4183457435793088e+00 9.7401323610513257e-01 9.7401323610360413e-01 -1.7018400577661909e-13 1.0519735277927913e+00
9.4252254701998925e+00 9.7369471955547005e-01 9.7369471955406406e-01 -1.3903790228517177e-13 1.0526105608918714e+00
9.4321051968204763e+00 9.7337421803648394e-01 9.7337421803528168e-01 -6.6746608240464416e-14 1.0532515639294362e+00
9.4389849234410601e+00 9.7305173052733140e-01 9.7305173052640348e-01 4.4265199145021586e-14 1.0538965389471926e+00
9.4458646500616439e+00 9.7272725600321597e-01 9.7272725600260823e-01 1.8531721296399796e-13 1.0545454879947831e+00
9.4527443766822277e+00 9.7240079343542651e-01 9.7240079343514907e-01 3.4151466377085885e-13 1.0551984131297014e+00
9.4596241033028114e+00 9.7207234179137458e-01 9.7207234179139279e-01 4.9268332469321058e-13 1.0558553164172140e+00
9.4665038299233952e+00 9.7174190003462968e-01 9.7174190003486138e-01 6.1536400974837593e-13 1.0565161999302768e+00
9.4733835565439790e+00 9.7140946712495202e-01 9.7140946712527010e-01 6.8607029779510504e-13 1.0571810657494594e+00
9.4802632831645628e+00 9.7107504201832029e-01 9.7107504201856654e-01 6.8596343882898481e-13 1.0578499159628665e+00
9.4871430097851466e+00 9.7073862366695884e-01 9.7073862366696917e-01 6.0713725713590358e-13 1.0585227526660612e+00
9.4940227364057304e+00 9.7040021101935803e-01 9.7040021101900409e-01 4.6071479964382434e-13 1.0591995779619914e+00
9.5009024630263141e+00 9.7005980302029293e-01 9.7005980301953953e-01 2.8691216069631765e-13 1.0598803939609205e+00
9.5077821896468979e+00 9.6971739861083628e-01 9.6971739860982042e-01 1.6725232310221829e-13 1.0605652027803587e+00
9.5146619162674817e+00 9.6937299672858890e-01 9.6937299672755195e-01 1.5784873408364320e-13 1.0612540065448957e+00
9.5215416428880655e+00 9.6902659630807941e-01 9.6902659630703147e-01 1.5350290483162611e-13 1.0619468073859366e+00
9.5284213695086493e+00 9.6867819628007412e-01 9.6867819627902685e-01 1.5389564622658725e-13 1.0626436074419459e+00
9.5353010961292348e+00 9.6832779557191895e-01 9.6832779557088133e-01 1.5818665821676349e-13 1.0633444088582369e+00
9.5421808227498168e+00 9.6797539310759162e-01 9.6797539310656266e-01 1.6190451757047698e-13 1.0640492137868742e+00
9.5490605493704024e+00 9.6762098780773675e-01 9.6762098780670347e-01 1.5998730118482742e-13 1.0647580243865926e+00
9.5559402759909862e+00 9.6726457858970583e-01 9.6726457858864845e-01 1.4880180421172896e-13 1.0654708428227027e+00
9.5628200026115699e+00 9.6690616436759902e-01 9.6690616436649657e-01 1.2728290643693186e-13 1.0661876712670064e+00
9.5696997292321537e+00 9.6654574405230975e-01 9.6654574405114768e-01 9.7268026966190754e-14 1.0669085118977042e+00
9.5765794558527375e+00 9.6618331655157241e-01 9.6618331655034728e-01 6.3248017934114387e-14 1.0676333668993050e+00
9.5834591824733213e+00 9.6581888077000921e-01 9.6581888076873279e-01 3.1612212847420552e-14 1.0683622384625340e+00
9.5903389090939051e+00 9.6545243560918104e-01 9.6545243560788063e-01 9.5701224722688497e-15 1.0690951287842383e+00
9.5972186357144889e+00 9.6508397996763695e-01 9.6508397996635331e-01 3.8705150195994525e-15 1.0698320400672929e+00
9.6040983623350726e+00 9.6471351274096495e-01 9.6471351273974670e-01 1.9509394100225566e-14 1.0705729745205061e+00
9.6109780889556564e+00 9.6434103282184114e-01 9.6434103282073780e-01 5.8540672309703725e-14 1.0713179343585240e+00
9.6178578155762402e+00 9.6396653910008079e-01 9.6396653909913377e-01 1.1918799280863368e-13 1.0720669218017320e+00
9.6247375421968240e+00 9.6359003046268588e-01 9.6359003046191904e-01 1.9534651674035787e-13 1.0728199390761615e+00
9.6316172688174078e+00 9.6321150579389236e-01 9.6321150579330383e-01 2.7677721226027076e-13 1.0735769884133919e+00
9.6384969954379915e+00 9.6283096397521561e-01 9.6283096397477297e-01 3.4995895070721873e-13 1.0743380720504536e+00
9.6453767220585753e+00 9.6244840388549369e-01 9.6244840388513264e-01 3.9995645684243188e-13 1.0751031922297343e+00
9.6522564486791591e+00 9.6206382440092775e-01 9.6206382440055926e-01 4.1334158318306893e-13 1.0758723511988810e+00
9.6591361752997429e+00 9.6167722439512060e-01 9.6167722439464476e-01 3.8239689192920426e-13 1.0766455512107100e+00
9.6660159019203267e+00 9.6128860273911065e-01 9.6128860273844330e-01 3.1075697570770446e-13 1.0774227945231130e+00
9.6728956285409105e+00 9.6089795830140401e-01 9.6089795830051683e-01 2.2062351945351111e-13 1.0782040833989659e+00
9.6797753551614942e+00 9.6050528994800155e-01 9.6050528994697815e-01 1.6182333251180126e-13 1.0789894201060433e+00
9.6866550817820780e+00 9.6011059654262043e-01 9.6011059654157471e-01 1.5346890425149696e-13 1.0797788069168501e+00
9.6935348084026636e+00 9.5971387694684784e-01 9.5971387694577215e-01 1.4267476089457888e-13 1.0805722461084553e+00
9.7004145350232456e+00 9.5931513001980151e-01 9.5931513001872171e-01 1.4147294447042215e-13 1.0813697399625561e+00
9.7072942616438311e+00 9.5891435461840846e-01 9.5891435461734975e-01 1.4993561947562739e-13 1.0821712907653001e+00
9.7141739882644149e+00 9.5851154959744234e-01 9.5851154959641105e-01 1.6087964294086988e-13 1.0829769008071775e+00
9.7210537148849987e+00 9.5810671380955970e-01 9.5810671380853785e-01 1.6472101460607293e-13 1.0837865723829239e+00
9.7279334415055825e+00 9.5769984610534242e-01 9.5769984610429260e-01 1.5292767052699219e-13 1.0846003077914144e+00
9.7348131681261663e+00 9.5729094533334425e-01 9.5729094533221915e-01 1.2028988916057416e-13 1.0854181093355613e+00
9.7416928947467500e+00 9.5688001034014070e-01 9.5688001033889469e-01 6.6116556673989632e-14 1.0862399793222102e+00
9.7485726213673338e+00 9.5646703997038263e-01 9.5646703996898375e-01 -5.4956039718945249e-15 1.0870659200620321e+00
9.7554523479879176e+00 9.5605203306685183e-01 9.5605203306529152e-01 -8.6172735613843095e-14 1.0878959338694165e+00
9.7623320746085014e+00 9.5563498847051875e-01 9.5563498846881789e-01 -1.6429912985671535e-13 1.0887300230623638e+00
9.7692118012290852e+00 9.5521590502060172e-01 9.5521590501881248e-01 -2.2662982601673322e-13 1.0895681899623746e+00
9.7760915278496689e+00 9.5479478155462738e-01 9.5479478155283015e-01 -2.5999480346428075e-13 1.0904104368943393e+00
9.7829712544702527e+00 9.5437161690849048e-01 9.5437161690678685e-01 -2.5327240305017541e-13 1.0912567661864259e+00
9.7898509810908365e+00 9.5394640991651469e-01 9.5394640991501611e-01 -1.9920454175093029e-13 1.0921071801699673e+00
9.7967307077114203e+00 9.5351915941151200e-01 9.5351915941032550e-01 -9.5942698230544473e-14 1.0929616811793486e+00
9.8036104343320041e+00 9.5308986422484132e-01 9.5308986422405384e-01 5.1755821850463236e-14 1.0938202715518919e+00
9.8104901609525879e+00 9.5265852318646527e-01 9.5265852318612776e-01 2.3202828547397305e-13 1.0946829536277440e+00
9.8173698875731716e+00 9.5222513512500551e-01 9.5222513512511942e-01 4.2612857686918919e-13 1.0955497297497607e+00
9.8242496141937554e+00 9.5178969886779474e-01 9.5178969886830211e-01 6.0969285176071253e-13 1.0964206022633953e+00
9.8311293408143392e+00 9.5135221324092623e-01 9.5135221324170749e-01 7.5515704800466214e-13 1.0972955735165846e+00
9.8380090674349248e+00 9.5091267706930049e-01 9.5091267707018046e-01 8.3547335716360755e-13 1.0981746458596386e+00
9.8448887940555068e+00 9.5047108917666856e-01 9.5047108917743495e-01 8.2948925506087789e-13 1.0990578216451297e+00
9.8517685206760923e+00 9.5002744838566877e-01 9.5002744838610653e-01 7.2897243796887778e-13 1.0999451032277865e+00
9.8586482472966761e+00 9.4958175351786422e-01 9.4958175351780572e-01 5.4756199574512721e-13 1.1008364929643881e+00
9.8655279739172599e+00 9.4913400339377030e-01 9.4913400339316778e-01 3.3197333770829119e-13 1.1017319932136640e+00
9.8724077005378437e+00 9.4868419683288119e-01 9.4868419683190308e-01 1.7532086893368161e-13 1.1026316063361934e+00
9.8792874271584274e+00 9.4823233265392648e-01 9.4823233265289075e-01 1.5313861290167098e-13 1.1035353346942181e+00
9.8861671537790112e+00 9.4777840967547111e-01 9.4777840967437166e-01 1.3226086892359489e-13 1.1044431806512562e+00
9.8930468803995950e+00 9.4732242671492239e-01 9.4732242671379385e-01 1.2292389328649734e-13 1.1053551465724119e+00
9.8999266070201788e+00 9.4686438258905248e-01 9.4686438258794647e-01 1.3122281039557038e-13 1.1062712348241066e+00
9.9068063336407626e+00 9.4640427611408251e-01 9.4640427611302902e-01 1.5011880627469055e-13 1.1071914477739415e+00
9.9136860602613464e+00 9.4594210610572105e-01 9.4594210610471219e-01 1.6639467581569534e-13 1.1081157877905752e+00
9.9205657868819301e+00 9.4547787137920791e-01 9.4547787137819816e-01 1.6582291095801340e-13 1.1090442572436032e+00
9.9274455135025139e+00 9.4501157074936537e-01 9.4501157074828068e-01 1.3696266343288245e-13 1.1099768585034382e+00
9.9343252401230977e+00 9.4454320303065242e-01 9.4454320302940742e-01 7.3507866460431617e-14 1.1109135939411847e+00
9.9412049667436815e+00 9.4407276703722542e-01 9.4407276703574139e-01 -2.4436008771999698e-14 1.1118544659285168e+00
9.9480846933642653e+00 9.4360026158300114e-01 9.4360026158122312e-01 -1.5025203303764558e-13 1.1127994768375533e+00
9.9549644199848490e+00 9.4312568548172304e-01 9.4312568547963449e-01 -2.9139468615824172e-13 1.1137486290407306e+00
9.9618441466054328e+00 9.4264903754703000e-01 9.4264903754466178e-01 -4.3086645362677701e-13 1.1147019249106760e+00
9.9687238732260166e+00 9.4217031659252726e-01 9.4217031658996109e-01 -5.4906079682837117e-13 1.1156593668200774e+00
9.9756035998466004e+00 9.4168952143185747e-01 9.4168952142922235e-01 -6.2601590578026395e-13 1.1166209571415548e+00
9.9824833264671859e+00 9.4120665087877242e-01 9.4120665087623623e-01 -6.4381833198012828e-13 1.1175866982475271e+00
9.9893630530877680e+00 9.4072170374720709e-01 9.4072170374496000e-01 -5.8900662125438432e-13 1.1185565925100796e+00
9.9962427797083535e+00 9.4023467885134726e-01 9.4023467884958367e-01 -4.5468628862010977e-13 1.1195306423008322e+00
1.0003122506328937e+01 9.3974557500570355e-01 9.3974557500459832e-01 -2.4236723739079482e-13 1.1205088499908029e+00
1.0010002232949521e+01 9.3925439102517672e-01 9.3925439102486208e-01 3.6998182295633342e-14 1.1214912179502754e+00
1.0016881959570105e+01 9.3876112572512538e-01 9.3876112572566828e-01 3.6255443092159116e-13 1.1224777485486630e+00
1.0023761686190689e+01 9.3826577792142873e-01 9.3826577792281207e-01 7.0426997567096805e-13 1.1234684441543754e+00
1.0030641412811272e+01 9.3776834643054663e-01 9.3776834643265761e-01 1.0247414028441427e-12 1.1244633071346843e+00
1.0037521139431856e+01 9.3726883006957662e-01 9.3726883007220374e-01 1.2825240869318578e-12 1.1254623398555921e+00
1.0044400866052440e+01 9.3676722765630593e-01 9.3676722765914966e-01 1.4369561096572171e-12 1.1264655446817002e+00
1.0051280592673024e+01 9.3626353800925910e-01 9.3626353801195894e-01 1.4549084159654059e-12 1.1274729239760817e+00
1.0058160319293608e+01 9.3575775994774224e-01 9.3575775994992227e-01 1.3195278203426142e-12 1.1284844801001550e+00
1.0065040045914191e+01 9.3524989229188049e-01 9.3524989229321864e-01 1.0412115614144568e-12 1.1295002154135623e+00
1.0071919772534775e+01 9.3473993386265064e-01 9.3473993386297394e-01 6.7107985834979902e-13 1.1305201322740517e+00
1.0078799499155359e+01 9.3422788348190855e-01 9.3422788348131725e-01 3.1700753133634411e-13 1.1315442330373651e+00
1.0085679225775943e+01 9.3371373997241325e-01 9.3371373997143614e-01 1.6155965454345278e-13 1.1325725200571273e+00
1.0092558952396526e+01 9.3319750215890740e-01 9.3319750215784780e-01 1.3771761508962755e-13 1.1336049956843040e+00
1.0099438679017110e+01 9.3267916886755697e-01 9.3267916886639812e-01 1.0882406087375785e-13 1.1346416622672033e+00
1.0106318405637694e+01 9.3215873892533962e-01 9.3215873892415424e-01 1.0139111772389242e-13 1.1356825221516911e+00
1.0113198132258278e+01 9.3163621116071527e-01 9.3163621115958217e-01 1.1803336086302353e-13 1.1367275776808352e+00
1.0120077858878862e+01 9.3111158440366038e-01 9.3111158440261899e-01 1.4714340856869514e-13 1.1377768311947616e+00
1.0126957585499445e+01 9.3058485748571296e-01 9.3058485748474418e-01 1.7049139877656217e-13 1.1388302850305112e+00
1.0133837312120029e+01 9.3005602924002317e-01 9.3005602923905151e-01 1.6918133560750449e-13 1.1398879415218965e+00
1.0140717038740615e+01 9.2952509850141196e-01 9.2952509850032028e-01 1.2796430581829556e-13 1.1409498029993590e+00
1.0147596765361198e+01 9.2899206410643587e-01 9.2899206410508839e-01 3.7986280787549735e-14 1.1420158717898228e+00
1.0154476491981782e+01 9.2845692489345555e-01 9.2845692489172393e-01 -1.0161316232881745e-13 1.1430861502165517e+00
1.0161356218602366e+01 9.2791967970271105e-01 9.2791967970049893e-01 -2.8346214264729500e-13 1.1441606405990017e+00
1.0168235945222950e+01 9.2738032737639875e-01 9.2738032737366249e-01 -4.9250048483884259e-13 1.1452393452526746e+00
1.0175115671843534e+01 9.2683886675875260e-01 9.2683886675551674e-01 -7.0747296909701167e-13 1.1463222664889661e+00
1.0181995398464117e+01 9.2629529669612665e-01 9.2629529669248989e-01 -9.0300544819399422e-13 1.1474094066150198e+00
1.0188875125084701e+01 9.2574961603707961e-01 9.2574961603321460e-01 -1.0521750137826302e-12 1.1485007679335704e+00
1.0195754851705285e+01 9.2520182363245962e-01 9.2520182362860282e-01 -1.1292522472672319e-12 1.1495963527427939e+00
1.0202634578325869e+01 9.2465191833549021e-01 9.2465191833192417e-01 -1.1126266574734702e-12 1.1506961633361512e+00
1.0209514304946453e+01 9.2409989900185385e-01 9.2409989899888378e-01 -9.8750452259821482e-13 1.1518002020022320e+00
1.0216394031567036e+01 9.2354576448977710e-01 9.2354576448770043e-01 -7.4832362528809428e-13 1.1529084710245987e+00
1.0223273758187620e+01 9.2298951366011051e-01 9.2298951365918591e-01 -4.0064618289648027e-13 1.1540209726816277e+00
1.0230153484808204e+01 9.2243114537640958e-01 9.2243114537682325e-01 3.7686520570900944e-14 1.1551377092463531e+00
1.0237033211428788e+01 9.2187065850501015e-01 9.2187065850684680e-01 5.3647641884424508e-13 1.1562586829863060e+00
1.0243912938049371e+01 9.2130805191510190e-01 9.2130805191831988e-01 1.0540179840035080e-12 1.1573838961633598e+00
1.0250792664669955e+01 9.2074332447879748e-01 9.2074332448321372e-01 1.5396239838594284e-12 1.1585133510335721e+00
1.0257672391290539e+01 9.2017647507119671e-01 9.2017647507648492e-01 1.9374890580792228e-12 1.1596470498470297e+00
1.0264552117911123e+01 9.1960750257044710e-01 9.1960750257615231e-01 2.1925905535624681e-12 1.1607849948476949e+00
1.0271431844531707e+01 9.1903640585779778e-01 9.1903640586337099e-01 2.2585044945344638e-12 1.1619271882732576e+00
1.0278311571152290e+01 9.1846318381764891e-01 9.1846318382250702e-01 2.1075419187610577e-12 1.1630736323549855e+00
1.0285191297772876e+01 9.1788783533759422e-01 9.1788783534120744e-01 1.7433832155688833e-12 1.1642243293175847e+00
1.0292071024393458e+01 9.1731035930845861e-01 9.1731035931047045e-01 1.2164491636212916e-12 1.1653792813790587e+00
1.0298950751014043e+01 9.1673075462432640e-01 9.1673075462470932e-01 6.4217520190368313e-13 1.1665384907505809e+00
1.0305830477634627e+01 9.1614902018256728e-01 9.1614902018181610e-01 2.2255530751635890e-13 1.1677019596363674e+00
1.0312710204255211e+01 9.1556515488420043e-01 9.1556515488329293e-01 1.6287526882763361e-13 1.1688696902334137e+00
1.0319589930875795e+01 9.1497915763559867e-01 9.1497915763469106e-01 1.6287526882763361e-13 1.1700416847306174e+00
1.0326469657496379e+01 9.1439102734610544e-01 9.1439102734519784e-01 1.6287526882763361e-13 1.1712179453096039e+00
1.0333349384116962e+01 9.1380076292874146e-01 9.1380076292783396e-01 1.6287526882763361e-13 1.1723984741443316e+00
1.0340229110737546e+01 9.1320836330048416e-01 9.1320836329957655e-01 1.6287526882763361e-13 1.1735832734008464e+00
1.0347108837358130e+01 9.1261382738235186e-01 9.1261382738144436e-01 1.6288637105787985e-13 1.1747723452371108e+00
1.0353988563978714e+01 9.1201715409948780e-01 9.1201715409858020e-01 1.6287526882763361e-13 1.1759656918028392e+00


==> classical_deh_phase_orbit.dat <==
omega_t gain_phi_0 gain_phi_pi_over_3 gain_phi_2pi_over_3 gain_phi_pi
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
6.9026590426524755e-03 2.8587975711147351e-06 2.8587975711147351e-06 2.8587975711147351e-06 2.8587975711147351e-06
1.3805318085304951e-02 1.1435135799875429e-05 1.1435135799875429e-05 1.1435135799875429e-05 1.1435135799875429e-05
2.0707977127957425e-02 2.5728851234585459e-05 2.5728851234585459e-05 2.5728851234585459e-05 2.5728851234585459e-05
2.7610636170609902e-02 4.5739671462707854e-05 4.5739671462707854e-05 4.5739671462707854e-05 4.5739671462707854e-05
3.4513295213262379e-02 7.1467215122189565e-05 7.1467215122189565e-05 7.1467215122189565e-05 7.1467215122189565e-05
4.1415954255914850e-02 1.0291099191594988e-04 1.0291099191594988e-04 1.0291099191594988e-04 1.0291099191594988e-04
4.8318613298567327e-02 1.4007040263183668e-04 1.4007040263186443e-04 1.4007040263186443e-04 1.4007040263183668e-04
5.5221272341219804e-02 1.8294473916607989e-04 1.8294473916607989e-04 1.8294473916607989e-04 1.8294473916607989e-04
6.2123931383872281e-02 2.3153318455149119e-04 2.3153318455143568e-04 2.3153318455143568e-04 2.3153318455149119e-04
6.9026590426524759e-02 2.8583481298971591e-04 2.8583481298960489e-04 2.8583481298960489e-04 2.8583481298971591e-04
7.5929249469177229e-02 3.4584858988800926e-04 3.4584858988778722e-04 3.4584858988778722e-04 3.4584858988800926e-04
8.2831908511829699e-02 4.1157337190028676e-04 4.1157337189989818e-04 4.1157337189989818e-04 4.1157337190028676e-04
8.9734567554482184e-02 4.8300790697219931e-04 4.8300790697186624e-04 4.8300790697186624e-04 4.8300790697219931e-04
9.6637226597134654e-02 5.6015083439114877e-04 5.6015083439092672e-04 5.6015083439092672e-04 5.6015083439114877e-04
1.0353988563978714e-01 6.4300068483968964e-04 6.4300068483982842e-04 6.4300068483982842e-04 6.4300068483968964e-04
1.1044254468243961e-01 7.3155588045403785e-04 7.3155588045475950e-04 7.3155588045475950e-04 7.3155588045403785e-04
1.1734520372509208e-01 8.2581473488646528e-04 8.2581473488785306e-04 8.2581473488785306e-04 8.2581473488646528e-04
1.2424786276774456e-01 9.2577545337219069e-04 9.2577545337399481e-04 9.2577545337399481e-04 9.2577545337219069e-04
1.3115052181039705e-01 1.0314361328002120e-03 1.0314361328018773e-03 1.0314361328019050e-03 1.0314361328002120e-03
1.3805318085304952e-01 1.1427947617890233e-03 1.1427947617896617e-03 1.1427947617896894e-03 1.1427947617890233e-03
1.4495583989570199e-01 1.2598492207656631e-03 1.2598492207652745e-03 1.2598492207653023e-03 1.2598492207656631e-03
1.5185849893835446e-01 1.3825972820500909e-03 1.3825972820494803e-03 1.3825972820494803e-03 1.3825972820500909e-03
1.5876115798100693e-01 1.5110366099428396e-03 1.5110366099418404e-03 1.5110366099419514e-03 1.5110366099428119e-03
1.6566381702365940e-01 1.6451647608175246e-03 1.6451647608161091e-03 1.6451647608162201e-03 1.6451647608175246e-03
1.7256647606631190e-01 1.7849791832176276e-03 1.7849791832161288e-03 1.7849791832161843e-03 1.7849791832176276e-03
1.7946913510896437e-01 1.9304772179573881e-03 1.9304772179565832e-03 1.9304772179565832e-03 1.9304772179573881e-03
1.8637179415161684e-01 2.0816560982275523e-03 2.0816560982278576e-03 2.0816560982278576e-03 2.0816560982275523e-03
1.9327445319426931e-01 2.2385129497046741e-03 2.2385129497053402e-03 2.2385129497054512e-03 2.2385129497046741e-03
2.0017711223692178e-01 2.4010447906621102e-03 2.4010447906631649e-03 2.4010447906633869e-03 2.4010447906621102e-03
2.0707977127957428e-01 2.5692485320902847e-03 2.5692485320917280e-03 2.5692485320921721e-03 2.5692485320902847e-03
2.1398243032222675e-01 2.7431209778185917e-03 2.7431209778202015e-03 2.7431209778207566e-03 2.7431209778185917e-03
2.2088508936487922e-01 2.9226588246410445e-03 2.9226588246422658e-03 2.9226588246428764e-03 2.9226588246410445e-03
2.2778774840753169e-01 3.1078586624466720e-03 3.1078586624469495e-03 3.1078586624474491e-03 3.1078586624466720e-03
2.3469040745018416e-01 3.2987169743537992e-03 3.2987169743529110e-03 3.2987169743532441e-03 3.2987169743537992e-03
2.4159306649283666e-01 3.4952301368489369e-03 3.4952301368471606e-03 3.4952301368471606e-03 3.4952301368489369e-03
2.4849572553548913e-01 3.6973944199295006e-03 3.6973944199276410e-03 3.6973944199274744e-03 3.6973944199295006e-03
2.5539838457814157e-01 3.9052059872513589e-03 3.9052059872503597e-03 3.9052059872502487e-03 3.9052059872513589e-03
2.6230104362079409e-01 4.1186608962794913e-03 4.1186608962801574e-03 4.1186608962805182e-03 4.1186608962794913e-03
2.6920370266344656e-01 4.3377550984438074e-03 4.3377550984460278e-03 4.3377550984474156e-03 4.3377550984438074e-03
2.7610636170609903e-01 4.5624844392983532e-03 4.5624844393009900e-03 4.5624844393036545e-03 4.5624844392983532e-03
2.8300902074875151e-01 4.7928446586846529e-03 4.7928446586857909e-03 4.7928446586893714e-03 4.7928446586846529e-03
2.8991167979140398e-01 5.0288313908994353e-03 5.0288313908979920e-03 5.0288313909007398e-03 5.0288313908994353e-03
2.9681433883405645e-01 5.2704401648659416e-03 5.2704401648640542e-03 5.2704401648631383e-03 5.2704401648659416e-03
3.0371699787670892e-01 5.5176664043097845e-03 5.5176664043079526e-03 5.5176664043068979e-03 5.5176664043097845e-03
3.1061965691936139e-01 5.7705054279386658e-03 5.7705054279365009e-03 5.7705054279370005e-03 5.7705054279386658e-03
3.1752231596201386e-01 6.0289524496266733e-03 6.0289524496244806e-03 6.0289524496254798e-03 6.0289524496266456e-03
3.2442497500466633e-01 6.2930025786026300e-03 6.2930025786013255e-03 6.2930025786013810e-03 6.2930025786026300e-03
3.3132763404731880e-01 6.5626508196433564e-03 6.5626508196427458e-03 6.5626508196411359e-03 6.5626508196433564e-03
3.3823029308997132e-01 6.8378920732658499e-03 6.8378920732660720e-03 6.8378920732631299e-03 6.8378920732658499e-03
3.4513295213262379e-01 7.1187211359273195e-03 7.1187211359301505e-03 7.1187211359274305e-03 7.1187211359273195e-03
3.5203561117527626e-01 7.4051327002331302e-03 7.4051327002396805e-03 7.4051327002392364e-03 7.4051327002331302e-03
3.5893827021792873e-01 7.6971213551437212e-03 7.6971213551531581e-03 7.6971213551569329e-03 7.6971213551437212e-03
3.6584092926058120e-01 7.9946815861852150e-03 7.9946815861948184e-03 7.9946815862043108e-03 7.9946815861852150e-03
3.7274358830323367e-01 8.2978077756649671e-03 8.2978077756709623e-03 8.2978077756865609e-03 8.2978077756649671e-03
3.7964624734588615e-01 8.6064942028910574e-03 8.6064942028898916e-03 8.6064942029105418e-03 8.6064942028910574e-03
3.8654890638853862e-01 8.9207350443958333e-03 8.9207350443852584e-03 8.9207350444086009e-03 8.9207350443958333e-03
3.9345156543119109e-01 9.2405243741640608e-03 9.2405243741439103e-03 9.2405243741666143e-03 9.2405243741640608e-03
4.0035422447384356e-01 9.5658561638644612e-03 9.5658561638369555e-03 9.5658561638553574e-03 9.5658561638644612e-03
4.0725688351649608e-01 9.8967242830853563e-03 9.8967242830547419e-03 9.8967242830656221e-03 9.8967242830853563e-03
4.1415954255914855e-01 1.0233122499574254e-02 1.0233122499545860e-02 1.0233122499547276e-02 1.0233122499574254e-02
4.2106220160180102e-01 1.0575044479480877e-02 1.0575044479459700e-02 1.0575044479451734e-02 1.0575044479480877e-02
4.2796486064445349e-01 1.0922483787604104e-02 1.0922483787593251e-02 1.0922483787578374e-02 1.0922483787604076e-02
4.3486751968710596e-01 1.1275433887642294e-02 1.1275433887642017e-02 1.1275433887624559e-02 1.1275433887642267e-02
4.4177017872975843e-01 1.1633888142447507e-02 1.1633888142455362e-02 1.1633888142439874e-02 1.1633888142447479e-02
4.4867283777241090e-01 1.1997839814283290e-02 1.1997839814296862e-02 1.1997839814284345e-02 1.1997839814283262e-02
4.5557549681506337e-01 1.2367282065085916e-02 1.2367282065101293e-02 1.2367282065090857e-02 1.2367282065085944e-02
4.6247815585771584e-01 1.2742207956730006e-02 1.2742207956742135e-02 1.2742207956732671e-02 1.2742207956729978e-02
4.6938081490036832e-01 1.3122610451297284e-02 1.3122610451303807e-02 1.3122610451296035e-02 1.3122610451297284e-02
4.7628347394302079e-01 1.3508482411350275e-02 1.3508482411352662e-02 1.3508482411348832e-02 1.3508482411350275e-02
4.8318613298567331e-01 1.3899816600209863e-02 1.3899816600213111e-02 1.3899816600207782e-02 1.3899816600209863e-02
4.9008879202832578e-01 1.4296605682242169e-02 1.4296605682247332e-02 1.4296605682234120e-02 1.4296605682242169e-02
4.9699145107097825e-01 1.4698842223130448e-02 1.4698842223139386e-02 1.4698842223115932e-02 1.4698842223130448e-02
5.0389411011363072e-01 1.5106518690166715e-02 1.5106518690183202e-02 1.5106518690152754e-02 1.5106518690166715e-02
5.1079676915628314e-01 1.5519627452550200e-02 1.5519627452574569e-02 1.5519627452545093e-02 1.5519627452550200e-02
5.1769942819893566e-01 1.5938160781678840e-02 1.5938160781706012e-02 1.5938160781688415e-02 1.5938160781678840e-02
5.2460208724158819e-01 1.6362110851445677e-02 1.6362110851466050e-02 1.6362110851471101e-02 1.6362110851445677e-02
5.3150474628424060e-01 1.6791469738539344e-02 1.6791469738541454e-02 1.6791469738577036e-02 1.6791469738539344e-02
5.3840740532689313e-01 1.7226229422749095e-02 1.7226229422722866e-02 1.7226229422791561e-02 1.7226229422749095e-02
5.4531006436954554e-01 1.7666381787274033e-02 1.7666381787213831e-02 1.7666381787311392e-02 1.7666381787274088e-02
5.5221272341219807e-01 1.8111918619035994e-02 1.8111918618942846e-02 1.8111918619058032e-02 1.8111918619035994e-02
5.5911538245485048e-01 1.8562831608996355e-02 1.8562831608878672e-02 1.8562831608994579e-02 1.8562831608996355e-02
5.6601804149750301e-01 1.9019112352476497e-02 1.9019112352349155e-02 1.9019112352445799e-02 1.9019112352476497e-02
5.7292070054015543e-01 1.9480752349481267e-02 1.9480752349362862e-02 1.9480752349421426e-02 1.9480752349481267e-02
5.7982335958280795e-01 1.9947743005026219e-02 1.9947743004934543e-02 1.9947743004942120e-02 1.9947743005026219e-02
5.8672601862546037e-01 2.0420075629467516e-02 2.0420075629413892e-02 2.0420075629368983e-02 2.0420075629467571e-02
5.9362867766811289e-01 2.0897741438835327e-02 2.0897741438821282e-02 2.0897741438735712e-02 2.0897741438835327e-02
6.0053133671076542e-01 2.1380731555169397e-02 2.1380731555198040e-02 2.1380731555083632e-02 2.1380731555169397e-02
6.0743399575341783e-01 2.1869037006858411e-02 2.1869037006925385e-02 2.1869037006800096e-02 2.1869037006858411e-02
6.1433665479607036e-01 2.2362648728981749e-02 2.2362648729076562e-02 2.2362648728959877e-02 2.2362648728981749e-02
6.2123931383872277e-01 2.2861557563654183e-02 2.2861557563762513e-02 2.2861557563669782e-02 2.2861557563654211e-02
6.2814197288137530e-01 2.3365754260373905e-02 2.3365754260480043e-02 2.3365754260417121e-02 2.3365754260373933e-02
6.3504463192402771e-01 2.3875229476373411e-02 2.3875229476463311e-02 2.3875229476421650e-02 2.3875229476373439e-02
6.4194729096668024e-01 2.4389973776973939e-02 2.4389973777039664e-02 2.4389973776996754e-02 2.4389973776973939e-02
6.4884995000933265e-01 2.4909977635943492e-02 2.4909977635988900e-02 2.4909977635944158e-02 2.4909977635943492e-02
6.5575260905198518e-01 2.5435231435863348e-02 2.5435231435906203e-02 2.5435231435857353e-02 2.5435231435863348e-02
6.6265526809463760e-01 2.5965725468534817e-02 2.5965725468568179e-02 2.5965725468513390e-02 2.5965725468534817e-02
6.6955792713729012e-01 2.6501449935278754e-02 2.6501449935301735e-02 2.6501449935245946e-02 2.6501449935278754e-02
6.7646058617994265e-01 2.7042394947340453e-02 2.7042394947356774e-02 2.7042394947311588e-02 2.7042394947340453e-02
6.8336324522259506e-01 2.7588550526271294e-02 2.7588550526280453e-02 2.7588550526261357e-02 2.7588550526271294e-02
6.9026590426524759e-01 2.8139906604299741e-02 2.8139906604295217e-02 2.8139906604316645e-02 2.8139906604299769e-02
6.9716856330790000e-01 2.8696453024707413e-02 2.8696453024678825e-02 2.8696453024749269e-02 2.8696453024707413e-02
7.0407122235055253e-01 2.9258179542210216e-02 2.9258179542146878e-02 2.9258179542265450e-02 2.9258179542210216e-02
7.1097388139320494e-01 2.9825075823343705e-02 2.9825075823238067e-02 2.9825075823393221e-02 2.9825075823343705e-02
7.1787654043585747e-01 3.0397131446852299e-02 3.0397131446701836e-02 3.0397131446873449e-02 3.0397131446852355e-02
7.2477919947850988e-01 3.0974335904083161e-02 3.0974335903888289e-02 3.0974335904054018e-02 3.0974335904083106e-02
7.3168185852116241e-01 3.1556678599382382e-02 3.1556678599141214e-02 3.1556678599286347e-02 3.1556678599382437e-02
7.3858451756381494e-01 3.2144148850495657e-02 3.2144148850221321e-02 3.2144148850325127e-02 3.2144148850495713e-02
7.4548717660646735e-01 3.2736735888970803e-02 3.2736735888689306e-02 3.2736735888730051e-02 3.2736735888970803e-02
7.5238983564911988e-01 3.3334428860563647e-02 3.3334428860303467e-02 3.3334428860270049e-02 3.3334428860563592e-02
7.5929249469177229e-01 3.3937216825645877e-02 3.3937216825441596e-02 3.3937216825329408e-02 3.3937216825645933e-02
7.6619515373442482e-01 3.4545088759615816e-02 3.4545088759504849e-02 3.4545088759316167e-02 3.4545088759615816e-02
7.7309781277707723e-01 3.5158033553310181e-02 3.5158033553326251e-02 3.5158033553072038e-02 3.5158033553310153e-02
7.8000047181972976e-01 3.5776040013418636e-02 3.5776040013583532e-02 3.5776040013284938e-02 3.5776040013418664e-02
7.8690313086238217e-01 3.6399096862899882e-02 3.6399096863215796e-02 3.6399096862902602e-02 3.6399096862899910e-02
7.9380578990503470e-01 3.7027192741399345e-02 3.7027192741844184e-02 3.7027192741549142e-02 3.7027192741399345e-02
8.0070844894768711e-01 3.7660316205668620e-02 3.7660316206195643e-02 3.7660316205943067e-02 3.7660316205668676e-02
8.0761110799033964e-01 3.8298455729987080e-02 3.8298455730529646e-02 3.8298455730318343e-02 3.8298455729987108e-02
8.1451376703299216e-01 3.8941599706584895e-02 3.8941599707068009e-02 3.8941599706865143e-02 3.8941599706584895e-02
8.2141642607564458e-01 3.9589736446068446e-02 3.9589736446426993e-02 3.9589736446250801e-02 3.9589736446068446e-02
8.2831908511829710e-01 4.0242854177847953e-02 4.0242854178051679e-02 4.0242854177918064e-02 4.0242854177848009e-02
8.3522174416094952e-01 4.0900941050568074e-02 4.0900941050652229e-02 4.0900941050572681e-02 4.0900941050568074e-02
8.4212440320360205e-01 4.1563985132646808e-02 4.1563985132641978e-02 4.1563985132627795e-02 4.1563985132646863e-02
8.4902706224625446e-01 4.2231974412672957e-02 4.2231974412577339e-02 4.2231974412637624e-02 4.2231974412673012e-02
8.5592972128890699e-01 4.2904896799753123e-02 4.2904896799598830e-02 4.2904896799735859e-02 4.2904896799753123e-02
8.6283238033155940e-01 4.3582740124044117e-02 4.3582740123873726e-02 4.3582740124078367e-02 4.3582740124044117e-02
8.6973503937421193e-01 4.4265492137188500e-02 4.4265492137039952e-02 4.4265492137290252e-02 4.4265492137188500e-02
8.7663769841686434e-01 4.4953140512755285e-02 4.4953140512651146e-02 4.4953140512916157e-02 4.4953140512755285e-02
8.8354035745951687e-01 4.5645672846686303e-02 4.5645672846623520e-02 4.5645672846873764e-02 4.5645672846686303e-02
8.9044301650216939e-01 4.6343076657747173e-02 4.6343076657683446e-02 4.6343076657910764e-02 4.6343076657747229e-02
8.9734567554482181e-01 4.7045339387982998e-02 4.7045339387838447e-02 4.7045339388063434e-02 4.7045339387982998e-02
9.0424833458747433e-01 4.7752448403177494e-02 4.7752448402932079e-02 4.7752448403118375e-02 4.7752448403177494e-02
9.1115099363012675e-01 4.8464390993316175e-02 4.8464390992954687e-02 4.8464390993075035e-02 4.8464390993316175e-02
9.1805365267277927e-01 4.9181154373052260e-02 4.9181154372576863e-02 4.9181154372610669e-02 4.9181154373052260e-02
9.2495631171543169e-01 4.9902725682175075e-02 4.9902725681619964e-02 4.9902725681546134e-02 4.9902725682175075e-02
9.3185897075808422e-01 5.0629091986081176e-02 5.0629091985513408e-02 5.0629091985312735e-02 5.0629091986081176e-02
9.3876162980073663e-01 5.1360240276246749e-02 5.1360240275757918e-02 5.1360240275420022e-02 5.1360240276246749e-02
9.4566428884338916e-01 5.2096157470701843e-02 5.2096157470393367e-02 5.2096157469924242e-02 5.2096157470701843e-02
9.5256694788604157e-01 5.2836830414505487e-02 5.2836830414470293e-02 5.2836830413897418e-02 5.2836830414505487e-02
9.5946960692869410e-01 5.3582245880221951e-02 5.3582245880526458e-02 5.3582245879896850e-02 5.3582245880221979e-02
9.6637226597134662e-01 5.4332390568397448e-02 5.4332390569065414e-02 5.4332390568435251e-02 5.4332390568397448e-02
9.7327492501399904e-01 5.5087251108036972e-02 5.5087251109038782e-02 5.5087251108451224e-02 5.5087251108036972e-02
9.8017758405665156e-01 5.5846814057081945e-02 5.5846814058330807e-02 5.5846814057780941e-02 5.5846814057081973e-02
9.8708024309930398e-01 5.6611065902887420e-02 5.6611065904244751e-02 5.6611065903703878e-02 5.6611065902887447e-02
9.9398290214195650e-01 5.7379993062699752e-02 5.7379993063991275e-02 5.7379993063518209e-02 5.7379993062699780e-02
1.0008855611846090e+00 5.8153581884134053e-02 5.8153581885177330e-02 5.8153581884823002e-02 5.8153581884134053e-02
1.0077882202272614e+00 5.8931818645652084e-02 5.8931818646296680e-02 5.8931818646107581e-02 5.8931818645652112e-02
1.0146908792699139e+00 5.9714689557040457e-02 5.9714689557220674e-02 5.9714689557235717e-02 5.9714689557040485e-02
1.0215935383125663e+00 6.0502180759889140e-02 6.0502180759689161e-02 6.0502180759931079e-02 6.0502180759889168e-02
1.0284961973552189e+00 6.1294278328216822e-02 6.1294278327801738e-02 6.1294278328266394e-02 6.1294278328216878e-02
1.0353988563978713e+00 6.2090968269082503e-02 6.2090968268508129e-02 6.2090968269156610e-02 6.2090968269082503e-02
1.0423015154405237e+00 6.2892236522719247e-02 6.2892236522099465e-02 6.2892236522856360e-02 6.2892236522719247e-02
1.0492041744831764e+00 6.3698068963233712e-02 6.3698068962698001e-02 6.3698068963459642e-02 6.3698068963233767e-02
1.0561068335258288e+00 6.4508451399095418e-02 6.4508451398746808e-02 6.4508451399402256e-02 6.4508451399095446e-02
1.0630094925684812e+00 6.5323369573625667e-02 6.5323369573499351e-02 6.5323369573967061e-02 6.5323369573625750e-02
1.0699121516111336e+00 6.6142809165492145e-02 6.6142809165508382e-02 6.6142809165789906e-02 6.6142809165492145e-02
1.0768148106537863e+00 6.6966755789208077e-02 6.6966755789178156e-02 6.6966755789367560e-02 6.6966755789208188e-02
1.0837174696964387e+00 6.7795194995636854e-02 6.7795194995513230e-02 6.7795194995565966e-02 6.7795194995636909e-02
1.0906201287390911e+00 6.8628112272499375e-02 6.8628112272226038e-02 6.8628112272129449e-02 6.8628112272499431e-02
1.0975227877817435e+00 6.9465493044885918e-02 6.9465493044420012e-02 6.9465493044189697e-02 6.9465493044885973e-02
1.1044254468243961e+00 7.0307322675769834e-02 7.0307322675115469e-02 7.0307322674774408e-02 7.0307322675769834e-02
1.1113281058670486e+00 7.1153586466523755e-02 7.1153586465743934e-02 7.1153586465315610e-02 7.1153586466523755e-02
1.1182307649097010e+00 7.2004269657437669e-02 7.2004269656649522e-02 7.2004269656157360e-02 7.2004269657437781e-02
1.1251334239523536e+00 7.2859357428238014e-02 7.2859357427595750e-02 7.2859357427062177e-02 7.2859357428238125e-02
1.1320360829950060e+00 7.3718834898606755e-02 7.3718834898276853e-02 7.3718834897716468e-02 7.3718834898606866e-02
1.1389387420376584e+00 7.4582687128701586e-02 7.4582687128834202e-02 7.4582687128234793e-02 7.4582687128701697e-02
1.1458414010803109e+00 7.5450899119675230e-02 7.5450899120375392e-02 7.5450899119662962e-02 7.5450899119675285e-02
1.1527440601229635e+00 7.6323455814193947e-02 7.6323455815497543e-02 7.6323455814576224e-02 7.6323455814194030e-02
1.1596467191656159e+00 7.7200342096955366e-02 7.7200342098811658e-02 7.7200342097719366e-02 7.7200342096955477e-02
1.1665493782082683e+00 7.8081542795204739e-02 7.8081542797470094e-02 7.8081542796273218e-02 7.8081542795204795e-02
1.1734520372509207e+00 7.8967042679249255e-02 7.8967042681694244e-02 7.8967042680494426e-02 7.8967042679249366e-02
1.1803546962935734e+00 7.9856826462971098e-02 7.9856826465303343e-02 7.9856826464233255e-02 7.9856826462971209e-02
1.1872573553362258e+00 8.0750878804337789e-02 8.0750878806243043e-02 8.0750878805450288e-02 8.0750878804337872e-02
1.1941600143788782e+00 8.1649184305911088e-02 8.1649184307113987e-02 8.1649184306737732e-02 8.1649184305911171e-02
1.2010626734215308e+00 8.2551727515353279e-02 8.2551727515699252e-02 8.2551727515844164e-02 8.2551727515353390e-02
1.2079653324641833e+00 8.3458492925931577e-02 8.3458492925490013e-02 8.3458492926201888e-02 8.3458492925931660e-02
1.2148679915068357e+00 8.4369464977164188e-02 8.4369464976210312e-02 8.4369464977457398e-02 8.4369464977164271e-02
1.2217706505494881e+00 8.5284628055697365e-02 8.5284628054339201e-02 8.5284628056003065e-02 8.5284628055697476e-02
1.2286733095921407e+00 8.6203966495200068e-02 8.6203966493630491e-02 8.6203966495511042e-02 8.6203966495200179e-02
1.2355759686347931e+00 8.7127464577165414e-02 8.7127464575630115e-02 8.7127464577466951e-02 8.7127464577165525e-02
1.2424786276774455e+00 8.8055106531452182e-02 8.8055106530190774e-02 8.8055106531704841e-02 8.8055106531452237e-02
1.2493812867200980e+00 8.8986876536800152e-02 8.8986876535983472e-02 8.8986876536941262e-02 8.8986876536800236e-02
1.2562839457627506e+00 8.9922758721351415e-02 8.9922758721006302e-02 8.9922758721309393e-02 8.9922758721351526e-02
1.2631866048054030e+00 9.0862737163176888e-02 9.0862737163090290e-02 9.0862737162891172e-02 9.0862737163176943e-02
1.2700892638480554e+00 9.1806795890807258e-02 9.1806795890614967e-02 9.1806795890248760e-02 9.1806795890807313e-02
1.2769919228907081e+00 9.2754918883768189e-02 9.2754918883430071e-02 9.2754918882953674e-02 9.2754918883768245e-02
1.2838945819333605e+00 9.3707090073118060e-02 9.3707090072579491e-02 9.3707090072113586e-02 9.3707090073118116e-02
1.2907972409760129e+00 9.4663293341988752e-02 9.4663293341222143e-02 9.4663293340896792e-02 9.4663293341988808e-02
1.2976999000186653e+00 9.5623512526127552e-02 9.5623512525171983e-02 9.5623512525054077e-02 9.5623512526127608e-02
1.3046025590613179e+00 9.6587731414440658e-02 9.6587731413412536e-02 9.6587731413436739e-02 9.6587731414440658e-02
1.3115052181039704e+00 9.7555933749536361e-02 9.7555933748617929e-02 9.7555933748633361e-02 9.7555933749536416e-02
1.3184078771466228e+00 9.8528103228269048e-02 9.8528103227680297e-02 9.8528103227604968e-02 9.8528103228269048e-02
1.3253105361892752e+00 9.9504223502280942e-02 9.9504223502242750e-02 9.9504223501951594e-02 9.9504223502280997e-02
1.3322131952319278e+00 1.0048427817854358e-01 1.0048427817923644e-01 1.0048427817862071e-01 1.0048427817854363e-01
1.3391158542745802e+00 1.0146825081989647e-01 1.0146825082142202e-01 1.0146825082043007e-01 1.0146825081989658e-01
1.3460185133172327e+00 1.0245612494558357e-01 1.0245612494793332e-01 1.0245612494659023e-01 1.0245612494558362e-01
1.3529211723598853e+00 1.0344788403178645e-01 1.0344788403482408e-01 1.0344788403323341e-01 1.0344788403178651e-01
1.3598238314025377e+00 1.0444351151215428e-01 1.0444351151561532e-01 1.0444351151394687e-01 1.0444351151215434e-01
1.3667264904451901e+00 1.0544299077832975e-01 1.0544299078184372e-01 1.0544299078031111e-01 1.0544299077832980e-01
1.3736291494878425e+00 1.0644630518047085e-01 1.0644630518360954e-01 1.0644630518244108e-01 1.0644630518047093e-01
1.3805318085304952e+00 1.0745343802776830e-01 1.0745343803012458e-01 1.0745343802953017e-01 1.0745343802776836e-01
1.3874344675731476e+00 1.0846437258895794e-01 1.0846437259025715e-01 1.0846437259039621e-01 1.0846437258895794e-01
1.3943371266158000e+00 1.0947909209282897e-01 1.0947909209307627e-01 1.0947909209402917e-01 1.0947909209282902e-01
1.4012397856584526e+00 1.1049757972897478e-01 1.1049757972839197e-01 1.1049757973013841e-01 1.1049757972897484e-01
1.4081424447011051e+00 1.1151981864869775e-01 1.1151981864729291e-01 1.1151981864970062e-01 1.1151981864869781e-01
1.4150451037437575e+00 1.1254579196476744e-01 1.1254579196267964e-01 1.1254579196550618e-01 1.1254579196476749e-01
1.4219477627864099e+00 1.1357548275231935e-01 1.1357548274979345e-01 1.1357548275270407e-01 1.1357548275231943e-01
1.4288504218290625e+00 1.1460887404939352e-01 1.1460887404674053e-01 1.1460887404934489e-01 1.1460887404939357e-01
1.4357530808717149e+00 1.1564594885745749e-01 1.1564594885501056e-01 1.1564594885692042e-01 1.1564594885745755e-01
1.4426557399143674e+00 1.1668669014193500e-01 1.1668669013999000e-01 1.1668669014090000e-01 1.1668669014193511e-01
1.4495583989570198e+00 1.1773108083273998e-01 1.1773108083146960e-01 1.1773108083126299e-01 1.1773108083274003e-01
1.4564610579996724e+00 1.1877910382481455e-01 1.1877910382414564e-01 1.1877910382302664e-01 1.1877910382481460e-01
1.4633637170423248e+00 1.1983074197867033e-01 1.1983074197811913e-01 1.1983074197676868e-01 1.1983074197867039e-01
1.4702663760849772e+00 1.2088597812093310e-01 1.2088597812020624e-01 1.2088597811914520e-01 1.2088597812093321e-01
1.4771690351276299e+00 1.2194479504488853e-01 1.2194479504401856e-01 1.2194479504340222e-01 1.2194479504488859e-01
1.4840716941702823e+00 1.2300717551102924e-01 1.2300717551003459e-01 1.2300717550988144e-01 1.2300717551102924e-01
1.4909743532129347e+00 1.2407310224760193e-01 1.2407310224654833e-01 1.2407310224657922e-01 1.2407310224760199e-01
1.4978770122555871e+00 1.2514255795115437e-01 1.2514255795017631e-01 1.2514255795033902e-01 1.2514255795115437e-01
1.5047796712982398e+00 1.2621552528708024e-01 1.2621552528637181e-01 1.2621552528659086e-01 1.2621552528708030e-01
1.5116823303408922e+00 1.2729198689016291e-01 1.2729198688994670e-01 1.2729198689006516e-01 1.2729198689016291e-01
1.5185849893835446e+00 1.2837192536511532e-01 1.2837192536559933e-01 1.2837192536545849e-01 1.2837192536511532e-01
1.5254876484261970e+00 1.2945532328711734e-01 1.2945532328844783e-01 1.2945532328793949e-01 1.2945532328711734e-01
1.5323903074688496e+00 1.3054216320234818e-01 1.3054216320456796e-01 1.3054216320366355e-01 1.3054216320234818e-01
1.5392929665115020e+00 1.3163242762851446e-01 1.3163242763153354e-01 1.3163242763029392e-01 1.3163242762851446e-01
1.5461956255541545e+00 1.3272609905537269e-01 1.3272609905896054e-01 1.3272609905752936e-01 1.3272609905537272e-01
1.5530982845968071e+00 1.3382315994524629e-01 1.3382315994905175e-01 1.3382315994763672e-01 1.3382315994524629e-01
1.5600009436394595e+00 1.3492359273353513e-01 1.3492359273714255e-01 1.3492359273598725e-01 1.3492359273353513e-01
1.5669036026821119e+00 1.3602737982921942e-01 1.3602737983224633e-01 1.3602737983159729e-01 1.3602737982921947e-01
1.5738062617247643e+00 1.3713450361535584e-01 1.3713450361759860e-01 1.3713450361766971e-01 1.3713450361535584e-01
1.5807089207674170e+00 1.3824494644962904e-01 1.3824494645119878e-01 1.3824494645213797e-01 1.3824494644962904e-01
1.5876115798100694e+00 1.3935869066558379e-01 1.3935869066634959e-01 1.3935869066820955e-01 1.3935869066558376e-01
1.5945142388527218e+00 1.4047571857238278e-01 1.4047571857219232e-01 1.4047571857490926e-01 1.4047571857238283e-01
1.6014168978953742e+00 1.4159601245543224e-01 1.4159601245423761e-01 1.4159601245762121e-01 1.4159601245543230e-01
1.6083195569380269e+00 1.4271955457703617e-01 1.4271955457489069e-01 1.4271955457862773e-01 1.4271955457703622e-01
1.6152222159806793e+00 1.4384632717690729e-01 1.4384632717397106e-01 1.4384632717764551e-01 1.4384632717690726e-01
1.6221248750233317e+00 1.4497631247268314e-01 1.4497631246922488e-01 1.4497631247235740e-01 1.4497631247268311e-01
1.6290275340659843e+00 1.4610949266044765e-01 1.4610949265683065e-01 1.4610949265893952e-01 1.4610949266044770e-01
1.6359301931086367e+00 1.4724584991525613e-01 1.4724584991189621e-01 1.4724584991258211e-01 1.4724584991525619e-01
1.6428328521512892e+00 1.4838536639166355e-01 1.4838536638894811e-01 1.4838536638800431e-01 1.4838536639166355e-01
1.6497355111939416e+00 1.4952802422425521e-01 1.4952802422241168e-01 1.4952802421996186e-01 1.4952802422425521e-01
1.6566381702365942e+00 1.5067380552817855e-01 1.5067380552708168e-01 1.5067380552374682e-01 1.5067380552817855e-01
1.6635408292792466e+00 1.5182269239967527e-01 1.5182269239871163e-01 1.5182269239567850e-01 1.5182269239967533e-01
1.6704434883218990e+00 1.5297466691661371e-01 1.5297466691574524e-01 1.5297466691358652e-01 1.5297466691661377e-01
1.6773461473645515e+00 1.5412971113901891e-01 1.5412971113834162e-01 1.5412971113728360e-01 1.5412971113901897e-01
1.6842488064072041e+00 1.5528780710960105e-01 1.5528780710917778e-01 1.5528780710902876e-01 1.5528780710960122e-01
1.6911514654498565e+00 1.5644893685428124e-01 1.5644893685418082e-01 1.5644893685425793e-01 1.5644893685428130e-01
1.6980541244925089e+00 1.5761308238271254e-01 1.5761308238301452e-01 1.5761308238325278e-01 1.5761308238271263e-01
1.7049567835351616e+00 1.5878022568879729e-01 1.5878022568957348e-01 1.5878022568984473e-01 1.5878022568879741e-01
1.7118594425778140e+00 1.5995034875119829e-01 1.5995034875248421e-01 1.5995034875258024e-01 1.5995034875119840e-01
1.7187621016204664e+00 1.6112343353384401e-01 1.6112343353561298e-01 1.6112343353534420e-01 1.6112343353384406e-01
1.7256647606631188e+00 1.6229946198642697e-01 1.6229946198857825e-01 1.6229946198783646e-01 1.6229946198642708e-01
1.7325674197057714e+00 1.6347841604489460e-01 1.6347841604726687e-01 1.6347841604605745e-01 1.6347841604489469e-01
1.7394700787484239e+00 1.6466027763193120e-01 1.6466027763435348e-01 1.6466027763280144e-01 1.6466027763193131e-01
1.7463727377910763e+00 1.6584502865743211e-01 1.6584502865982198e-01 1.6584502865815731e-01 1.6584502865743214e-01
1.7532753968337287e+00 1.6703265101897846e-01 1.6703265102148734e-01 1.6703265102001458e-01 1.6703265101897857e-01
1.7601780558763813e+00 1.6822312660294608e-01 1.6822312660551775e-01 1.6822312660457434e-01 1.6822312660294622e-01
1.7670807149190337e+00 1.6941643728456945e-01 1.6941643728695444e-01 1.6941643728686351e-01 1.6941643728456951e-01
1.7739833739616861e+00 1.7061256492827437e-01 1.7061256493023058e-01 1.7061256493125221e-01 1.7061256492827448e-01
1.7808860330043388e+00 1.7181149138841323e-01 1.7181149138968593e-01 1.7181149139197149e-01 1.7181149138841334e-01
1.7877886920469912e+00 1.7301319850973929e-01 1.7301319851007696e-01 1.7301319851363184e-01 1.7301319850973937e-01
1.7946913510896436e+00 1.7421766812788902e-01 1.7421766812708231e-01 1.7421766813174067e-01 1.7421766812788914e-01
1.8015940101322960e+00 1.7542488206987017e-01 1.7542488206780182e-01 1.7542488207321766e-01 1.7542488206987028e-01
1.8084966691749487e+00 1.7663482215455528e-01 1.7663482215124779e-01 1.7663482215690718e-01 1.7663482215455534e-01
1.8153993282176011e+00 1.7784747019317909e-01 1.7784747018882882e-01 1.7784747019408592e-01 1.7784747019317920e-01
1.8223019872602535e+00 1.7906280798983959e-01 1.7906280798482430e-01 1.7906280798896601e-01 1.7906280798983970e-01
1.8292046463029059e+00 1.8028081734200102e-01 1.8028081733684945e-01 1.8028081733919149e-01 1.8028081734200108e-01
1.8361073053455585e+00 1.8150148004099759e-01 1.8150148003630961e-01 1.8150148003632741e-01 1.8150148004099770e-01
1.8430099643882110e+00 1.8272477787253788e-01 1.8272477786884325e-01 1.8272477786634064e-01 1.8272477787253805e-01
1.8499126234308634e+00 1.8395069261720820e-01 1.8395069261475366e-01 1.8395069261007202e-01 1.8395069261720831e-01
1.8568152824735160e+00 1.8517920605097293e-01 1.8517920604942756e-01 1.8517920604369770e-01 1.8517920605097310e-01
1.8637179415161684e+00 1.8641029994567354e-01 1.8641029994464697e-01 1.8641029993918018e-01 1.8641029994567371e-01
1.8706206005588208e+00 1.8764395606952189e-01 1.8764395606921142e-01 1.8764395606470755e-01 1.8764395606952206e-01
1.8775232596014733e+00 1.8888015618758924e-01 1.8888015618805309e-01 1.8888015618512005e-01 1.8888015618758947e-01
1.8844259186441259e+00 1.9011888206228961e-01 1.9011888206349722e-01 1.9011888206232427e-01 1.9011888206228983e-01
1.8913285776867783e+00 1.9136011545385462e-01 1.9136011545570802e-01 1.9136011545569270e-01 1.9136011545385478e-01
1.8982312367294307e+00 1.9260383812080234e-01 1.9260383812314019e-01 1.9260383812325294e-01 1.9260383812080248e-01
1.9051338957720831e+00 1.9385003182039542e-01 1.9385003182299718e-01 1.9385003182313748e-01 1.9385003182039556e-01
1.9120365548147358e+00 1.9509867830909092e-01 1.9509867831169653e-01 1.9509867831164451e-01 1.9509867830909103e-01
1.9189392138573882e+00 1.9634975934297821e-01 1.9634975934534049e-01 1.9634975934485660e-01 1.9634975934297835e-01
1.9258418729000406e+00 1.9760325667820688e-01 1.9760325668019119e-01 1.9760325667912026e-01 1.9760325667820702e-01
1.9327445319426932e+00 1.9885915207140137e-01 1.9885915207314875e-01 1.9885915207147775e-01 1.9885915207140151e-01
1.9396471909853457e+00 2.0011742728018711e-01 2.0011742728223164e-01 2.0011742728010790e-01 2.0011742728018728e-01
1.9465498500279981e+00 2.0137806406475084e-01 2.0137806406705777e-01 2.0137806406477538e-01 2.0137806406475095e-01
1.9534525090706505e+00 2.0264104418690515e-01 2.0264104418932566e-01 2.0264104418728707e-01 2.0264104418690526e-01
1.9603551681133031e+00 2.0390634941091657e-01 2.0390634941329372e-01 2.0390634941195429e-01 2.0390634941091673e-01
1.9672578271559555e+00 2.0517396150415457e-01 2.0517396150625727e-01 2.0517396150605927e-01 2.0517396150415468e-01
1.9741604861986080e+00 2.0644386223750788e-01 2.0644386223902217e-01 2.0644386224032574e-01 2.0644386223750796e-01
1.9810631452412604e+00 2.0771603338581063e-01 2.0771603338637268e-01 2.0771603338939115e-01 2.0771603338581071e-01
1.9879658042839130e+00 2.0899045672827721e-01 2.0899045672753436e-01 2.0899045673227995e-01 2.0899045672827732e-01
1.9948684633265654e+00 2.1026711404894483e-01 2.1026711404662904e-01 2.1026711405287651e-01 2.1026711404894494e-01
2.0017711223692181e+00 2.1154598713712186e-01 2.1154598713312250e-01 2.1154598714039674e-01 2.1154598713712197e-01
2.0086737814118703e+00 2.1282705778784183e-01 2.1282705778226182e-01 2.1282705778985644e-01 2.1282705778784189e-01
2.0155764404545229e+00 2.1411030780232088e-01 2.1411030779550361e-01 2.1411030780253620e-01 2.1411030780232093e-01
2.0224790994971755e+00 2.1539571898841797e-01 2.1539571898093013e-01 2.1539571898643989e-01 2.1539571898841803e-01
2.0293817585398277e+00 2.1668327316109626e-01 2.1668327315365343e-01 2.1668327315674818e-01 2.1668327316109626e-01
2.0362844175824804e+00 2.1797295214288481e-01 2.1797295213620677e-01 2.1797295213626322e-01 2.1797295214288487e-01
2.0431870766251325e+00 2.1926473776433858e-01 2.1926473775892100e-01 2.1926473775584454e-01 2.1926473776433864e-01
2.0500897356677852e+00 2.2055861186449682e-01 2.2055861186028736e-01 2.2055861185483583e-01 2.2055861186449688e-01
2.0569923947104378e+00 2.2185455629133627e-01 2.2185455628804343e-01 2.2185455628147910e-01 2.2185455629133638e-01
2.0638950537530900e+00 2.2315255290222080e-01 2.2315255290027780e-01 2.2315255289331803e-01 2.2315255290222091e-01
2.0707977127957427e+00 2.2445258356434408e-01 2.2445258356404568e-01 2.2445258355758768e-01 2.2445258356434417e-01
2.0777003718383953e+00 2.2575463015516462e-01 2.2575463015666830e-01 2.2575463015158911e-01 2.2575463015516470e-01
2.0846030308810475e+00 2.2705867456283235e-01 2.2705867456615234e-01 2.2705867456305004e-01 2.2705867456283246e-01
2.0915056899237001e+00 2.2836469868660564e-01 2.2836469869158926e-01 2.2836469869046866e-01 2.2836469868660575e-01
2.0984083489663528e+00 2.2967268443725639e-01 2.2967268444356143e-01 2.2967268444344063e-01 2.2967268443725647e-01
2.1053110080090049e+00 2.3098261373746348e-01 2.3098261374455570e-01 2.3098261374430715e-01 2.3098261373746357e-01
2.1122136670516576e+00 2.3229446852219349e-01 2.3229446852938218e-01 2.3229446852890206e-01 2.3229446852219354e-01
2.1191163260943098e+00 2.3360823073906550e-01 2.3360823074559545e-01 2.3360823074469050e-01 2.3360823073906556e-01
2.1260189851369624e+00 2.3492388234870248e-01 2.3492388235392120e-01 2.3492388235245110e-01 2.3492388234870257e-01
2.1329216441796151e+00 2.3624140532506488e-01 2.3624140532868249e-01 2.3624140532664828e-01 2.3624140532506493e-01
2.1398243032222672e+00 2.3756078165576722e-01 2.3756078165822747e-01 2.3756078165580560e-01 2.3756078165576724e-01
2.1467269622649199e+00 2.3888199334299176e-01 2.3888199334535626e-01 2.3888199334288826e-01 2.3888199334299184e-01
2.1536296213075725e+00 2.4020502240568564e-01 2.4020502240774588e-01 2.4020502240569375e-01 2.4020502240568575e-01
2.1605322803502247e+00 2.4152985087682138e-01 2.4152985087837137e-01 2.4152985087724937e-01 2.4152985087682149e-01
2.1674349393928773e+00 2.4285646080503254e-01 2.4285646080592416e-01 2.4285646080621714e-01 2.4285646080503259e-01
2.1743375984355300e+00 2.4418483425514009e-01 2.4418483425522219e-01 2.4418483425730064e-01 2.4418483425514015e-01
2.1812402574781822e+00 2.4551495330850215e-01 2.4551495330761591e-01 2.4551495331165729e-01 2.4551495330850220e-01
2.1881429165208348e+00 2.4684680006337462e-01 2.4684680006138426e-01 2.4684680006731197e-01 2.4684680006337467e-01
2.1950455755634870e+00 2.4818035663528071e-01 2.4818035663212212e-01 2.4818035663957033e-01 2.4818035663528071e-01
2.2019482346061396e+00 2.4951560515738996e-01 2.4951560515311777e-01 2.4951560516143267e-01 2.4951560515739002e-01
2.2088508936487923e+00 2.5085252778090361e-01 2.5085252777571709e-01 2.5085252778400458e-01 2.5085252778090367e-01
2.2157535526914445e+00 2.5219110667544575e-01 2.5219110666967703e-01 2.5219110667690470e-01 2.5219110667544575e-01
2.2226562117340971e+00 2.5353132402945988e-01 2.5353132402350409e-01 2.5353132402866790e-01 2.5353132402945983e-01
2.2295588707767497e+00 2.5487316205060673e-01 2.5487316204477750e-01 2.5487316204714128e-01 2.5487316205060673e-01
2.2364615298194019e+00 2.5621660296616555e-01 2.5621660296045723e-01 2.5621660295987364e-01 2.5621660296616561e-01
2.2433641888620546e+00 2.5756162902343505e-01 2.5756162901734958e-01 2.5756162901449586e-01 2.5756162902343510e-01
2.2502668479047072e+00 2.5890822249013246e-01 2.5890822248394607e-01 2.5890822247909051e-01 2.5890822249013246e-01
2.2571695069473594e+00 2.6025636565479066e-01 2.6025636564900756e-01 2.6025636564255061e-01 2.6025636565479071e-01
2.2640721659900120e+00 2.6160604082715200e-01 2.6160604082229977e-01 2.6160604081492589e-01 2.6160604082715211e-01
2.2709748250326642e+00 2.6295723033855534e-01 2.6295723033519069e-01 2.6295723032775359e-01 2.6295723033855545e-01
2.2778774840753169e+00 2.6430991654231706e-01 2.6430991654098385e-01 2.6430991653437613e-01 2.6430991654231722e-01
2.2847801431179695e+00 2.6566408181410395e-01 2.6566408181525880e-01 2.6566408181024059e-01 2.6566408181410406e-01
2.2916828021606217e+00 2.6701970855229573e-01 2.6701970855622015e-01 2.6701970855318119e-01 2.6701970855229590e-01
2.2985854612032743e+00 2.6837677917833780e-01 2.6837677918505209e-01 2.6837677918368363e-01 2.6837677917833802e-01
2.3054881202459270e+00 2.6973527613708004e-01 2.6973527614627740e-01 2.6973527614518006e-01 2.6973527613708026e-01
2.3123907792885792e+00 2.7109518189710324e-01 2.7109518190812121e-01 2.7109518190660542e-01 2.7109518189710341e-01
2.3192934383312318e+00 2.7245647895102987e-01 2.7245647896287623e-01 2.7245647896092307e-01 2.7245647895102998e-01
2.3261960973738844e+00 2.7381914981581856e-01 2.7381914982726896e-01 2.7381914982485667e-01 2.7381914981581867e-01
2.3330987564165366e+00 2.7518317703304090e-01 2.7518317704282669e-01 2.7518317704004608e-01 2.7518317703304102e-01
2.3400014154591893e+00 2.7654854316914024e-01 2.7654854317624245e-01 2.7654854317334393e-01 2.7654854316914035e-01
2.3469040745018415e+00 2.7791523081566882e-01 2.7791523081973701e-01 2.7791523081712188e-01 2.7791523081566893e-01
2.3538067335444941e+00 2.7928322258950633e-01 2.7928322259141691e-01 2.7928322258958738e-01 2.7928322258950650e-01
2.3607093925871467e+00 2.8065250113479712e-01 2.8065250113562756e-01 2.8065250113510776e-01 2.8065250113479723e-01
2.3676120516297989e+00 2.8202304912381282e-01 2.8202304912329801e-01 2.8202304912454168e-01 2.8202304912381299e-01
2.3745147106724516e+00 2.8339484925411784e-01 2.8339484925228053e-01 2.8339484925557645e-01 2.8339484925411806e-01
2.3814173697151042e+00 2.8476788425063027e-01 2.8476788424767724e-01 2.8476788425306865e-01 2.8476788425063049e-01
2.3883200287577564e+00 2.8614213686590706e-01 2.8614213686215817e-01 2.8614213686938850e-01 2.8614213686590717e-01
2.3952226878004090e+00 2.8751758988042320e-01 2.8751758987626741e-01 2.8751758988476583e-01 2.8751758988042331e-01
2.4021253468430617e+00 2.8889422610286042e-01 2.8889422609871429e-01 2.8889422610763499e-01 2.8889422610286053e-01
2.4090280058857139e+00 2.9027202837040722e-01 2.9027202836665145e-01 2.9027202837498001e-01 2.9027202837040733e-01
2.4159306649283665e+00 2.9165097954906605e-01 2.9165097954593644e-01 2.9165097955267594e-01 2.9165097954906616e-01
2.4228333239710187e+00 2.9303106253396816e-01 2.9303106253137562e-01 2.9303106253582617e-01 2.9303106253396821e-01
2.4297359830136713e+00 2.9441226024969436e-01 2.9441226024695100e-01 2.9441226024909506e-01 2.9441226024969447e-01
2.4366386420563240e+00 2.9579455565059931e-01 2.9579455564680501e-01 2.9579455564703194e-01 2.9579455565059942e-01
2.4435413010989762e+00 2.9717793172113932e-01 2.9717793171638235e-01 2.9717793171438761e-01 2.9717793172113938e-01
2.4504439601416288e+00 2.9856237147620174e-01 2.9856237147057402e-01 2.9856237146642128e-01 2.9856237147620185e-01
2.4573466191842814e+00 2.9994785796143297e-01 2.9994785795515311e-01 2.9994785794919476e-01 2.9994785796143308e-01
2.4642492782269336e+00 3.0133437425356663e-01 3.0133437424706255e-01 3.0133437423985476e-01 3.0133437425356663e-01
2.4711519372695863e+00 3.0272190346074745e-01 3.0272190345466399e-01 3.0272190344690131e-01 3.0272190346074757e-01
2.4780545963122389e+00 3.0411042872285099e-01 3.0411042871799743e-01 3.0411042871043947e-01 3.0411042872285121e-01
2.4849572553548911e+00 3.0549993321179747e-01 3.0549993320905194e-01 3.0549993320241442e-01 3.0549993321179764e-01
2.4918599143975437e+00 3.0689040013185753e-01 3.0689040013204461e-01 3.0689040012682900e-01 3.0689040013185770e-01
2.4987625734401959e+00 3.0828181271994881e-01 3.0828181272370625e-01 3.0828181271994021e-01 3.0828181271994892e-01
2.5056652324828486e+00 3.0967415424592271e-01 3.0967415425357497e-01 3.0967415425043598e-01 3.0967415424592282e-01
2.5125678915255012e+00 3.1106740801283772e-01 3.1106740802429222e-01 3.1106740802019162e-01 3.1106740801283783e-01
2.5194705505681534e+00 3.1246155735721992e-01 3.1246155737190306e-01 3.1246155736673309e-01 3.1246155735722003e-01
2.5263732096108060e+00 3.1385658564930841e-01 3.1385658566615871e-01 3.1385658566003238e-01 3.1385658564930852e-01
2.5332758686534587e+00 3.1525247629328301e-01 3.1525247631081776e-01 3.1525247630397851e-01 3.1525247629328312e-01
2.5401785276961109e+00 3.1664921272747526e-01 3.1664921274394719e-01 3.1664921273684005e-01 3.1664921272747537e-01
2.5470811867387635e+00 3.1804677842455892e-01 3.1804677843822071e-01 3.1804677843149398e-01 3.1804677842455908e-01
2.5539838457814161e+00 3.1944515689171971e-01 3.1944515690121145e-01 3.1944515689566388e-01 3.1944515689171982e-01
2.5608865048240683e+00 3.2084433167080295e-01 3.2084433167567994e-01 3.2084433167216769e-01 3.2084433167080306e-01
2.5677891638667210e+00 3.2224428633846935e-01 3.2224428633985458e-01 3.2224428633917346e-01 3.2224428633846952e-01
2.5746918229093732e+00 3.2364500450923672e-01 3.2364500450770173e-01 3.2364500451046008e-01 3.2364500450923694e-01
2.5815944819520258e+00 3.2504646983378627e-01 3.2504646982918717e-01 3.2504646983568503e-01 3.2504646983378643e-01
2.5884971409946784e+00 3.2644866599788031e-01 3.2644866599052325e-01 3.2644866600065381e-01 3.2644866599788036e-01
2.5953998000373306e+00 3.2785157672387727e-01 3.2785157671440412e-01 3.2785157672759335e-01 3.2785157672387744e-01
2.6023024590799833e+00 3.2925518577092427e-01 3.2925518576022478e-01 3.2925518577542540e-01 3.2925518577092439e-01
2.6092051181226359e+00 3.3065947693516018e-01 3.3065947692428338e-01 3.3065947694003928e-01 3.3065947693516029e-01
2.6161077771652881e+00 3.3206443404993136e-01 3.3206443403996533e-01 3.3206443405456293e-01 3.3206443404993141e-01
2.6230104362079407e+00 3.3347004098601640e-01 3.3347004097790789e-01 3.3347004098963096e-01 3.3347004098601646e-01
2.6299130952505934e+00 3.3487628165185901e-01 3.3487628164614291e-01 3.3487628165364636e-01 3.3487628165185901e-01
2.6368157542932456e+00 3.3628313999380810e-01 3.3628313999021686e-01 3.3628313999303661e-01 3.3628313999380810e-01
2.6437184133358982e+00 3.3769059999636386e-01 3.3769059999328810e-01 3.3769059999250201e-01 3.3769059999636386e-01
2.6506210723785504e+00 3.3909864568242709e-01 3.3909864567827108e-01 3.3909864567525394e-01 3.3909864568242709e-01
2.6575237314212030e+00 3.4050726111355195e-01 3.4050726110845142e-01 3.4050726110324187e-01 3.4050726111355201e-01
2.6644263904638557e+00 3.4191643039019981e-01 3.4191643038426600e-01 3.4191643037736857e-01 3.4191643039019987e-01
2.6713290495065078e+00 3.4332613765199221e-01 3.4332613764547593e-01 3.4332613763769010e-01 3.4332613765199227e-01
2.6782317085491605e+00 3.4473636707796274e-01 3.4473636707133626e-01 3.4473636706360178e-01 3.4473636707796285e-01
2.6851343675918131e+00 3.4614710288680539e-01 3.4614710288076511e-01 3.4614710287400485e-01 3.4614710288680545e-01
2.6920370266344653e+00 3.4755832933711667e-01 3.4755832933252417e-01 3.4755832932745656e-01 3.4755832933711683e-01
2.6989396856771180e+00 3.4897003072763366e-01 3.4897003072541100e-01 3.4897003072229926e-01 3.4897003072763377e-01
2.7058423447197706e+00 3.5038219139746085e-01 3.5038219139845944e-01 3.5038219139676707e-01 3.5038219139746107e-01
2.7127450037624228e+00 3.5179479572628980e-01 3.5179479573114902e-01 3.5179479572915784e-01 3.5179479572629002e-01
2.7196476628050754e+00 3.5320782813460594e-01 3.5320782814362028e-01 3.5320782814045359e-01 3.5320782813460611e-01
2.7265503218477281e+00 3.5462127308388264e-01 3.5462127309689506e-01 3.5462127309237412e-01 3.5462127308388280e-01
2.7334529808903802e+00 3.5603511507676067e-01 3.5603511509310148e-01 3.5603511508715047e-01 3.5603511507676089e-01
2.7403556399330329e+00 3.5744933865721229e-01 3.5744933867569995e-01 3.5744933866845807e-01 3.5744933865721251e-01
2.7472582989756851e+00 3.5886392841068571e-01 3.5886392842970988e-01 3.5886392842157699e-01 3.5886392841068587e-01
2.7541609580183377e+00 3.6027886896423206e-01 3.6027886898193628e-01 3.6027886897356143e-01 3.6027886896423217e-01
2.7610636170609903e+00 3.6169414498660990e-01 3.6169414500119229e-01 3.6169414499341757e-01 3.6169414498661007e-01
2.7679662761036425e+00 3.6310974118836814e-01 3.6310974119851902e-01 3.6310974119228856e-01 3.6310974118836836e-01
2.7748689351462952e+00 3.6452564232190499e-01 3.6452564232739904e-01 3.6452564232364526e-01 3.6452564232190526e-01
2.7817715941889478e+00 3.6594183318180290e-01 3.6594183318396112e-01 3.6594183318348178e-01 3.6594183318180307e-01
2.7886742532316000e+00 3.6735829860836844e-01 3.6735829860717817e-01 3.6735829861051328e-01 3.6735829860836861e-01
2.7955769122742526e+00 3.6877502348378144e-01 3.6877502347905283e-01 3.6877502348637764e-01 3.6877502348378177e-01
2.8024795713169053e+00 3.7019199273281111e-01 3.7019199272479070e-01 3.7019199273583531e-01 3.7019199273281134e-01
2.8093822303595575e+00 3.7160919132367543e-01 3.7160919131295961e-01 3.7160919132697001e-01 3.7160919132367576e-01
2.8162848894022101e+00 3.7302660426816087e-01 3.7302660425563350e-01 3.7302660427138701e-01 3.7302660426816114e-01
2.8231875484448623e+00 3.7444421662175142e-01 3.7444421660851812e-01 3.7444421662440630e-01 3.7444421662175165e-01
2.8300902074875149e+00 3.7586201348377157e-01 3.7586201347105846e-01 3.7586201348525267e-01 3.7586201348377180e-01
2.8369928665301676e+00 3.7727997999753582e-01 3.7727997998652418e-01 3.7727997999723700e-01 3.7727997999753610e-01
2.8438955255728198e+00 3.7869810135050902e-01 3.7869810134207349e-01 3.7869810134793103e-01 3.7869810135050930e-01
2.8507981846154724e+00 3.8011636277447269e-01 3.8011636276879329e-01 3.8011636276933158e-01 3.8011636277447297e-01
2.8577008436581250e+00 3.8153474954569572e-01 3.8153474954171279e-01 3.8153474953801370e-01 3.8153474954569599e-01
2.8646035027007772e+00 3.8295324698511113e-01 3.8295324698041755e-01 3.8295324697527111e-01 3.8295324698511146e-01
2.8715061617434299e+00 3.8437184045849454e-01 3.8437184045287154e-01 3.8437184044724260e-01 3.8437184045849482e-01
2.8784088207860825e+00 3.8579051537664288e-01 3.8579051537030817e-01 3.8579051536502224e-01 3.8579051537664322e-01
2.8853114798287347e+00 3.8720925719555416e-01 3.8720925718879645e-01 3.8720925718475208e-01 3.8720925719555449e-01
2.8922141388713873e+00 3.8862805141660450e-01 3.8862805140989309e-01 3.8862805140769696e-01 3.8862805141660484e-01
2.8991167979140395e+00 3.9004688358672124e-01 3.9004688358072859e-01 3.9004688358029743e-01 3.9004688358672157e-01
2.9060194569566922e+00 3.9146573929855155e-01 3.9146573929410811e-01 3.9146573929428108e-01 3.9146573929855188e-01
2.9129221159993448e+00 3.9288460419062354e-01 3.9288460418862137e-01 3.9288460418879478e-01 3.9288460419062388e-01
2.9198247750419970e+00 3.9430346394749938e-01 3.9430346394876448e-01 3.9430346394857985e-01 3.9430346394749971e-01
2.9267274340846496e+00 3.9572230429991823e-01 3.9572230430506961e-01 3.9572230430401040e-01 3.9572230429991850e-01
2.9336300931273023e+00 3.9714111102492666e-01 3.9714111103424232e-01 3.9714111103185012e-01 3.9714111102492700e-01
2.9405327521699545e+00 3.9855986994599657e-01 3.9855986995930492e-01 3.9855986995532378e-01 3.9855986994599679e-01
2.9474354112126071e+00 3.9997856693312728e-01 3.9997856694974454e-01 3.9997856694420064e-01 3.9997856693312750e-01
2.9543380702552597e+00 4.0139718790293044e-01 4.0139718792166384e-01 4.0139718791488938e-01 4.0139718790293061e-01
2.9612407292979119e+00 4.0281571881869738e-01 4.0281571883793288e-01 4.0281571883054329e-01 4.0281571881869754e-01
2.9681433883405646e+00 4.0423414569044525e-01 4.0423414570834298e-01 4.0423414570117500e-01 4.0423414569044541e-01
2.9750460473832168e+00 4.0565245457494131e-01 4.0565245458975541e-01 4.0565245458377769e-01 4.0565245457494148e-01
2.9819487064258694e+00 4.0707063157570444e-01 4.0707063158625079e-01 4.0707063158245377e-01 4.0707063157570456e-01
2.9888513654685220e+00 4.0848866284297980e-01 4.0848866284927021e-01 4.0848866284854723e-01 4.0848866284298002e-01
2.9957540245111742e+00 4.0990653457434517e-01 4.0990653457775167e-01 4.0990653458077964e-01 4.0990653457434539e-01
3.0026566835538269e+00 4.1132423301808885e-01 4.1132423301825816e-01 4.1132423302538862e-01 4.1132423301808907e-01
3.0095593425964795e+00 4.1274174446846795e-01 4.1274174446509460e-01 4.1274174447626516e-01 4.1274174446846823e-01
3.0164620016391317e+00 4.1415905526724717e-01 4.1415905526041441e-01 4.1415905527509100e-01 4.1415905526724733e-01
3.0233646606817843e+00 4.1557615180419405e-01 4.1557615179431207e-01 4.1557615181147212e-01 4.1557615180419427e-01
3.0302673197244370e+00 4.1699302051712811e-01 4.1699302050490028e-01 4.1699302052306797e-01 4.1699302051712839e-01
3.0371699787670892e+00 4.1840964789198071e-01 4.1840964787837065e-01 4.1840964789571455e-01 4.1840964789198098e-01
3.0440726378097418e+00 4.1982602046286693e-01 4.1982602044903594e-01 4.1982602046353951e-01 4.1982602046286716e-01
3.0509752968523940e+00 4.2124212481216561e-01 4.2124212479935069e-01 4.2124212480906731e-01 4.2124212481216583e-01
3.0578779558950466e+00 4.2265794757060965e-01 4.2265794755991148e-01 4.2265794756331398e-01 4.2265794757060982e-01
3.0647806149376993e+00 4.2407347541738116e-01 4.2407347540943197e-01 4.2407347540586748e-01 4.2407347541738138e-01
3.0716832739803515e+00 4.2548869508021370e-01 4.2548869507469234e-01 4.2548869506495435e-01 4.2548869508021392e-01
3.0785859330230041e+00 4.2690359333549832e-01 4.2690359333046290e-01 4.2690359331748984e-01 4.2690359333549854e-01
3.0854885920656567e+00 4.2831815700839176e-01 4.2831815700236842e-01 4.2831815698910886e-01 4.2831815700839193e-01
3.0923912511083089e+00 4.2973237297292632e-01 4.2973237296628258e-01 4.2973237295417754e-01 4.2973237297292655e-01
3.0992939101509616e+00 4.3114622815211961e-01 4.3114622814519327e-01 4.3114622813578335e-01 4.3114622815211978e-01
3.1061965691936142e+00 4.3255970951808165e-01 4.3255970951132849e-01 4.3255970950570100e-01 4.3255970951808176e-01
3.1130992282362664e+00 4.3397280409211902e-01 4.3397280408616656e-01 4.3397280408433297e-01 4.3397280409211925e-01
3.1200018872789190e+00 4.3538549894483430e-01 4.3538549894045842e-01 4.3538549894062445e-01 4.3538549894483453e-01
3.1269045463215712e+00 4.3679778119621715e-01 4.3679778119426238e-01 4.3679778119454177e-01 4.3679778119621737e-01
3.1338072053642239e+00 4.3820963801572915e-01 4.3820963801699059e-01 4.3820963801713619e-01 4.3820963801572937e-01
3.1407098644068765e+00 4.3962105662237611e-01 4.3962105662746342e-01 4.3962105662696505e-01 4.3962105662237633e-01
3.1476125234495287e+00 4.4103202428477062e-01 4.4103202429397392e-01 4.4103202429230270e-01 4.4103202428477079e-01
3.1545151824921813e+00 4.4244252832117992e-01 4.4244252833435849e-01 4.4244252833114162e-01 4.4244252832118014e-01
3.1614178415348340e+00 4.4385255609955870e-01 4.4385255611607305e-01 4.4385255611120028e-01 4.4385255609955887e-01
3.1683205005774862e+00 4.4526209503756420e-01 4.4526209505627340e-01 4.4526209504994441e-01 4.4526209503756436e-01
3.1752231596201388e+00 4.4667113260255409e-01 4.4667113262189873e-01 4.4667113261461977e-01 4.4667113260255431e-01
3.1821258186627914e+00 4.4807965631156210e-01 4.4807965632975549e-01 4.4807965632229318e-01 4.4807965631156232e-01
3.1890284777054436e+00 4.4948765373125199e-01 4.4948765374660110e-01 4.4948765373990340e-01 4.4948765373125216e-01
3.1959311367480963e+00 4.5089511247784780e-01 4.5089511248922604e-01 4.5089511248431913e-01 4.5089511247784797e-01
3.2028337957907485e+00 4.5230202021703725e-01 4.5230202022453125e-01 4.5230202022240162e-01 4.5230202021703753e-01
3.2097364548334011e+00 4.5370836466459813e-01 4.5370836466960196e-01 4.5370836467107384e-01 4.5370836466459841e-01
3.2166391138760537e+00 4.5511413358972452e-01 4.5511413359177200e-01 4.5511413359738989e-01 4.5511413358972480e-01
3.2235417729187059e+00 4.5651931481006713e-01 4.5651931480868174e-01 4.5651931481860780e-01 4.5651931481006736e-01
3.2304444319613586e+00 4.5792389619329565e-01 4.5792389618832424e-01 4.5792389620226143e-01 4.5792389619329604e-01
3.2373470910040112e+00 4.5932786565749106e-01 4.5932786564907946e-01 4.5932786566623007e-01 4.5932786565749140e-01
3.2442497500466634e+00 4.6073121117113691e-01 4.6073121115973492e-01 4.6073121117880528e-01 4.6073121117113719e-01
3.2511524090893160e+00 4.6213392075312232e-01 4.6213392073948983e-01 4.6213392075875298e-01 4.6213392075312265e-01
3.2580550681319687e+00 4.6353598247275396e-01 4.6353598245794242e-01 4.6353598247536731e-01 4.6353598247275435e-01
3.2649577271746208e+00 4.6493738444977706e-01 4.6493738443505717e-01 4.6493738444851707e-01 4.6493738444977739e-01
3.2718603862172735e+00 4.6633811485440435e-01 4.6633811484111187e-01 4.6633811484868271e-01 4.6633811485440468e-01
3.2787630452599257e+00 4.6773816190735040e-01 4.6773816189662026e-01 4.6773816189697914e-01 4.6773816190735074e-01
3.2856657043025783e+00 4.6913751387987179e-01 4.6913751387223185e-01 4.6913751386516689e-01 4.6913751387987213e-01
3.2925683633452310e+00 4.7053615909381002e-01 4.7053615908860269e-01 4.7053615907564639e-01 4.7053615909381036e-01
3.2994710223878831e+00 4.7193408592163677e-01 4.7193408591653685e-01 4.7193408590143571e-01 4.7193408592163721e-01
3.3063736814305358e+00 4.7333128278650088e-01 4.7333128278112957e-01 4.7333128276612890e-01 4.7333128278650127e-01
3.3132763404731884e+00 4.7472773816227287e-01 4.7472773815704639e-01 4.7472773814383268e-01 4.7472773816227332e-01
3.3201789995158406e+00 4.7612344057358824e-01 4.7612344056888189e-01 4.7612344055908146e-01 4.7612344057358863e-01
3.3270816585584932e+00 4.7751837859588731e-01 4.7751837859214080e-01 4.7751837858672697e-01 4.7751837859588786e-01
3.3339843176011459e+00 4.7891254085544877e-01 4.7891254085318719e-01 4.7891254085180174e-01 4.7891254085544921e-01
3.3408869766437981e+00 4.8030591602941630e-01 4.8030591602920886e-01 4.8030591602940576e-01 4.8030591602941686e-01
3.3477896356864507e+00 4.8169849284581823e-01 4.8169849284819283e-01 4.8169849284846589e-01 4.8169849284581878e-01
3.3546922947291029e+00 4.8309026008357392e-01 4.8309026008891043e-01 4.8309026008892930e-01 4.8309026008357447e-01
3.3615949537717555e+00 4.8448120657249172e-01 4.8448120658091443e-01 4.8448120658013105e-01 4.8448120657249227e-01
3.3684976128144082e+00 4.8587132119325016e-01 4.8587132120454130e-01 4.8587132120242826e-01 4.8587132119325072e-01
3.3754002718570604e+00 4.8726059287736589e-01 4.8726059289092327e-01 4.8726059288713736e-01 4.8726059287736639e-01
3.3823029308997130e+00 4.8864901060714405e-01 4.8864901062200428e-01 4.8864901061648430e-01 4.8864901060714450e-01
3.3892055899423656e+00 4.9003656341560919e-01 4.9003656343056040e-01 4.9003656342356672e-01 4.9003656341560964e-01
3.3961082489850178e+00 4.9142324038641610e-01 4.9142324040022300e-01 4.9142324039232688e-01 4.9142324038641655e-01
3.4030109080276705e+00 4.9280903065373932e-01 4.9280903066550341e-01 4.9280903065753556e-01 4.9280903065373971e-01
3.4099135670703231e+00 4.9419392340213625e-01 4.9419392341181623e-01 4.9419392340478224e-01 4.9419392340213675e-01
3.4168162261129753e+00 4.9557790786687317e-01 4.9557790787550171e-01 4.9557790787047479e-01 4.9557790786687361e-01
3.4237188851556279e+00 4.9696097333686506e-01 4.9696097334384437e-01 4.9696097334184386e-01 4.9696097333686562e-01
3.4306215441982801e+00 4.9834310915053126e-01 4.9834310915508540e-01 4.9834310915695168e-01 4.9834310915053182e-01
3.4375242032409328e+00 4.9972430469689150e-01 4.9972430469842966e-01 4.9972430470470453e-01 4.9972430469689211e-01
3.4444268622835854e+00 5.0110454941595761e-01 5.0110454941404292e-01 5.0110454942486560e-01 5.0110454941595806e-01
3.4513295213262376e+00 5.0248383279866315e-01 5.0248383279303876e-01 5.0248383280806919e-01 5.0248383279866382e-01
3.4582321803688902e+00 5.0386214438680510e-01 5.0386214437745425e-01 5.0386214439583288e-01 5.0386214438680565e-01
3.4651348394115429e+00 5.0523947377299561e-01 5.0523947376021106e-01 5.0523947378056533e-01 5.0523947377299616e-01
3.4720374984541951e+00 5.0661581060062477e-01 5.0661581058506022e-01 5.0661581060557115e-01 5.0661581060062533e-01
3.4789401574968477e+00 5.0799114456383165e-01 5.0799114454651095e-01 5.0799114456504868e-01 5.0799114456383232e-01
3.4858428165395003e+00 5.0936546540748262e-01 5.0936546538973859e-01 5.0936546540407834e-01 5.0936546540748306e-01
3.4927454755821525e+00 5.1073876292715514e-01 5.1073876291047204e-01 5.1073876291860265e-01 5.1073876292715570e-01
3.4996481346248052e+00 5.1211102696912869e-01 5.1211102695485833e-01 5.1211102695539457e-01 5.1211102696912936e-01
3.5065507936674574e+00 5.1348224743037618e-01 5.1348224741930082e-01 5.1348224741201043e-01 5.1348224743037685e-01
3.5134534527101100e+00 5.1485241425855943e-01 5.1485241425027306e-01 5.1485241423673034e-01 5.1485241425856010e-01
3.5203561117527626e+00 5.1622151745202438e-01 5.1622151744435529e-01 5.1622151742847988e-01 5.1622151745202505e-01
3.5272587707954148e+00 5.1758954705979510e-01 5.1758954705252269e-01 5.1758954703673243e-01 5.1758954705979576e-01
3.5341614298380675e+00 5.1895649318156722e-01 5.1895649317537118e-01 5.1895649316139303e-01 5.1895649318156800e-01
3.5410640888807201e+00 5.2032234596769400e-01 5.2032234596313454e-01 5.2032234595265670e-01 5.2032234596769467e-01
3.5479667479233723e+00 5.2168709561916948e-01 5.2168709561677384e-01 5.2168709561084492e-01 5.2168709561917037e-01
3.5548694069660249e+00 5.2305073238760413e-01 5.2305073238787314e-01 5.2305073238621391e-01 5.2305073238760491e-01
3.5617720660086776e+00 5.2441324657518895e-01 5.2441324657854849e-01 5.2441324657875110e-01 5.2441324657518973e-01
3.5686747250513298e+00 5.2577462853465240e-01 5.2577462854136936e-01 5.2577462854167445e-01 5.2577462853465318e-01
3.5755773840939824e+00 5.2713486866920300e-01 5.2713486867929193e-01 5.2713486867938886e-01 5.2713486866920378e-01
3.5824800431366346e+00 5.2849395743245731e-01 5.2849395744559913e-01 5.2849395744492833e-01 5.2849395743245808e-01
3.5893827021792872e+00 5.2985188532835359e-01 5.2985188534385386e-01 5.2985188534185279e-01 5.2985188532835437e-01
3.5962853612219399e+00 5.3120864291104664e-01 5.3120864292785486e-01 5.3120864292413250e-01 5.3120864291104730e-01
3.6031880202645921e+00 5.3256422078478294e-01 5.3256422080160215e-01 5.3256422079604460e-01 5.3256422078478360e-01
3.6100906793072447e+00 5.3391860960375581e-01 5.3391860961926518e-01 5.3391860961208482e-01 5.3391860960375648e-01
3.6169933383498973e+00 5.3527180007193609e-01 5.3527180008515518e-01 5.3527180007688768e-01 5.3527180007193664e-01
3.6238959973925495e+00 5.3662378294287794e-01 5.3662378295369795e-01 5.3662378294515789e-01 5.3662378294287860e-01
3.6307986564352022e+00 5.3797454901954378e-01 5.3797454902940955e-01 5.3797454902161090e-01 5.3797454901954445e-01
3.6377013154778548e+00 5.3932408915760499e-01 5.3932408916686803e-01 5.3932408916092012e-01 5.3932408915760566e-01
3.6446039745205070e+00 5.4067239426291036e-01 5.4067239427068348e-01 5.4067239426767100e-01 5.4067239426291103e-01
3.6515066335631596e+00 5.4201945528992657e-01 5.4201945529546403e-01 5.4201945529632056e-01 5.4201945528992723e-01
3.6584092926058118e+00 5.4336526324314516e-01 5.4336526324577550e-01 5.4336526325115941e-01 5.4336526324314594e-01
3.6653119516484645e+00 5.4470980917696132e-01 5.4470980917609269e-01 5.4470980918627721e-01 5.4470980917696199e-01
3.6722146106911171e+00 5.4605308419556164e-01 5.4605308419074206e-01 5.4605308420552778e-01 5.4605308419556231e-01
3.6791172697337693e+00 5.4739507945282617e-01 5.4739507944383248e-01 5.4739507946249377e-01 5.4739507945282684e-01
3.6860199287764219e+00 5.4873578615223995e-01 5.4873578613917440e-01 5.4873578616044949e-01 5.4873578615224061e-01
3.6929225878190746e+00 5.5007519554681328e-01 5.5007519553018169e-01 5.5007519555231899e-01 5.5007519554681394e-01
3.6998252468617268e+00 5.5141329893901148e-01 5.5141329891975932e-01 5.5141329894062885e-01 5.5141329893901214e-01
3.7067279059043794e+00 5.5275008768069123e-01 5.5275008766017208e-01 5.5275008767745415e-01 5.5275008768069178e-01
3.7136305649470320e+00 5.5408555317304198e-01 5.5408555315289132e-01 5.5408555316435437e-01 5.5408555317304242e-01
3.7205332239896842e+00 5.5541968686653287e-01 5.5541968684842213e-01 5.5541968685230003e-01 5.5541968686653354e-01
3.7274358830323369e+00 5.5675248026086321e-01 5.5675248024610480e-01 5.5675248024158597e-01 5.5675248026086388e-01
3.7343385420749891e+00 5.5808392490491232e-01 5.5808392489389003e-01 5.5808392488173042e-01 5.5808392490491288e-01
3.7412412011176417e+00 5.5941401239669242e-01 5.5941401238808819e-01 5.5941401237135868e-01 5.5941401239669297e-01
3.7481438601602943e+00 5.6074273438329891e-01 5.6074273437532152e-01 5.6074273435806865e-01 5.6074273438329936e-01
3.7550465192029465e+00 5.6207008256085778e-01 5.6207008255427837e-01 5.6207008253827573e-01 5.6207008256085822e-01
3.7619491782455992e+00 5.6339604867447035e-01 5.6339604866998472e-01 5.6339604865703796e-01 5.6339604867447080e-01
3.7688518372882518e+00 5.6472062451814953e-01 5.6472062451635419e-01 5.6472062450785643e-01 5.6472062451814997e-01
3.7757544963309040e+00 5.6604380193475101e-01 5.6604380193613391e-01 5.6604380193245007e-01 5.6604380193475146e-01
3.7826571553735566e+00 5.6736557281589473e-01 5.6736557282078115e-01 5.6736557282050537e-01 5.6736557281589506e-01
3.7895598144162093e+00 5.6868592910187377e-01 5.6868592911035010e-01 5.6868592911050142e-01 5.6868592910187421e-01
3.7964624734588615e+00 5.7000486278155349e-01 5.7000486279338847e-01 5.7000486279352047e-01 5.7000486278155382e-01
3.8033651325015141e+00 5.7132236589225438e-01 5.7132236590684238e-01 5.7132236590660601e-01 5.7132236589225482e-01
3.8102677915441663e+00 5.7263843051961938e-01 5.7263843053596797e-01 5.7263843053493146e-01 5.7263843051961971e-01
3.8171704505868189e+00 5.7395304879746323e-01 5.7395304881425013e-01 5.7395304881208764e-01 5.7395304879746356e-01
3.8240731096294716e+00 5.7526621290760260e-01 5.7526621292332503e-01 5.7526621291993574e-01 5.7526621290760294e-01
3.8309757686721237e+00 5.7657791507966416e-01 5.7657791509290734e-01 5.7657791508846978e-01 5.7657791507966449e-01
3.8378784277147764e+00 5.7788814759086971e-01 5.7788814760071971e-01 5.7788814759569340e-01 5.7788814759087015e-01
3.8447810867574290e+00 5.7919690276579550e-01 5.7919690277242286e-01 5.7919690276750635e-01 5.7919690276579594e-01
3.8516837458000812e+00 5.8050417297621815e-01 5.8050417298154622e-01 5.8050417297759904e-01 5.8050417297621859e-01
3.8585864048427339e+00 5.8180995064489516e-01 5.8180995064941676e-01 5.8180995064735797e-01 5.8180995064489571e-01
3.8654890638853865e+00 5.8311422824193615e-01 5.8311422824508485e-01 5.8311422824577663e-01 5.8311422824193659e-01
3.8723917229280387e+00 5.8441699828384963e-01 5.8441699828524463e-01 5.8441699828937210e-01 5.8441699828385019e-01
3.8792943819706913e+00 5.8571825333478911e-01 5.8571825333415106e-01 5.8571825334210814e-01 5.8571825333478966e-01
3.8861970410133435e+00 5.8701798600639354e-01 5.8701798600352617e-01 5.8701798601531940e-01 5.8701798600639399e-01
3.8930997000559961e+00 5.8831618895764171e-01 5.8831618895245896e-01 5.8831618896763893e-01 5.8831618895764226e-01
3.9000023590986488e+00 5.8961285489471704e-01 5.8961285488729265e-01 5.8961285490492576e-01 5.8961285489471771e-01
3.9069050181413010e+00 5.9090797657088368e-01 5.9090797656150129e-01 5.9090797658019123e-01 5.9090797657088434e-01
3.9138076771839536e+00 5.9220154678637138e-01 5.9220154677555126e-01 5.9220154679352377e-01 5.9220154678637194e-01
3.9207103362266063e+00 5.9349355838826834e-01 5.9349355837674733e-01 5.9349355839200824e-01 5.9349355838826912e-01
3.9276129952692584e+00 5.9478400427042266e-01 5.9478400425906197e-01 5.9478400426964062e-01 5.9478400427042333e-01
3.9345156543119111e+00 5.9607287737334813e-01 5.9607287736294523e-01 5.9607287736723591e-01 5.9607287737334891e-01
3.9414183133545637e+00 5.9736017068413605e-01 5.9736017067511349e-01 5.9736017067232527e-01 5.9736017068413683e-01
3.9483209723972159e+00 5.9864587723636986e-01 5.9864587722831630e-01 5.9864587721904405e-01 5.9864587723637053e-01
3.9552236314398685e+00 5.9992999011004189e-01 5.9992999010153913e-01 5.9992999008800763e-01 5.9992999011004278e-01
3.9621262904825207e+00 6.0121250243147184e-01 6.0121250242280055e-01 6.0121250240617186e-01 6.0121250243147273e-01
3.9690289495251734e+00 6.0249340737322288e-01 6.0249340736503487e-01 6.0249340734667878e-01 6.0249340737322388e-01
3.9759316085678260e+00 6.0377269815401724e-01 6.0377269814698342e-01 6.0377269812868439e-01 6.0377269815401824e-01
3.9828342676104782e+00 6.0505036803864731e-01 6.0505036803349466e-01 6.0505036801716605e-01 6.0505036803864820e-01
3.9897369266531308e+00 6.0632641033788215e-01 6.0632641033536483e-01 6.0632641032271029e-01 6.0632641033788315e-01
3.9966395856957835e+00 6.0760081840836666e-01 6.0760081840918989e-01 6.0760081840127522e-01 6.0760081840836766e-01
4.0035422447384361e+00 6.0887358565251293e-01 6.0887358565722738e-01 6.0887358565392991e-01 6.0887358565251393e-01
4.0104449037810879e+00 6.1014470551838107e-01 6.1014470552726729e-01 6.1014470552656486e-01 6.1014470551838196e-01
4.0173475628237405e+00 6.1141417149954935e-01 6.1141417151251143e-01 6.1141417151140232e-01 6.1141417149955024e-01
4.0242502218663931e+00 6.1268197713496964e-01 6.1268197715145800e-01 6.1268197714967165e-01 6.1268197713497052e-01
4.0311528809090458e+00 6.1394811600880872e-01 6.1394811602779442e-01 6.1394811602505794e-01 6.1394811600880950e-01
4.0380555399516984e+00 6.1521258175027227e-01 6.1521258177029337e-01 6.1521258176638283e-01 6.1521258175027316e-01
4.0449581989943511e+00 6.1647536803341096e-01 6.1647536805271264e-01 6.1647536804760761e-01 6.1647536803341163e-01
4.0518608580370028e+00 6.1773646857690434e-01 6.1773646859369680e-01 6.1773646858765885e-01 6.1773646857690512e-01
4.0587635170796554e+00 6.1899587714382520e-01 6.1899587715668214e-01 6.1899587715026616e-01 6.1899587714382587e-01
4.0656661761223081e+00 6.2025358754137649e-01 6.2025358754979742e-01 6.2025358754380921e-01 6.2025358754137727e-01
4.0725688351649607e+00 6.2150959362060543e-01 6.2150959362576641e-01 6.2150959362117786e-01 6.2150959362060609e-01
4.0794714942076133e+00 6.2276388927831872e-01 6.2276388928180515e-01 6.2276388927963877e-01 6.2276388927831938e-01
4.0863741532502651e+00 6.2401646845832404e-01 6.2401646845951675e-01 6.2401646846071246e-01 6.2401646845832470e-01
4.0932768122929177e+00 6.2526732514619254e-01 6.2526732514477801e-01 6.2526732515005623e-01 6.2526732514619332e-01
4.1001794713355704e+00 6.2651645337170103e-01 6.2651645336761996e-01 6.2651645337735229e-01 6.2651645337170181e-01
4.1070821303782230e+00 6.2776384720870104e-01 6.2776384720209821e-01 6.2776384721620271e-01 6.2776384720870182e-01
4.1139847894208756e+00 6.2900950077494255e-01 6.2900950076615447e-01 6.2900950078402551e-01 6.2900950077494333e-01
4.1208874484635283e+00 6.3025340823190734e-01 6.3025340822146392e-01 6.3025340824195464e-01 6.3025340823190823e-01
4.1277901075061800e+00 6.3149556378465499e-01 6.3149556377326932e-01 6.3149556379473903e-01 6.3149556378465577e-01
4.1346927665488327e+00 6.3273596168167734e-01 6.3273596167020052e-01 6.3273596169064306e-01 6.3273596168167823e-01
4.1415954255914853e+00 6.3397459621476249e-01 6.3397459620407515e-01 6.3397459622134256e-01 6.3397459621476338e-01
4.1484980846341379e+00 6.3521146171886622e-01 6.3521146170968157e-01 6.3521146172181908e-01 6.3521146171886711e-01
4.1554007436767906e+00 6.3644655257199056e-01 6.3644655256454030e-01 6.3644655257024862e-01 6.3644655257199156e-01
4.1623034027194423e+00 6.3767986319506753e-01 6.3767986318864378e-01 6.3767986318788239e-01 6.3767986319506864e-01
4.1692060617620950e+00 6.3891138805184755e-01 6.3891138804453484e-01 6.3891138803892211e-01 6.3891138805184855e-01
4.1761087208047476e+00 6.4014112164879000e-01 6.4014112164044978e-01 6.4014112163038217e-01 6.4014112164879111e-01
4.1830113798474002e+00 6.4136905853495729e-01 6.4136905852602089e-01 6.4136905851194226e-01 6.4136905853495840e-01
4.1899140388900529e+00 6.4259519330190806e-01 6.4259519329288495e-01 6.4259519327578629e-01 6.4259519330190917e-01
4.1968166979327055e+00 6.4381952058358993e-01 6.4381952057514646e-01 6.4381952055642644e-01 6.4381952058359104e-01
4.2037193569753573e+00 6.4504203505622959e-01 6.4504203504919422e-01 6.4504203503050972e-01 6.4504203505623092e-01
4.2106220160180099e+00 6.4626273143822122e-01 6.4626273143352941e-01 6.4626273141660751e-01 6.4626273143822233e-01
4.2175246750606625e+00 6.4748160449000514e-01 6.4748160448860259e-01 6.4748160447498304e-01 6.4748160449000636e-01
4.2244273341033152e+00 6.4869864901394503e-01 6.4869864901666174e-01 6.4869864900733742e-01 6.4869864901394625e-01
4.2313299931459678e+00 6.4991385985419259e-01 6.4991385986160688e-01 6.4991385985653283e-01 6.4991385985419381e-01
4.2382326521886196e+00 6.5112723189654476e-01 6.5112723190885435e-01 6.5112723190628741e-01 6.5112723189654576e-01
4.2451353112312722e+00 6.5233876006828817e-01 6.5233876008520553e-01 6.5233876008193792e-01 6.5233876006828917e-01
4.2520379702739248e+00 6.5354843933803020e-01 6.5354843935872187e-01 6.5354843935433238e-01 6.5354843933803120e-01
4.2589406293165775e+00 6.5475626471551618e-01 6.5475626473860393e-01 6.5475626473308601e-01 6.5475626471551718e-01
4.2658432883592301e+00 6.5596223125142838e-01 6.5596223127507391e-01 6.5596223126854103e-01 6.5596223125142927e-01
4.2727459474018827e+00 6.5716633403716795e-01 6.5716633405925906e-01 6.5716633405203240e-01 6.5716633403716873e-01
4.2796486064445345e+00 6.5836856820461520e-01 6.5836856822307688e-01 6.5836856821570811e-01 6.5836856820461598e-01
4.2865512654871871e+00 6.5956892892586971e-01 6.5956892893911845e-01 6.5956892893236141e-01 6.5956892892587049e-01
4.2934539245298398e+00 6.6076741141296458e-01 6.6076741142053086e-01 6.6076741141526973e-01 6.6076741141296536e-01
4.3003565835724924e+00 6.6196401091755597e-01 6.6196401092089507e-01 6.6196401091804391e-01 6.6196401091755674e-01
4.3072592426151450e+00 6.6315872273352994e-01 6.6315872273409937e-01 6.6315872273448306e-01 6.6315872273353071e-01
4.3141619016577968e+00 6.6435154219690251e-01 6.6435154219420700e-01 6.6435154219843673e-01 6.6435154219690340e-01
4.3210645607004494e+00 6.6554246468130718e-01 6.6554246467531553e-01 6.6554246468367262e-01 6.6554246468130807e-01
4.3279672197431021e+00 6.6673148560036943e-01 6.6673148559140616e-01 6.6673148560374695e-01 6.6673148560037032e-01
4.3348698787857547e+00 6.6791860040751005e-01 6.6791860039618389e-01 6.6791860041188034e-01 6.6791860040751083e-01
4.3417725378284073e+00 6.6910380459575181e-01 6.6910380458290275e-01 6.6910380460083363e-01 6.6910380459575269e-01
4.3486751968710600e+00 6.7028709369753758e-01 6.7028709368418016e-01 6.7028709370278594e-01 6.7028709369753847e-01
4.3555778559137117e+00 6.7146846328455867e-01 6.7146846327179144e-01 6.7146846328921206e-01 6.7146846328455934e-01
4.3624805149563644e+00 6.7264790896759319e-01 6.7264790895645132e-01 6.7264790897075877e-01 6.7264790896759397e-01
4.3693831739990170e+00 6.7382542639635323e-01 6.7382542638757215e-01 6.7382542639711640e-01 6.7382542639635412e-01
4.3762858330416696e+00 6.7500101125933976e-01 6.7500101125300449e-01 6.7500101125688883e-01 6.7500101125934064e-01
4.3831884920843223e+00 6.7617465928370390e-01 6.7617465927875253e-01 6.7617465927745601e-01 6.7617465928370490e-01
4.3900911511269740e+00 6.7734636623511513e-01 6.7734636622912758e-01 6.7734636622483002e-01 6.7734636623511602e-01
4.3969938101696266e+00 6.7851612791763283e-01 6.7851612791023386e-01 6.7851612790350413e-01 6.7851612791763372e-01
4.4038964692122793e+00 6.7968394017358158e-01 6.7968394016498423e-01 6.7968394015628897e-01 6.7968394017358236e-01
4.4107991282549319e+00 6.8084979888342922e-01 6.8084979887394859e-01 6.8084979886414021e-01 6.8084979888343011e-01
4.4177017872975846e+00 6.8201369996566563e-01 6.8201369995582484e-01 6.8201369994597205e-01 6.8201369996566652e-01
4.4246044463402372e+00 6.8317563937668069e-01 6.8317563936724157e-01 6.8317563935845615e-01 6.8317563937668169e-01
4.4315071053828889e+00 6.8433561311064139e-01 6.8433561310257252e-01 6.8433561309580526e-01 6.8433561311064239e-01
4.4384097644255416e+00 6.8549361719936552e-01 6.8549361719376012e-01 6.8549361718953850e-01 6.8549361719936652e-01
4.4453124234681942e+00 6.8664964771218995e-01 6.8664964771014880e-01 6.8664964770822778e-01 6.8664964771219106e-01
4.4522150825108469e+00 6.8780370075583497e-01 6.8780370075832742e-01 6.8780370075722286e-01 6.8780370075583597e-01
4.4591177415534995e+00 6.8895577247425921e-01 6.8895577248197748e-01 6.8895577247998063e-01 6.8895577247426021e-01
4.4660204005961512e+00 6.9010585904850630e-01 6.9010585906173083e-01 6.9010585905862387e-01 6.9010585904850730e-01
4.4729230596388039e+00 6.9125395669654222e-01 6.9125395671503020e-01 6.9125395671060286e-01 6.9125395669654321e-01
4.4798257186814565e+00 6.9240006167307755e-01 6.9240006169599633e-01 6.9240006169017421e-01 6.9240006167307855e-01
4.4867283777241092e+00 6.9354417026937876e-01 6.9354417029529691e-01 6.9354417028823068e-01 6.9354417026937976e-01
4.4936310367667618e+00 6.9468627881306277e-01 6.9468627884002010e-01 6.9468627883211809e-01 6.9468627881306366e-01
4.5005336958094144e+00 6.9582638366787375e-01 6.9582638369354632e-01 6.9582638368546101e-01 6.9582638366787453e-01
4.5074363548520662e+00 6.9696448123344235e-01 6.9696448125542276e-01 6.9696448124799637e-01 6.9696448123344323e-01
4.5143390138947188e+00 6.9810056794502406e-01 6.9810056796123510e-01 6.9810056795541653e-01 6.9810056794502495e-01
4.5212416729373714e+00 6.9923464027321380e-01 6.9923464028247606e-01 6.9923464027921589e-01 6.9923464027321458e-01
4.5281443319800241e+00 7.0036669472363755e-01 7.0036669472641155e-01 7.0036669472654633e-01 7.0036669472363833e-01
4.5350469910226767e+00 7.0149672783716133e-01 7.0149672783593986e-01 7.0149672784007566e-01 7.0149672783716233e-01
4.5419496500653285e+00 7.0262473619434695e-01 7.0262473618944521e-01 7.0262473619785026e-01 7.0262473619434784e-01
4.5488523091079811e+00 7.0375071640918718e-01 7.0375071640064257e-01 7.0375071641316178e-01 7.0375071640918807e-01
4.5557549681506337e+00 7.0487466513008834e-01 7.0487466511841168e-01 7.0487466513441333e-01 7.0487466513008923e-01
4.5626576271932864e+00 7.0599657904055668e-01 7.0599657902662172e-01 7.0599657904498880e-01 7.0599657904055768e-01
4.5695602862359390e+00 7.0711645485899488e-01 7.0711645484394126e-01 7.0711645486312003e-01 7.0711645485899588e-01
4.5764629452785917e+00 7.0823428933850796e-01 7.0823428932363530e-01 7.0823428934175270e-01 7.0823428933850874e-01
4.5833656043212434e+00 7.0935007926672045e-01 7.0935007925334459e-01 7.0935007926841021e-01 7.0935007926672133e-01
4.5902682633638960e+00 7.1046382146560472e-01 7.1046382145484899e-01 7.1046382146505227e-01 7.1046382146560560e-01
4.5971709224065487e+00 7.1157551279131437e-01 7.1157551278380948e-01 7.1157551278792841e-01 7.1157551279131503e-01
4.6040735814492013e+00 7.1268515013402911e-01 7.1268515012949085e-01 7.1268515012742528e-01 7.1268515013403000e-01
4.6109762404918540e+00 7.1379273041780522e-01 7.1379273041446056e-01 7.1379273040790492e-01 7.1379273041780600e-01
4.6178788995345057e+00 7.1489825060043133e-01 7.1489825059581857e-01 7.1489825058753409e-01 7.1489825060043211e-01
4.6247815585771583e+00 7.1600170767329074e-01 7.1600170766735871e-01 7.1600170765810289e-01 7.1600170767329141e-01
4.6316842176198110e+00 7.1710309866122657e-01 7.1710309865402222e-01 7.1710309864483002e-01 7.1710309866122723e-01
4.6385868766624636e+00 7.1820242062241035e-01 7.1820242061410677e-01 7.1820242060615525e-01 7.1820242062241113e-01
4.6454895357051162e+00 7.1929967064821221e-01 7.1929967063921207e-01 7.1929967063351519e-01 7.1929967064821299e-01
4.6523921947477689e+00 7.2039484586307156e-01 7.2039484585403923e-01 7.2039484585110403e-01 7.2039484586307245e-01
4.6592948537904206e+00 7.2148794342436706e-01 7.2148794341620248e-01 7.2148794341561329e-01 7.2148794342436795e-01
4.6661975128330733e+00 7.2257896052228565e-01 7.2257896051604953e-01 7.2257896051605530e-01 7.2257896052228632e-01
4.6731001718757259e+00 7.2366789437968526e-01 7.2366789437649026e-01 7.2366789437619072e-01 7.2366789437968604e-01
4.6800028309183785e+00 7.2475474225195768e-01 7.2475474225283598e-01 7.2475474225187875e-01 7.2475474225195846e-01
4.6869054899610312e+00 7.2583950142688092e-01 7.2583950143264342e-01 7.2583950143059717e-01 7.2583950142688169e-01
4.6938081490036829e+00 7.2692216922446651e-01 7.2692216923556729e-01 7.2692216923208397e-01 7.2692216922446740e-01
4.7007108080463356e+00 7.2800274299679824e-01 7.2800274301321743e-01 7.2800274300814094e-01 7.2800274299679912e-01
4.7076134670889882e+00 7.2908122012785825e-01 7.2908122014902055e-01 7.2908122014244625e-01 7.2908122012785914e-01
4.7145161261316408e+00 7.3015759803334368e-01 7.3015759805808544e-01 7.3015759805037717e-01 7.3015759803334457e-01
4.7214187851742935e+00 7.3123187416046864e-01 7.3123187418707170e-01 7.3123187417884072e-01 7.3123187416046953e-01
4.7283214442169461e+00 7.3230404598775134e-01 7.3230404601405785e-01 7.3230404600611154e-01 7.3230404598775212e-01
4.7352241032595979e+00 7.3337411102478400e-01 7.3337411104841133e-01 7.3337411104167771e-01 7.3337411102478478e-01
4.7421267623022505e+00 7.3444206681198632e-01 7.3444206683065705e-01 7.3444206682609126e-01 7.3444206681198709e-01
4.7490294213449031e+00 7.3550791092033596e-01 7.3550791093234269e-01 7.3550791093082435e-01 7.3550791092033685e-01
4.7559320803875558e+00 7.3657164095108096e-01 7.3657164095590111e-01 7.3657164095812955e-01 7.3657164095108174e-01
4.7628347394302084e+00 7.3763325453542516e-01 7.3763325453450845e-01 7.3763325454090334e-01 7.3763325453542594e-01
4.7697373984728602e+00 7.3869274933667428e-01 7.3869274933193474e-01 7.3869274934255169e-01 7.3869274933667517e-01
4.7766400575155128e+00 7.3975012305102372e-01 7.3975012304238785e-01 7.3975012305685661e-01 7.3975012305102461e-01
4.7835427165581654e+00 7.4080537340251640e-01 7.4080537339034702e-01 7.4080537340784236e-01 7.4080537340251729e-01
4.7904453756008181e+00 7.4185849814532612e-01 7.4185849813038751e-01 7.4185849814964122e-01 7.4185849814532689e-01
4.7973480346434707e+00 7.4290949506359749e-01 7.4290949504699166e-01 7.4290949506635662e-01 7.4290949506359838e-01
4.8042506936861233e+00 7.4395836197126397e-01 7.4395836195434717e-01 7.4395836197192178e-01 7.4395836197126475e-01
4.8111533527287751e+00 7.4500509671187354e-01 7.4500509669612991e-01 7.4500509670995496e-01 7.4500509671187432e-01
4.8180560117714277e+00 7.4604969715842318e-01 7.4604969714527036e-01 7.4604969715360803e-01 7.4604969715842384e-01
4.8249586708140804e+00 7.4709216121319832e-01 7.4709216120370070e-01 7.4709216120540667e-01 7.4709216121319910e-01
4.8318613298567330e+00 7.4813248680762023e-01 7.4813248680208289e-01 7.4813248679708322e-01 7.4813248680762112e-01
4.8387639888993856e+00 7.4917067190209730e-01 7.4917067189951525e-01 7.4917067188939801e-01 7.4917067190209807e-01
4.8456666479420374e+00 7.5020671448588083e-01 7.5020671448353293e-01 7.5020671447195009e-01 7.5020671448588150e-01
4.8525693069846900e+00 7.5124061257692576e-01 7.5124061257413377e-01 7.5124061256297459e-01 7.5124061257692643e-01
4.8594719660273427e+00 7.5227236422175248e-01 7.5227236421864685e-01 7.5227236420912491e-01 7.5227236422175325e-01
4.8663746250699953e+00 7.5330196749531053e-01 7.5330196749199341e-01 7.5330196748523970e-01 7.5330196749531120e-01
4.8732772841126479e+00 7.5432942050084395e-01 7.5432942049750829e-01 7.5432942049409224e-01 7.5432942050084451e-01
4.8801799431553006e+00 7.5535472136975512e-01 7.5535472136673576e-01 7.5535472136611936e-01 7.5535472136975579e-01
4.8870826021979523e+00 7.5637786826146836e-01 7.5637786825923803e-01 7.5637786825942133e-01 7.5637786826146902e-01
4.8939852612406050e+00 7.5739885936328999e-01 7.5739885936241325e-01 7.5739885936274876e-01 7.5739885936329054e-01
4.9008879202832576e+00 7.5841769289026484e-01 7.5841769289132066e-01 7.5841769289150007e-01 7.5841769289026550e-01
4.9077905793259102e+00 7.5943436708502865e-01 7.5943436708851619e-01 7.5943436708807810e-01 7.5943436708502932e-01
4.9146932383685629e+00 7.6044888021765400e-01 7.6044888022389512e-01 7.6044888022238433e-01 7.6044888021765467e-01
4.9215958974112146e+00 7.6146123058548865e-01 7.6146123059454096e-01 7.6146123059162418e-01 7.6146123058548942e-01
4.9284985564538673e+00 7.6247141651298633e-01 7.6247141652458206e-01 7.6247141652012185e-01 7.6247141651298711e-01
4.9354012154965199e+00 7.6347943635152604e-01 7.6347943636505067e-01 7.6347943635914439e-01 7.6347943635152671e-01
4.9423038745391725e+00 7.6448528847922192e-01 7.6448528849374831e-01 7.6448528848673269e-01 7.6448528847922270e-01
4.9492065335818252e+00 7.6548897130071980e-01 7.6548897131511384e-01 7.6548897130754234e-01 7.6548897130072058e-01
4.9561091926244778e+00 7.6649048324697988e-01 7.6649048326009261e-01 7.6649048325268909e-01 7.6649048324698066e-01
4.9630118516671295e+00 7.6748982277504396e-01 7.6748982278600830e-01 7.6748982277960154e-01 7.6748982277504485e-01
4.9699145107097822e+00 7.6848698836778695e-01 7.6848698837643359e-01 7.6848698837187968e-01 7.6848698836778784e-01
4.9768171697524348e+00 7.6948197853417422e-01 7.6948197854105937e-01 7.6948197853915590e-01 7.6948197853417510e-01
4.9837198287950875e+00 7.7047479181110923e-01 7.7047479181556289e-01 7.7047479181696099e-01 7.7047479181111012e-01
4.9906224878377401e+00 7.7146542676012908e-01 7.7146542676147101e-01 7.7146542676659213e-01 7.7146542676012986e-01
4.9975251468803918e+00 7.7245388196827369e-01 7.7245388196601883e-01 7.7245388197498210e-01 7.7245388196827447e-01
5.0044278059230445e+00 7.7344015604812588e-01 7.7344015604200300e-01 7.7344015605456939e-01 7.7344015604812688e-01
5.0113304649656971e+00 7.7442424763763162e-01 7.7442424762762574e-01 7.7442424764316709e-01 7.7442424763763262e-01
5.0182331240083498e+00 7.7540615539992874e-01 7.7540615538633151e-01 7.7540615540383029e-01 7.7540615539992963e-01
5.0251357830510024e+00 7.7638587802318393e-01 7.7638587800663317e-01 7.7638587802472070e-01 7.7638587802318482e-01
5.0320384420936550e+00 7.7736341422043476e-01 7.7736341420192501e-01 7.7736341421896649e-01 7.7736341422043564e-01
5.0389411011363068e+00 7.7833876272943914e-01 7.7833876271028435e-01 7.7833876272451741e-01 7.7833876272944003e-01
5.0458437601789594e+00 7.7931192231252921e-01 7.7931192229425794e-01 7.7931192230399360e-01 7.7931192231253021e-01
5.0527464192216121e+00 7.8028289175646925e-01 7.8028289174063126e-01 7.8028289174452470e-01 7.8028289175647036e-01
5.0596490782642647e+00 7.8125166987231887e-01 7.8125166986018058e-01 7.8125166985758199e-01 7.8125166987231975e-01
5.0665517373069173e+00 7.8221825549529722e-01 7.8221825548740631e-01 7.8221825547879820e-01 7.8221825549529833e-01
5.0734543963495691e+00 7.8318264748465038e-01 7.8318264748024480e-01 7.8318264746777655e-01 7.8318264748465127e-01
5.0803570553922217e+00 7.8414484472351931e-01 7.8414484472007961e-01 7.8414484470788537e-01 7.8414484472352042e-01
5.0872597144348743e+00 7.8510484611880837e-01 7.8510484611582432e-01 7.8510484610603826e-01 7.8510484611880949e-01
5.0941623734775270e+00 7.8606265060105196e-01 7.8606265059889058e-01 7.8606265059245861e-01 7.8606265060105296e-01
5.1010650325201796e+00 7.8701825712427997e-01 7.8701825712325457e-01 7.8701825712042517e-01 7.8701825712428097e-01
5.1079676915628323e+00 7.8797166466588098e-01 7.8797166466626045e-01 7.8797166466599955e-01 7.8797166466588198e-01
5.1148703506054840e+00 7.8892287222645952e-01 7.8892287222844670e-01 7.8892287222859059e-01 7.8892287222646051e-01
5.1217730096481366e+00 7.8987187882969023e-01 7.8987187883338206e-01 7.8987187883370558e-01 7.8987187882969123e-01
5.1286756686907893e+00 7.9081868352216433e-01 7.9081868352750440e-01 7.9081868352783524e-01 7.9081868352216533e-01
5.1355783277334419e+00 7.9176328537322893e-01 7.9176328537996965e-01 7.9176328538003860e-01 7.9176328537322982e-01
5.1424809867760946e+00 7.9270568347481785e-01 7.9270568348250381e-01 7.9270568348207260e-01 7.9270568347481873e-01
5.1493836458187463e+00 7.9364587694127242e-01 7.9364587694926003e-01 7.9364587694820554e-01 7.9364587694127353e-01
5.1562863048613989e+00 7.9458386490915200e-01 7.9458386491668143e-01 7.9458386491504007e-01 7.9458386490915300e-01
5.1631889639040516e+00 7.9551964653702933e-01 7.9551964654336416e-01 7.9551964654134277e-01 7.9551964653703022e-01
5.1700916229467042e+00 7.9645322100527527e-01 7.9645322100992599e-01 7.9645322100788429e-01 7.9645322100527616e-01
5.1769942819893568e+00 7.9738458751582730e-01 7.9738458751887498e-01 7.9738458751728514e-01 7.9738458751582819e-01
5.1838969410320095e+00 7.9831374529205257e-01 7.9831374529447929e-01 7.9831374529386911e-01 7.9831374529205346e-01
5.1907996000746612e+00 7.9924069358071015e-01 7.9924069358263727e-01 7.9924069358352257e-01 7.9924069358071104e-01
5.1977022591173139e+00 8.0016543164960707e-01 8.0016543165074649e-01 8.0016543165355802e-01 8.0016543164960785e-01
5.2046049181599665e+00 8.0108795878740358e-01 8.0108795878756967e-01 8.0108795879258365e-01 8.0108795878740446e-01
5.2115075772026191e+00 8.0200827430403565e-01 8.0200827430310029e-01 8.0200827431037425e-01 8.0200827430403654e-01
5.2184102362452718e+00 8.0292637753053631e-01 8.0292637752842078e-01 8.0292637753774709e-01 8.0292637753053731e-01
5.2253128952879235e+00 8.0384226781886592e-01 8.0384226781555967e-01 8.0384226782643697e-01 8.0384226781886681e-01
5.2322155543305762e+00 8.0475594454175070e-01 8.0475594453733867e-01 8.0475594454897448e-01 8.0475594454175170e-01
5.2391182133732288e+00 8.0566740709252715e-01 8.0566740708721585e-01 8.0566740709856133e-01 8.0566740709252826e-01
5.2460208724158814e+00 8.0657665488499408e-01 8.0657665487911823e-01 8.0657665488894636e-01 8.0657665488499508e-01
5.2529235314585341e+00 8.0748368735326981e-01 8.0748368734726617e-01 8.0748368735429732e-01 8.0748368735327070e-01
5.2598261905011867e+00 8.0838850395165540e-01 8.0838850394598682e-01 8.0838850394907080e-01 8.0838850395165629e-01
5.2667288495438385e+00 8.0929110415450101e-01 8.0929110414951533e-01 8.0929110414787542e-01 8.0929110415450212e-01
5.2736315085864911e+00 8.1019148745607783e-01 8.1019148745178349e-01 8.1019148744533009e-01 8.1019148745607872e-01
5.2805341676291437e+00 8.1108965337044991e-01 8.1108965336619776e-01 8.1108965335591554e-01 8.1108965337045091e-01
5.2874368266717964e+00 8.1198560143135134e-01 8.1198560142681375e-01 8.1198560141381559e-01 8.1198560143135223e-01
5.2943394857144490e+00 8.1287933119206157e-01 8.1287933118761102e-01 8.1287933117275069e-01 8.1287933119206257e-01
5.3012421447571008e+00 8.1377084222528284e-01 8.1377084222130880e-01 8.1377084220579821e-01 8.1377084222528384e-01
5.3081448037997534e+00 8.1466013412301641e-01 8.1466013411994953e-01 8.1466013410520288e-01 8.1466013412301741e-01
5.3150474628424060e+00 8.1554720649643542e-01 8.1554720649473422e-01 8.1554720648217116e-01 8.1554720649643653e-01
5.3219501218850587e+00 8.1643205897575744e-01 8.1643205897586368e-01 8.1643205896665061e-01 8.1643205897575855e-01
5.3288527809277113e+00 8.1731469121011113e-01 8.1731469121238765e-01 8.1731469120709455e-01 8.1731469121011235e-01
5.3357554399703639e+00 8.1819510286739883e-01 8.1819510287205821e-01 8.1819510287020714e-01 8.1819510286740005e-01
5.3426580990130157e+00 8.1907329363415238e-01 8.1907329364119030e-01 8.1907329364066961e-01 8.1907329363415360e-01
5.3495607580556683e+00 8.1994926321538308e-01 8.1994926322452555e-01 8.1994926322374517e-01 8.1994926321538431e-01
5.3564634170983210e+00 8.2082301133442115e-01 8.2082301134510094e-01 8.2082301134405311e-01 8.2082301133442237e-01
5.3633660761409736e+00 8.2169453773274714e-01 8.2169453774411982e-01 8.2169453774270074e-01 8.2169453773274825e-01
5.3702687351836262e+00 8.2256384216981204e-01 8.2256384218082745e-01 8.2256384217897693e-01 8.2256384216981315e-01
5.3771713942262789e+00 8.2343092442284482e-01 8.2343092443238608e-01 8.2343092443017074e-01 8.2343092442284593e-01
5.3840740532689306e+00 8.2429578428664696e-01 8.2429578429375305e-01 8.2429578429139916e-01 8.2429578428664807e-01
5.3909767123115833e+00 8.2515842157337294e-01 8.2515842157755781e-01 8.2515842157544395e-01 8.2515842157337382e-01
5.3978793713542359e+00 8.2601883611229265e-01 8.2601883611397953e-01 8.2601883611259463e-01 8.2601883611229354e-01
5.4047820303968885e+00 8.2687702775008676e-01 8.2687702775062166e-01 8.2687702775050131e-01 8.2687702775008765e-01
5.4116846894395412e+00 8.2773299635305086e-01 8.2773299635238629e-01 8.2773299635403341e-01 8.2773299635305186e-01
5.4185873484821929e+00 8.2858674180327707e-01 8.2858674180134240e-01 8.2858674180514358e-01 8.2858674180327796e-01
5.4254900075248456e+00 8.2943826399968090e-01 8.2943826399659237e-01 8.2943826400274001e-01 8.2943826399968201e-01
5.4323926665674982e+00 8.3028756285812921e-01 8.3028756285413130e-01 8.3028756286255945e-01 8.3028756285813032e-01
5.4392953256101508e+00 8.3113463831127177e-01 8.3113463830670176e-01 8.3113463831704848e-01 8.3113463831127277e-01
5.4461979846528035e+00 8.3197949030838181e-01 8.3197949030363860e-01 8.3197949031524454e-01 8.3197949030838292e-01
5.4531006436954561e+00 8.3282211881520551e-01 8.3282211881070833e-01 8.3282211882266144e-01 8.3282211881520651e-01
5.4600033027381079e+00 8.3366252381381534e-01 8.3366252380993644e-01 8.3366252382117523e-01 8.3366252381381645e-01
5.4669059617807605e+00 8.3450070530247378e-01 8.3450070529942499e-01 8.3450070530891096e-01 8.3450070530247489e-01
5.4738086208234131e+00 8.3533666329549883e-01 8.3533666329315925e-01 8.3533666330012935e-01 8.3533666329549983e-01
5.4807112798660658e+00 8.3617039782313785e-01 8.3617039782079872e-01 8.3617039782511049e-01 8.3617039782313873e-01
5.4876139389087184e+00 8.3700190893144399e-01 8.3700190892823689e-01 8.3700190893003712e-01 8.3700190893144488e-01
5.4945165979513702e+00 8.3783119668215744e-01 8.3783119667812267e-01 8.3783119667687300e-01 8.3783119668215844e-01
5.5014192569940228e+00 8.3865826115258879e-01 8.3865826114783593e-01 8.3865826114323716e-01 8.3865826115258979e-01
5.5083219160366754e+00 8.3948310243550472e-01 8.3948310243025936e-01 8.3948310242227120e-01 8.3948310243550561e-01
5.5152245750793281e+00 8.4030572063901499e-01 8.4030572063364772e-01 8.4030572062250197e-01 8.4030572063901587e-01
5.5221272341219807e+00 8.4112611588646002e-01 8.4112611588147823e-01 8.4112611586769370e-01 8.4112611588646091e-01
5.5290298931646333e+00 8.4194428831629775e-01 8.4194428831230728e-01 8.4194428829669210e-01 8.4194428831629886e-01
5.5359325522072851e+00 8.4276023808198919e-01 8.4276023807963152e-01 8.4276023806325795e-01 8.4276023808199030e-01
5.5428352112499377e+00 8.4357396535188101e-01 8.4357396535175710e-01 8.4357396533588802e-01 8.4357396535188189e-01
5.5497378702925904e+00 8.4438547030908451e-01 8.4438547031167066e-01 8.4438547029762356e-01 8.4438547030908562e-01
5.5566405293352430e+00 8.4519475315135217e-01 8.4519475315691706e-01 8.4519475314584347e-01 8.4519475315135328e-01
5.5635431883778956e+00 8.4600181409094521e-01 8.4600181409947905e-01 8.4600181409204356e-01 8.4600181409094621e-01
5.5704458474205474e+00 8.4680665335449734e-01 8.4680665336566074e-01 8.4680665336159633e-01 8.4680665335449823e-01
5.5773485064632000e+00 8.4760927118286911e-01 8.4760927119597329e-01 8.4760927119349394e-01 8.4760927118286999e-01
5.5842511655058527e+00 8.4840966783099436e-01 8.4840966784502081e-01 8.4840966784250271e-01 8.4840966783099536e-01
5.5911538245485053e+00 8.4920784356771561e-01 8.4920784358138834e-01 8.4920784357909396e-01 8.4920784356771639e-01
5.5980564835911579e+00 8.5000379867560838e-01 8.5000379868752940e-01 8.5000379868569986e-01 8.5000379867560927e-01
5.6049591426338106e+00 8.5079753345079379e-01 8.5079753345965226e-01 8.5079753345853271e-01 8.5079753345079467e-01
5.6118618016764623e+00 8.5158904820273618e-01 8.5158904820760417e-01 8.5158904820744019e-01 8.5158904820273695e-01
5.6187644607191150e+00 8.5237834325402639e-01 8.5237834325475381e-01 8.5237834325576411e-01 8.5237834325402739e-01
5.6256671197617676e+00 8.5316541894014919e-01 8.5316541893786912e-01 8.5316541894020381e-01 8.5316541894015008e-01
5.6325697788044202e+00 8.5395027561061254e-01 8.5395027560699122e-01 8.5395027561068437e-01 8.5395027561061354e-01
5.6394724378470729e+00 8.5473291363005344e-01 8.5473291362530279e-01 8.5473291363023274e-01 8.5473291363005455e-01
5.6463750968897246e+00 8.5551333337439783e-01 8.5551333336898927e-01 8.5551333337485447e-01 8.5551333337439872e-01
5.6532777559323772e+00 8.5629153523251145e-01 8.5629153522709367e-01 8.5629153523341794e-01 8.5629153523251234e-01
5.6601804149750299e+00 8.5706751960610106e-01 8.5706751960136196e-01 8.5706751960753880e-01 8.5706751960610195e-01
5.6670830740176825e+00 8.5784128690956019e-01 8.5784128690607897e-01 8.5784128691146933e-01 8.5784128690956107e-01
5.6739857330603352e+00 8.5861283756982332e-01 8.5861283756789430e-01 8.5861283757198792e-01 8.5861283756982432e-01
5.6808883921029878e+00 8.5938217202622669e-01 8.5938217202563516e-01 8.5938217202829092e-01 8.5938217202622769e-01
5.6877910511456395e+00 8.6014929073037583e-01 8.6014929073011082e-01 8.6014929073188440e-01 8.6014929073037683e-01
5.6946937101882922e+00 8.6091419414602011e-01 8.6091419414527248e-01 8.6091419414647585e-01 8.6091419414602099e-01
5.7015963692309448e+00 8.6167688274893206e-01 8.6167688274749366e-01 8.6167688274786414e-01 8.6167688274893295e-01
5.7084990282735975e+00 8.6243735702679203e-01 8.6243735702443025e-01 8.6243735702382818e-01 8.6243735702679303e-01
5.7154016873162501e+00 8.6319561747907758e-01 8.6319561747564433e-01 8.6319561747401252e-01 8.6319561747907869e-01
5.7223043463589018e+00 8.6395166461695594e-01 8.6395166461245743e-01 8.6395166460980899e-01 8.6395166461695694e-01
5.7292070054015545e+00 8.6470549896317950e-01 8.6470549895780913e-01 8.6470549895423465e-01 8.6470549896318039e-01
5.7361096644442071e+00 8.6545712105198302e-01 8.6545712104612293e-01 8.6545712104180261e-01 8.6545712105198414e-01
5.7430123234868597e+00 8.6620653142898396e-01 8.6620653142317838e-01 8.6620653141838777e-01 8.6620653142898507e-01
5.7499149825295124e+00 8.6695373065108083e-01 8.6695373064598802e-01 8.6695373064108450e-01 8.6695373065108183e-01
5.7568176415721650e+00 8.6769871928635245e-01 8.6769871928268127e-01 8.6769871927805642e-01 8.6769871928635367e-01
5.7637203006148168e+00 8.6844149791395653e-01 8.6844149791238945e-01 8.6844149790837544e-01 8.6844149791395764e-01
5.7706229596574694e+00 8.6918206712402446e-01 8.6918206712513890e-01 8.6918206712185220e-01 8.6918206712402557e-01
5.7775256187001220e+00 8.6992042751755461e-01 8.6992042752174359e-01 8.6992042751885268e-01 8.6992042751755561e-01
5.7844282777427747e+00 8.7065657970629995e-01 8.7065657971370281e-01 8.7065657971047672e-01 8.7065657970630106e-01
5.7913309367854273e+00 8.7139052431265218e-01 8.7139052432309860e-01 8.7139052431967245e-01 8.7139052431265329e-01
5.7982335958280791e+00 8.7212226196951792e-01 8.7212226198249609e-01 8.7212226197912612e-01 8.7212226196951903e-01
5.8051362548707317e+00 8.7285179332018936e-01 8.7285179333484353e-01 8.7285179333182816e-01 8.7285179332019036e-01
5.8120389139133843e+00 8.7357911901820495e-01 8.7357911903337104e-01 8.7357911903106034e-01 8.7357911901820595e-01
5.8189415729560370e+00 8.7430423972720206e-01 8.7430423974148841e-01 8.7430423974026283e-01 8.7430423972720306e-01
5.8258442319986896e+00 8.7502715612075832e-01 8.7502715613268223e-01 8.7502715613290949e-01 8.7502715612075932e-01
5.8327468910413423e+00 8.7574786888222145e-01 8.7574786889040712e-01 8.7574786889238609e-01 8.7574786888222234e-01
5.8396495500839940e+00 8.7646637870452571e-01 8.7646637870797539e-01 8.7646637871187516e-01 8.7646637870452659e-01
5.8465522091266466e+00 8.7718268628999585e-01 8.7718268628844087e-01 8.7718268629424512e-01 8.7718268628999674e-01
5.8534548681692993e+00 8.7789679235013351e-01 8.7789679234447682e-01 8.7789679235194196e-01 8.7789679235013451e-01
5.8603575272119519e+00 8.7860869760553340e-01 8.7860869759824667e-01 8.7860869760688498e-01 8.7860869760553451e-01
5.8672601862546045e+00 8.7931840278881612e-01 8.7931840278126783e-01 8.7931840279036622e-01 8.7931840278881723e-01
5.8741628452972563e+00 8.8002590864129759e-01 8.8002590863426589e-01 8.8002590864294927e-01 8.8002590864129848e-01
5.8810655043399089e+00 8.8073121591267722e-01 8.8073121590701930e-01 8.8073121591437276e-01 8.8073121591267833e-01
5.8879681633825616e+00 8.8143432536181576e-01 8.8143432535819288e-01 8.8143432536345168e-01 8.8143432536181665e-01
5.8948708224252142e+00 8.8213523775658964e-01 8.8213523775515867e-01 8.8213523775797986e-01 8.8213523775659064e-01
5.9017734814678668e+00 8.8283395387375641e-01 8.8283395387380525e-01 8.8283395387463193e-01 8.8283395387375729e-01
5.9086761405105195e+00 8.8353047449882449e-01 8.8353047449902400e-01 8.8353047449886324e-01 8.8353047449882549e-01
5.9155787995531712e+00 8.8422480042593188e-01 8.8422480042606166e-01 8.8422480042480722e-01 8.8422480042593277e-01
5.9224814585958239e+00 8.8491693245772951e-01 8.8491693245751524e-01 8.8491693245517067e-01 8.8491693245773062e-01
5.9293841176384765e+00 8.8560687140527150e-01 8.8560687140439764e-01 8.8560687140112337e-01 8.8560687140527250e-01
5.9362867766811291e+00 8.8629461808790888e-01 8.8629461808611842e-01 8.8629461808218479e-01 8.8629461808790988e-01
5.9431894357237818e+00 8.8698017333318968e-01 8.8698017333035040e-01 8.8698017332610335e-01 8.8698017333319079e-01
5.9500920947664335e+00 8.8766353797676234e-01 8.8766353797290365e-01 8.8766353796872988e-01 8.8766353797676334e-01
5.9569947538090862e+00 8.8834471286228145e-01 8.8834471285760719e-01 8.8834471285388394e-01 8.8834471286228245e-01
5.9638974128517388e+00 8.8902369884131682e-01 8.8902369883619348e-01 8.8902369883321053e-01 8.8902369884131782e-01
5.9708000718943914e+00 8.8970049677326424e-01 8.8970049676819163e-01 8.8970049676602847e-01 8.8970049677326535e-01
5.9777027309370441e+00 8.9037510752525728e-01 8.9037510752082349e-01 8.9037510751916760e-01 8.9037510752525839e-01
5.9846053899796967e+00 8.9104753197207898e-01 8.9104753196890407e-01 8.9104753196687470e-01 8.9104753197208009e-01
5.9915080490223485e+00 8.9171777099607308e-01 8.9171777099474636e-01 8.9171777099204352e-01 8.9171777099607419e-01
5.9984107080650011e+00 8.9238582548705470e-01 8.9238582548806855e-01 8.9238582548473544e-01 8.9238582548705581e-01
6.0053133671076537e+00 8.9305169634221659e-01 8.9305169634590453e-01 8.9305169634205406e-01 8.9305169634221770e-01
6.0122160261503064e+00 8.9371538446603438e-01 8.9371538447251397e-01 8.9371538446836984e-01 8.9371538446603571e-01
6.0191186851929590e+00 8.9437689077016691e-01 8.9437689077929605e-01 8.9437689077520033e-01 8.9437689077016813e-01
6.0260213442356108e+00 8.9503621617335027e-01 8.9503621618470131e-01 8.9503621618109452e-01 8.9503621617335138e-01
6.0329240032782634e+00 8.9569336160128821e-01 8.9569336161414403e-01 8.9569336161152469e-01 8.9569336160128943e-01
6.0398266623209160e+00 8.9634832798653308e-01 8.9634832799991226e-01 8.9634832799878073e-01 8.9634832798653430e-01
6.0467293213635687e+00 8.9700111626836043e-01 8.9700111628107648e-01 8.9700111628186985e-01 8.9700111626836165e-01
6.0536319804062213e+00 8.9765172739263344e-01 8.9765172740339516e-01 8.9765172740641996e-01 8.9765172739263444e-01
6.0605346394488739e+00 8.9830016231165710e-01 8.9830016231921583e-01 8.9830016232458576e-01 8.9830016231165832e-01
6.0674372984915257e+00 8.9894642198402297e-01 8.9894642198737107e-01 8.9894642199495722e-01 8.9894642198402408e-01
6.0743399575341783e+00 8.9959050737443891e-01 8.9959050737307011e-01 8.9959050738247148e-01 8.9959050737444002e-01
6.0812426165768310e+00 9.0023241945354737e-01 9.0023241944778198e-01 9.0023241945832422e-01 9.0023241945354848e-01
6.0881452756194836e+00 9.0087215919772801e-01 9.0087215918911301e-01 9.0087215919988273e-01 9.0087215919772912e-01
6.0950479346621362e+00 9.0150972758925985e-01 9.0150972758067249e-01 9.0150972759059944e-01 9.0150972758926096e-01
6.1019505937047880e+00 9.0214512561915805e-01 9.0214512561193294e-01 9.0214512561992466e-01 9.0214512561915905e-01
6.1088532527474406e+00 9.0277835428319297e-01 9.0277835427807573e-01 9.0277835428321718e-01 9.0277835428319420e-01
6.1157559117900933e+00 9.0340941458246848e-01 9.0340941457982771e-01 9.0340941458165402e-01 9.0340941458246959e-01
6.1226585708327459e+00 9.0403830752382031e-01 9.0403830752328340e-01 9.0403830752213676e-01 9.0403830752382131e-01
6.1295612298753985e+00 9.0466503411970423e-01 9.0466503411982224e-01 9.0466503411719468e-01 9.0466503411970534e-01
6.1364638889180512e+00 9.0528959538808929e-01 9.0528959538830489e-01 9.0528959538488307e-01 9.0528959538809040e-01
6.1433665479607029e+00 9.0591199235235553e-01 9.0591199235258979e-01 9.0591199234867692e-01 9.0591199235235664e-01
6.1502692070033556e+00 9.0653222604119721e-01 9.0653222604127981e-01 9.0653222603735895e-01 9.0653222604119832e-01
6.1571718660460082e+00 9.0715029748852816e-01 9.0715029748829634e-01 9.0715029748489939e-01 9.0715029748852927e-01
6.1640745250886608e+00 9.0776620773339201e-01 9.0776620773275529e-01 9.0776620773032979e-01 9.0776620773339323e-01
6.1709771841313135e+00 9.0837995781987568e-01 9.0837995781885073e-01 9.0837995781760739e-01 9.0837995781987679e-01
6.1778798431739652e+00 9.0899154879702349e-01 9.0899154879574495e-01 9.0899154879547006e-01 9.0899154879702460e-01
6.1847825022166178e+00 9.0960098171875536e-01 9.0960098171746429e-01 9.0960098171733428e-01 9.0960098171875647e-01
6.1916851612592705e+00 9.1020825764378421e-01 9.1020825764280078e-01 9.1020825764238533e-01 9.1020825764378532e-01
6.1985878203019231e+00 9.1081337763553538e-01 9.1081337763521786e-01 9.1081337763432402e-01 9.1081337763553649e-01
6.2054904793445758e+00 9.1141634276206507e-01 9.1141634276276240e-01 9.1141634276118377e-01 9.1141634276206629e-01
6.2123931383872284e+00 9.1201715409597905e-01 9.1201715409797912e-01 9.1201715409557860e-01 9.1201715409598005e-01
6.2192957974298801e+00 9.1261581271434900e-01 9.1261581271782877e-01 9.1261581271459025e-01 9.1261581271435022e-01
6.2261984564725328e+00 9.1321231969862793e-01 9.1321231970360883e-01 9.1321231969966310e-01 9.1321231969862904e-01
6.2331011155151854e+00 9.1380667613456135e-01 9.1380667614087807e-01 9.1380667613650157e-01 9.1380667613456246e-01
6.2400037745578381e+00 9.1439888311209638e-01 9.1439888311937878e-01 9.1439888311497519e-01 9.1439888311209738e-01
6.2469064336004907e+00 9.1498894172528522e-01 9.1498894173296375e-01 9.1498894172902734e-01 9.1498894172528633e-01
6.2538090926431424e+00 9.1557685307218506e-01 9.1557685307952119e-01 9.1557685307658709e-01 9.1557685307218617e-01
6.2607117516857951e+00 9.1616261825475065e-01 9.1616261826089851e-01 9.1616261825948686e-01 9.1616261825475165e-01
6.2676144107284477e+00 9.1674623837872105e-01 9.1674623838282598e-01 9.1674623838338021e-01 9.1674623837872193e-01
6.2745170697711004e+00 9.1732771455349837e-01 9.1732771455483686e-01 9.1732771455766460e-01 9.1732771455349948e-01
6.2814197288137530e+00 9.1790704789201905e-01 9.1790704789018518e-01 9.1790704789540500e-01 9.1790704789201993e-01
6.2883223878564056e+00 9.1848423951061442e-01 9.1848423950575908e-01 9.1848423951325842e-01 9.1848423951061542e-01
6.2952250468990574e+00 9.1905929052907087e-01 9.1905929052198976e-01 9.1905929053139923e-01 9.1905929052907187e-01
6.3021277059417100e+00 9.1963220207161278e-01 9.1963220206275453e-01 9.1963220207344532e-01 9.1963220207161389e-01
6.3090303649843626e+00 9.2020297526530381e-01 9.2020297525527250e-01 9.2020297526638251e-01 9.2020297526530492e-01
6.3159330240270153e+00 9.2077161124037721e-01 9.2077161122999440e-01 9.2077161124048756e-01 9.2077161124037832e-01
6.3228356830696679e+00 9.2133811113027586e-01 9.2133811112048258e-01 9.2133811112924957e-01 9.2133811113027697e-01
6.3297383421123197e+00 9.2190247607155285e-01 9.2190247606328191e-01 9.2190247606928821e-01 9.2190247607155396e-01
6.3366410011549723e+00 9.2246470720377771e-01 9.2246470719778118e-01 9.2246470720026807e-01 9.2246470720377860e-01
6.3435436601976249e+00 9.2302480566944456e-01 9.2302480566606193e-01 9.2302480566480938e-01 9.2302480566944578e-01
6.3504463192402776e+00 9.2358277261388932e-01 9.2358277261273580e-01 9.2358277260839172e-01 9.2358277261389043e-01
6.3573489782829302e+00 9.2413860918520485e-01 9.2413860918478286e-01 9.2413860917925383e-01 9.2413860918520596e-01
6.3642516373255829e+00 9.2469231653416406e-01 9.2469231653355854e-01 9.2469231652828521e-01 9.2469231653416506e-01
6.3711542963682346e+00 9.2524389581414279e-01 9.2524389581336086e-01 9.2524389580890976e-01 9.2524389581414390e-01
6.3780569554108872e+00 9.2579334818104697e-01 9.2579334818004977e-01 9.2579334817696213e-01 9.2579334818104808e-01
6.3849596144535399e+00 9.2634067479323989e-01 9.2634067479202775e-01 9.2634067479055293e-01 9.2634067479324100e-01
6.3918622734961925e+00 9.2688587681147094e-01 9.2688587681013068e-01 9.2688587680992474e-01 9.2688587681147205e-01
6.3987649325388452e+00 9.2742895539880532e-01 9.2742895539752257e-01 9.2742895539760362e-01 9.2742895539880643e-01
6.4056675915814969e+00 9.2796991172055410e-01 9.2796991171959964e-01 9.2796991171977183e-01 9.2796991172055521e-01
6.4125702506241495e+00 9.2850874694420182e-01 9.2850874694389773e-01 9.2850874694399099e-01 9.2850874694420293e-01
6.4194729096668022e+00 9.2904546223933449e-01 9.2904546224000617e-01 9.2904546223978279e-01 9.2904546223933560e-01
6.4263755687094548e+00 9.2958005877756467e-01 9.2958005877948624e-01 9.2958005877872152e-01 9.2958005877756589e-01
6.4332782277521074e+00 9.3011253773245439e-01 9.3011253773579416e-01 9.3011253773433311e-01 9.3011253773245572e-01
6.4401808867947601e+00 9.3064290027943442e-01 9.3064290028420771e-01 9.3064290028200070e-01 9.3064290027943553e-01
6.4470835458374118e+00 9.3117114759571862e-01 9.3117114760175579e-01 9.3117114759887520e-01 9.3117114759571984e-01
6.4539862048800645e+00 9.3169728086021553e-01 9.3169728086715176e-01 9.3169728086379133e-01 9.3169728086021675e-01
6.4608888639227171e+00 9.3222130125343239e-01 9.3222130126072811e-01 9.3222130125718716e-01 9.3222130125343350e-01
6.4677915229653697e+00 9.3274320995737325e-01 9.3274320996437210e-01 9.3274320996102955e-01 9.3274320995737436e-01
6.4746941820080224e+00 9.3326300815543117e-01 9.3326300816146279e-01 9.3326300815874097e-01 9.3326300815543228e-01
6.4815968410506741e+00 9.3378069703227118e-01 9.3378069703680899e-01 9.3378069703513078e-01 9.3378069703227218e-01
6.4884995000933268e+00 9.3429627777370494e-01 9.3429627777658508e-01 9.3429627777632995e-01 9.3429627777370594e-01
6.4954021591359794e+00 9.3480975156684598e-01 9.3480975156826673e-01 9.3480975156972401e-01 9.3480975156684720e-01
6.5023048181786320e+00 9.3532111960091513e-01 9.3532111960056374e-01 9.3532111960389208e-01 9.3532111960091635e-01
6.5092074772212847e+00 9.3583038306571287e-01 9.3583038306335087e-01 9.3583038306854305e-01 9.3583038306571398e-01
6.5161101362639373e+00 9.3633754315205020e-01 9.3633754314759465e-01 9.3633754315445294e-01 9.3633754315205131e-01
6.5230127953065891e+00 9.3684260105174011e-01 9.3684260104527606e-01 9.3684260105340278e-01 9.3684260105174122e-01
6.5299154543492417e+00 9.3734555795751107e-01 9.3734555794930796e-01 9.3734555795811292e-01 9.3734555795751229e-01
6.5368181133918943e+00 9.3784641506292643e-01 9.3784641505344679e-01 9.3784641506217781e-01 9.3784641506292754e-01
6.5437207724345470e+00 9.3834517356230651e-01 9.3834517355219649e-01 9.3834517355999580e-01 9.3834517356230762e-01
6.5506234314771996e+00 9.3884183465065552e-01 9.3884183464070636e-01 9.3884183464669735e-01 9.3884183465065663e-01
6.5575260905198514e+00 9.3933639952359105e-01 9.3933639951465886e-01 9.3933639951806802e-01 9.3933639952359216e-01
6.5644287495625040e+00 9.3982886937727672e-01 9.3982886937014909e-01 9.3982886937046728e-01 9.3982886937727783e-01
6.5713314086051566e+00 9.4031924540835732e-01 9.4031924540355294e-01 9.4031924540074052e-01 9.4031924540835843e-01
6.5782340676478093e+00 9.4080752881389484e-01 9.4080752881138530e-01 9.4080752880612506e-01 9.4080752881389584e-01
6.5851367266904619e+00 9.4129372079130702e-01 9.4129372079014462e-01 9.4129372078414986e-01 9.4129372079130813e-01
6.5920393857331145e+00 9.4177782253830644e-01 9.4177782253725606e-01 9.4177782253252529e-01 9.4177782253830733e-01
6.5989420447757663e+00 9.4225983525283863e-01 9.4225983525201851e-01 9.4225983524902468e-01 9.4225983525283963e-01
6.6058447038184189e+00 9.4273976013302208e-01 9.4273976013255734e-01 9.4273976013135696e-01 9.4273976013302307e-01
6.6127473628610716e+00 9.4321759837708519e-01 9.4321759837708452e-01 9.4321759837702712e-01 9.4321759837708619e-01
6.6196500219037242e+00 9.4369335118330300e-01 9.4369335118386000e-01 9.4369335118393427e-01 9.4369335118330400e-01
6.6265526809463768e+00 9.4416701974993134e-01 9.4416701975110984e-01 9.4416701975129036e-01 9.4416701974993233e-01
6.6334553399890286e+00 9.4463860527513832e-01 9.4463860527695176e-01 9.4463860527714383e-01 9.4463860527513943e-01
6.6403579990316812e+00 9.4510810895693287e-01 9.4510810895932118e-01 9.4510810895938879e-01 9.4510810895693387e-01
6.6472606580743339e+00 9.4557553199308797e-01 9.4557553199590438e-01 9.4557553199573297e-01 9.4557553199308897e-01
6.6541633171169865e+00 9.4604087558106043e-01 9.4604087558407257e-01 9.4604087558360905e-01 9.4604087558106154e-01
6.6610659761596391e+00 9.4650414091790513e-01 9.4650414092081947e-01 9.4650414092009250e-01 9.4650414091790624e-01
6.6679686352022918e+00 9.4696532920018262e-01 9.4696532920270149e-01 9.4696532920182319e-01 9.4696532920018373e-01
6.6748712942449435e+00 9.4742444162385986e-01 9.4742444162577932e-01 9.4742444162493467e-01 9.4742444162386086e-01
6.6817739532875962e+00 9.4788147938420408e-01 9.4788147938556189e-01 9.4788147938498446e-01 9.4788147938420519e-01
6.6886766123302488e+00 9.4833644367578041e-01 9.4833644367694847e-01 9.4833644367689118e-01 9.4833644367578140e-01
6.6955792713729014e+00 9.4878933569325918e-01 9.4878933569417456e-01 9.4878933569487378e-01 9.4878933569326018e-01
6.7024819304155541e+00 9.4924015663023820e-01 9.4924015663075445e-01 9.4924015663239358e-01 9.4924015663023920e-01
6.7093845894582058e+00 9.4968890767941772e-01 9.4968890767942526e-01 9.4968890768209957e-01 9.4968890767941883e-01
6.7162872485008585e+00 9.5013559003267600e-01 9.5013559003208714e-01 9.5013559003577508e-01 9.5013559003267711e-01
6.7231899075435111e+00 9.5058020488098816e-01 9.5058020487974382e-01 9.5058020488428574e-01 9.5058020488098927e-01
6.7300925665861637e+00 9.5102275341435227e-01 9.5102275341243803e-01 9.5102275341752751e-01 9.5102275341435338e-01
6.7369952256288164e+00 9.5146323682171896e-01 9.5146323681918554e-01 9.5146323682437617e-01 9.5146323682171996e-01
6.7438978846714690e+00 9.5190165629092482e-01 9.5190165628790480e-01 9.5190165629263590e-01 9.5190165629092593e-01
6.7508005437141207e+00 9.5233801300863030e-01 9.5233801300534004e-01 9.5233801300898446e-01 9.5233801300863130e-01
6.7577032027567734e+00 9.5277230816026026e-01 9.5277230815698233e-01 9.5277230815892078e-01 9.5277230816026126e-01
6.7646058617994260e+00 9.5320454292994738e-01 9.5320454292698187e-01 9.5320454292670465e-01 9.5320454292994838e-01
6.7715085208420787e+00 9.5363471850047810e-01 9.5363471849805426e-01 9.5363471849529868e-01 9.5363471850047898e-01
6.7784111798847313e+00 9.5406283605324016e-01 9.5406283605138087e-01 9.5406283604630104e-01 9.5406283605324105e-01
6.7853138389273830e+00 9.5448889676817161e-01 9.5448889676651283e-01 9.5448889675987836e-01 9.5448889676817261e-01
6.7922164979700357e+00 9.5491290182371036e-01 9.5491290182214883e-01 9.5491290181468846e-01 9.5491290182371125e-01
6.7991191570126883e+00 9.5533485239674365e-01 9.5533485239547100e-01 9.5533485238780180e-01 9.5533485239674465e-01
6.8060218160553410e+00 9.5575474966255802e-01 9.5575474966174845e-01 9.5575474965461082e-01 9.5575474966255891e-01
6.8129244750979936e+00 9.5617259479478700e-01 9.5617259479460825e-01 9.5617259478873606e-01 9.5617259479478800e-01
6.8198271341406462e+00 9.5658838896535869e-01 9.5658838896596121e-01 9.5658838896192155e-01 9.5658838896535969e-01
6.8267297931832980e+00 9.5700213334443962e-01 9.5700213334593465e-01 9.5700213334391993e-01 9.5700213334444040e-01
6.8336324522259506e+00 9.5741382910037687e-01 9.5741382910280604e-01 9.5741382910237083e-01 9.5741382910037776e-01
6.8405351112686033e+00 9.5782347739963680e-01 9.5782347740294371e-01 9.5782347740281337e-01 9.5782347739963780e-01
6.8474377703112559e+00 9.5823107940673879e-01 9.5823107941074859e-01 9.5823107941052910e-01 9.5823107940673968e-01
6.8543404293539085e+00 9.5863663628418416e-01 9.5863663628860030e-01 9.5863663628823148e-01 9.5863663628418494e-01
6.8612430883965603e+00 9.5904014919238123e-01 9.5904014919680436e-01 9.5904014919620462e-01 9.5904014919238212e-01
6.8681457474392129e+00 9.5944161928956251e-01 9.5944161929354366e-01 9.5944161929267580e-01 9.5944161928956340e-01
6.8750484064818655e+00 9.5984104773169565e-01 9.5984104773482848e-01 9.5984104773373646e-01 9.5984104773169654e-01
6.8819510655245182e+00 9.6023843567238720e-01 9.6023843567445011e-01 9.6023843567326994e-01 9.6023843567238798e-01
6.8888537245671708e+00 9.6063378426277701e-01 9.6063378426393453e-01 9.6063378426288315e-01 9.6063378426277790e-01
6.8957563836098235e+00 9.6102709465170566e-01 9.6102709465249436e-01 9.6102709465184311e-01 9.6102709465170666e-01
6.9026590426524752e+00 9.6141836798666080e-01 9.6141836798698299e-01 9.6141836798701941e-01 9.6141836798666169e-01
6.9095617016951278e+00 9.6180760541209609e-01 9.6180760541184573e-01 9.6180760541282861e-01 9.6180760541209698e-01
6.9164643607377805e+00 9.6219480806993452e-01 9.6219480806906943e-01 9.6219480807118352e-01 9.6219480806993540e-01
6.9233670197804331e+00 9.6257997709960597e-01 9.6257997709813103e-01 9.6257997710144516e-01 9.6257997709960708e-01
6.9302696788230858e+00 9.6296311363797682e-01 9.6296311363594278e-01 9.6296311364037679e-01 9.6296311363797793e-01
6.9371723378657375e+00 9.6334421881928400e-01 9.6334421881679289e-01 9.6334421882210064e-01 9.6334421881928500e-01
6.9440749969083901e+00 9.6372329377507404e-01 9.6372329377228483e-01 9.6372329377805555e-01 9.6372329377507493e-01
6.9509776559510428e+00 9.6410033963414643e-01 9.6410033963126840e-01 9.6410033963695541e-01 9.6410033963414743e-01
6.9578803149936954e+00 9.6447535752250058e-01 9.6447535751976954e-01 9.6447535752474789e-01 9.6447535752250135e-01
6.9647829740363481e+00 9.6484834856328561e-01 9.6484834856091040e-01 9.6484834856457380e-01 9.6484834856328661e-01
6.9716856330790007e+00 9.6521931387675419e-01 9.6521931387482640e-01 9.6521931387672355e-01 9.6521931387675519e-01
6.9785882921216524e+00 9.6558825458021746e-01 9.6558825457857300e-01 9.6558825457859454e-01 9.6558825458021835e-01
6.9854909511643051e+00 9.6595517178800194e-01 9.6595517178618118e-01 9.6595517178464407e-01 9.6595517178800294e-01
6.9923936102069577e+00 9.6632006661140957e-01 9.6632006660944991e-01 9.6632006660634095e-01 9.6632006661141046e-01
6.9992962692496103e+00 9.6668294015867562e-01 9.6668294015674050e-01 9.6668294015211276e-01 9.6668294015867651e-01
7.0061989282922630e+00 9.6704379353492942e-01 9.6704379353321479e-01 9.6704379352728931e-01 9.6704379353493031e-01
7.0131015873349147e+00 9.6740262784215347e-01 9.6740262784088771e-01 9.6740262783404196e-01 9.6740262784215447e-01
7.0200042463775674e+00 9.6775944417914284e-01 9.6775944417856752e-01 9.6775944417131532e-01 9.6775944417914384e-01
7.0269069054202200e+00 9.6811424364146115e-01 9.6811424364180154e-01 9.6811424363475518e-01 9.6811424364146204e-01
7.0338095644628726e+00 9.6846702732139622e-01 9.6846702732282486e-01 9.6846702731662770e-01 9.6846702732139722e-01
7.0407122235055253e+00 9.6881779630791376e-01 9.6881779631051124e-01 9.6881779630573195e-01 9.6881779630791476e-01
7.0476148825481779e+00 9.6916655168660482e-01 9.6916655169032717e-01 9.6916655168730381e-01 9.6916655168660581e-01
7.0545175415908297e+00 9.6951329453963242e-01 9.6951329454428847e-01 9.6951329454291046e-01 9.6951329453963342e-01
7.0614202006334823e+00 9.6985802594567239e-01 9.6985802595091863e-01 9.6985802595033510e-01 9.6985802594567327e-01
7.0683228596761349e+00 9.7020074697984848e-01 9.7020074698520742e-01 9.7020074698459147e-01 9.7020074697984948e-01
7.0752255187187876e+00 9.7054145871366304e-01 9.7054145871857134e-01 9.7054145871800990e-01 9.7054145871366393e-01
7.0821281777614402e+00 9.7088016221491991e-01 9.7088016221881501e-01 9.7088016221835693e-01 9.7088016221492079e-01
7.0890308368040920e+00 9.7121685854764095e-01 9.7121685855009110e-01 9.7121685854978845e-01 9.7121685854764195e-01
7.0959334958467446e+00 9.7155154877197480e-01 9.7155154877286032e-01 9.7155154877278660e-01 9.7155154877197569e-01
7.1028361548893972e+00 9.7188423394409629e-01 9.7188423394385159e-01 9.7188423394409862e-01 9.7188423394409718e-01
7.1097388139320499e+00 9.7221491511672375e-01 9.7221491511601821e-01 9.7221491511668034e-01 9.7221491511672475e-01
7.1166414729747025e+00 9.7254359333965157e-01 9.7254359333849427e-01 9.7254359333964335e-01 9.7254359333965246e-01
7.1235441320173551e+00 9.7287026965804213e-01 9.7287026965654722e-01 9.7287026965820722e-01 9.7287026965804302e-01
7.1304467910600069e+00 9.7319494511317040e-01 9.7319494511152760e-01 9.7319494511365456e-01 9.7319494511317139e-01
7.1373494501026595e+00 9.7351762074238790e-01 9.7351762074081583e-01 9.7351762074328940e-01 9.7351762074238890e-01
7.1442521091453122e+00 9.7383829757906148e-01 9.7383829757776308e-01 9.7383829758039897e-01 9.7383829757906237e-01
7.1511547681879648e+00 9.7415697665251733e-01 9.7415697665162937e-01 9.7415697665421619e-01 9.7415697665251832e-01
7.1580574272306174e+00 9.7447365898799121e-01 9.7447365898751503e-01 9.7447365898988547e-01 9.7447365898799210e-01
7.1649600862732692e+00 9.7478834560657979e-01 9.7478834560628713e-01 9.7478834560842920e-01 9.7478834560658068e-01
7.1718627453159218e+00 9.7510103752519872e-01 9.7510103752467425e-01 9.7510103752671373e-01 9.7510103752519961e-01
7.1787654043585745e+00 9.7541173575654172e-01 9.7541173575569462e-01 9.7541173575741802e-01 9.7541173575654261e-01
7.1856680634012271e+00 9.7572044130904323e-01 9.7572044130781621e-01 9.7572044130899926e-01 9.7572044130904423e-01
7.1925707224438797e+00 9.7602715518684391e-01 9.7602715518522398e-01 9.7602715518565919e-01 9.7602715518684491e-01
7.1994733814865324e+00 9.7633187838975632e-01 9.7633187838780566e-01 9.7633187838730850e-01 9.7633187838975732e-01
7.2063760405291841e+00 9.7663461191323397e-01 9.7663461191109935e-01 9.7663461190952849e-01 9.7663461191323497e-01
7.2132786995718368e+00 9.7693535674833920e-01 9.7693535674624465e-01 9.7693535674353171e-01 9.7693535674834009e-01
7.2201813586144894e+00 9.7723411388171266e-01 9.7723411387993697e-01 9.7723411387611703e-01 9.7723411388171355e-01
7.2270840176571420e+00 9.7753088429554147e-01 9.7753088429438784e-01 9.7753088428962265e-01 9.7753088429554236e-01
7.2339866766997947e+00 9.7782566896752787e-01 9.7782566896728396e-01 9.7782566896187362e-01 9.7782566896752865e-01
7.2408893357424464e+00 9.7811846887085419e-01 9.7811846887175258e-01 9.7811846886612486e-01 9.7811846887085507e-01
7.2477919947850991e+00 9.7840928497414870e-01 9.7840928497632695e-01 9.7840928497099822e-01 9.7840928497414947e-01
7.2546946538277517e+00 9.7869811824144648e-01 9.7869811824491293e-01 9.7869811824041242e-01 9.7869811824144726e-01
7.2615973128704043e+00 9.7898496963214798e-01 9.7898496963675852e-01 9.7898496963350745e-01 9.7898496963214887e-01
7.2684999719130570e+00 9.7926984010097440e-01 9.7926984010642260e-01 9.7926984010456020e-01 9.7926984010097518e-01
7.2754026309557096e+00 9.7955273059791736e-01 9.7955273060374393e-01 9.7955273060289172e-01 9.7955273059791814e-01
7.2823052899983614e+00 9.7983364206818524e-01 9.7983364207381107e-01 9.7983364207331647e-01 9.7983364206818602e-01
7.2892079490410140e+00 9.8011257545214248e-01 9.8011257545693009e-01 9.8011257545688579e-01 9.8011257545214314e-01
7.2961106080836666e+00 9.8038953168524279e-01 9.8038953168859155e-01 9.8038953168908272e-01 9.8038953168524356e-01
7.3030132671263193e+00 9.8066451169795721e-01 9.8066451169943580e-01 9.8066451170049829e-01 9.8066451169795799e-01
7.3099159261689719e+00 9.8093751641569193e-01 9.8093751641521587e-01 9.8093751641682925e-01 9.8093751641569271e-01
7.3168185852116236e+00 9.8120854675870040e-01 9.8120854675675662e-01 9.8120854675883429e-01 9.8120854675870117e-01
7.3237212442542763e+00 9.8147760364228576e-01 9.8147760363991254e-01 9.8147760364229630e-01 9.8147760364228653e-01
7.3306239032969289e+00 9.8174468797798076e-01 9.8174468797551917e-01 9.8174468797798387e-01 9.8174468797798153e-01
7.3375265623395816e+00 9.8200980067157539e-01 9.8200980066934185e-01 9.8200980067161892e-01 9.8200980067157628e-01
7.3444292213822342e+00 9.8227294262370057e-01 9.8227294262201759e-01 9.8227294262384279e-01 9.8227294262370135e-01
7.3513318804248868e+00 9.8253411472992047e-01 9.8253411472899421e-01 9.8253411473018737e-01 9.8253411472992125e-01
7.3582345394675386e+00 9.8279331788068103e-01 9.8279331788045976e-01 9.8279331788104329e-01 9.8279331788068180e-01
7.3651371985101912e+00 9.8305055296126231e-01 9.8305055296128707e-01 9.8305055296163313e-01 9.8305055296126309e-01
7.3720398575528439e+00 9.8330582085173523e-01 9.8330582085173357e-01 9.8330582085198182e-01 9.8330582085173612e-01
7.3789425165954965e+00 9.8355912242692312e-01 9.8355912242679733e-01 9.8355912242688870e-01 9.8355912242692389e-01
7.3858451756381491e+00 9.8381045855636606e-01 9.8381045855598970e-01 9.8381045855589810e-01 9.8381045855636673e-01
7.3927478346808009e+00 9.8405983010428888e-01 9.8405983010355935e-01 9.8405983010327003e-01 9.8405983010428966e-01
7.3996504937234535e+00 9.8430723792957264e-01 9.8430723792844499e-01 9.8430723792794850e-01 9.8430723792957342e-01
7.4065531527661062e+00 9.8455268288572628e-01 9.8455268288423103e-01 9.8455268288352826e-01 9.8455268288572695e-01
7.4134558118087588e+00 9.8479616582086238e-01 9.8479616581910878e-01 9.8479616581822005e-01 9.8479616582086305e-01
7.4203584708514114e+00 9.8503768757767274e-01 9.8503768757583976e-01 9.8503768757481192e-01 9.8503768757767352e-01
7.4272611298940641e+00 9.8527724899340574e-01 9.8527724899172342e-01 9.8527724899062818e-01 9.8527724899340652e-01
7.4341637889367158e+00 9.8551485089984281e-01 9.8551485089856716e-01 9.8551485089748425e-01 9.8551485089984359e-01
7.4410664479793684e+00 9.8575049412327620e-01 9.8575049412265825e-01 9.8575049412163795e-01 9.8575049412327687e-01
7.4479691070220211e+00 9.8598417948448414e-01 9.8598417948473860e-01 9.8598417948373540e-01 9.8598417948448491e-01
7.4548717660646737e+00 9.8621590779870716e-01 9.8621590779998058e-01 9.8621590779885071e-01 9.8621590779870771e-01
7.4617744251073264e+00 9.8644567987561960e-01 9.8644567987796306e-01 9.8644567987678378e-01 9.8644567987562037e-01
7.4686770841499781e+00 9.8667349651930192e-01 9.8667349652264946e-01 9.8667349652154090e-01 9.8667349651930270e-01
7.4755797431926307e+00 9.8689935852820732e-01 9.8689935853236466e-01 9.8689935853146871e-01 9.8689935852820798e-01
7.4824824022352834e+00 9.8712326669512618e-01 9.8712326669977224e-01 9.8712326669924644e-01 9.8712326669512707e-01
7.4893850612779360e+00 9.8734522180714701e-01 9.8734522181184969e-01 9.8734522181184903e-01 9.8734522180714790e-01
7.4962877203205887e+00 9.8756522464561147e-01 9.8756522464986451e-01 9.8756522465051610e-01 9.8756522464561214e-01
7.5031903793632413e+00 9.8778327598606452e-01 9.8778327598934468e-01 9.8778327599072102e-01 9.8778327598606530e-01
7.5100930384058930e+00 9.8799937659819970e-01 9.8799937660005077e-01 9.8799937660214310e-01 9.8799937659820036e-01
7.5169956974485457e+00 9.8821352724579703e-01 9.8821352724594169e-01 9.8821352724864309e-01 9.8821352724579781e-01
7.5238983564911983e+00 9.8842572868665457e-01 9.8842572868513934e-01 9.8842572868823719e-01 9.8842572868665535e-01
7.5308010155338510e+00 9.8863598167251210e-01 9.8863598166988764e-01 9.8863598167307476e-01 9.8863598167251288e-01
7.5377036745765036e+00 9.8884428694909998e-01 9.8884428694650794e-01 9.8884428694941628e-01 9.8884428694910076e-01
7.5446063336191553e+00 9.8905064525739705e-01 9.8905064525534858e-01 9.8905064525760999e-01 9.8905064525739794e-01
7.5515089926618080e+00 9.8925505733200414e-01 9.8925505733073060e-01 9.8925505733207109e-01 9.8925505733200492e-01
7.5584116517044606e+00 9.8945752390135044e-01 9.8945752390088426e-01 9.8945752390125785e-01 9.8945752390135122e-01
7.5653143107471132e+00 9.8965804568790872e-01 9.8965804568788163e-01 9.8965804568764892e-01 9.8965804568790938e-01
7.5722169697897659e+00 9.8985662340815295e-01 9.8985662340819136e-01 9.8985662340771774e-01 9.8985662340815361e-01
7.5791196288324185e+00 9.9005325777252073e-01 9.9005325777259978e-01 9.9005325777190645e-01 9.9005325777252151e-01
7.5860222878750703e+00 9.9024794948538042e-01 9.9024794948541128e-01 9.9024794948459682e-01 9.9024794948538120e-01
7.5929249469177229e+00 9.9044069924500100e-01 9.9044069924488176e-01 9.9044069924407852e-01 9.9044069924500167e-01
7.5998276059603755e+00 9.9063150774352549e-01 9.9063150774317732e-01 9.9063150774251496e-01 9.9063150774352637e-01
7.6067302650030282e+00 9.9082037566694847e-01 9.9082037566633685e-01 9.9082037566590575e-01 9.9082037566694925e-01
7.6136329240456808e+00 9.9100730369509349e-01 9.9100730369424017e-01 9.9100730369404322e-01 9.9100730369509415e-01
7.6205355830883326e+00 9.9119229250159491e-01 9.9119229250057694e-01 9.9119229250046781e-01 9.9119229250159557e-01
7.6274382421309852e+00 9.9137534275387973e-01 9.9137534275282213e-01 9.9137534275257622e-01 9.9137534275388040e-01
7.6343409011736378e+00 9.9155645511315116e-01 9.9155645511221191e-01 9.9155645511177604e-01 9.9155645511315194e-01
7.6412435602162905e+00 9.9173563023437239e-01 9.9173563023372346e-01 9.9173563023305311e-01 9.9173563023437306e-01
7.6481462192589431e+00 9.9191286876625084e-01 9.9191286876605589e-01 9.9191286876514295e-01 9.9191286876625151e-01
7.6550488783015957e+00 9.9208817135122118e-01 9.9208817135161320e-01 9.9208817135050298e-01 9.9208817135122196e-01
7.6619515373442475e+00 9.9226153862542876e-01 9.9226153862648769e-01 9.9226153862528332e-01 9.9226153862542943e-01
7.6688541963869001e+00 9.9243297121871032e-01 9.9243297122044571e-01 9.9243297121929863e-01 9.9243297121871099e-01
7.6757568554295528e+00 9.9260246975457345e-01 9.9260246975691113e-01 9.9260246975600386e-01 9.9260246975457422e-01
7.6826595144722054e+00 9.9277003485017412e-01 9.9277003485295012e-01 9.9277003485247173e-01 9.9277003485017479e-01
7.6895621735148580e+00 9.9293566711629000e-01 9.9293566711925496e-01 9.9293566711937387e-01 9.9293566711629078e-01
7.6964648325575098e+00 9.9309936715729152e-01 9.9309936716012615e-01 9.9309936716096170e-01 9.9309936715729230e-01
7.7033674916001624e+00 9.9326113557110873e-01 9.9326113557345308e-01 9.9326113557505025e-01 9.9326113557110940e-01
7.7102701506428151e+00 9.9342097294919296e-01 9.9342097295069220e-01 9.9342097295300202e-01 9.9342097294919363e-01
7.7171728096854677e+00 9.9357887987647497e-01 9.9357887987684257e-01 9.9357887987971205e-01 9.9357887987647564e-01
7.7240754687281203e+00 9.9373485693131602e-01 9.9373485693041841e-01 9.9373485693359176e-01 9.9373485693131669e-01
7.7309781277707730e+00 9.9388890468545399e-01 9.9388890468341717e-01 9.9388890468655466e-01 9.9388890468545477e-01
7.7378807868134247e+00 9.9404102370394298e-01 9.9404102370128444e-01 9.9404102370399905e-01 9.9404102370394365e-01
7.7447834458560774e+00 9.9419121454520554e-01 9.9419121454287274e-01 9.9419121454479098e-01 9.9419121454520620e-01
7.7516861048987300e+00 9.9433947776198428e-01 9.9433947776039611e-01 9.9433947776124509e-01 9.9433947776198506e-01
7.7585887639413826e+00 9.9448581390011581e-01 9.9448581389937907e-01 9.9448581389910318e-01 9.9448581390011659e-01
7.7654914229840353e+00 9.9463022349869257e-01 9.9463022349859809e-01 9.9463022349751062e-01 9.9463022349869323e-01
7.7723940820266870e+00 9.9477270709019872e-01 9.9477270709020993e-01 9.9477270708898979e-01 9.9477270709019949e-01
7.7792967410693397e+00 9.9491326520048662e-01 9.9491326520053502e-01 9.9491326519941048e-01 9.9491326520048728e-01
7.7861994001119923e+00 9.9505189834875418e-01 9.9505189834880281e-01 9.9505189834795482e-01 9.9505189834875485e-01
7.7931020591546449e+00 9.9518860704752621e-01 9.9518860704752377e-01 9.9518860704708079e-01 9.9518860704752699e-01
7.8000047181972976e+00 9.9532339180263807e-01 9.9532339180255147e-01 9.9532339180247775e-01 9.9532339180263885e-01
7.8069073772399502e+00 9.9545625311321873e-01 9.9545625311305153e-01 9.9545625311307995e-01 9.9545625311321939e-01
7.8138100362826020e+00 9.9558719147167740e-01 9.9558719147147368e-01 9.9558719147151531e-01 9.9558719147167807e-01
7.8207126953252546e+00 9.9571620736369082e-01 9.9571620736352873e-01 9.9571620736351685e-01 9.9571620736369160e-01
7.8276153543679072e+00 9.9584330126818954e-01 9.9584330126816778e-01 9.9584330126802045e-01 9.9584330126819032e-01
7.8345180134105599e+00 9.9596847365734653e-01 9.9596847365756536e-01 9.9596847365721719e-01 9.9596847365734731e-01
7.8414206724532125e+00 9.9609172499656362e-01 9.9609172499710508e-01 9.9609172499652676e-01 9.9609172499656440e-01
7.8483233314958643e+00 9.9621305574445929e-01 9.9621305574536656e-01 9.9621305574457497e-01 9.9621305574445995e-01
7.8552259905385169e+00 9.9633246635285366e-01 9.9633246635411532e-01 9.9633246635317452e-01 9.9633246635285433e-01
7.8621286495811695e+00 9.9644995726675356e-01 9.9644995726829244e-01 9.9644995726730712e-01 9.9644995726675423e-01
7.8690313086238222e+00 9.9656552892433536e-01 9.9656552892600647e-01 9.9656552892510986e-01 9.9656552892433614e-01
7.8759339676664748e+00 9.9667918175692549e-01 9.9667918175852455e-01 9.9667918175786241e-01 9.9667918175692627e-01
7.8828366267091274e+00 9.9679091618897875e-01 9.9679091619026416e-01 9.9679091618997551e-01 9.9679091618897953e-01
7.8897392857517792e+00 9.9690073263805390e-01 9.9690073263878365e-01 9.9690073263898216e-01 9.9690073263805457e-01
7.8966419447944318e+00 9.9700863151478525e-01 9.9700863151477204e-01 9.9700863151552688e-01 9.9700863151478603e-01
7.9035446038370845e+00 9.9711461322285144e-01 9.9711461322203743e-01 9.9711461322335859e-01 9.9711461322285222e-01
7.9104472628797371e+00 9.9721867815900334e-01 9.9721867815749288e-01 9.9721867815932019e-01 9.9721867815900422e-01
7.9173499219223897e+00 9.9732082671328270e-01 9.9732082671113997e-01 9.9732082671333977e-01 9.9732082671328337e-01
7.9242525809650415e+00 9.9742105926867985e-01 9.9742105926604974e-01 9.9742105926842006e-01 9.9742105926868074e-01
7.9311552400076941e+00 9.9751937620122832e-01 9.9751937619833997e-01 9.9751937620062647e-01 9.9751937620122910e-01
7.9380578990503468e+00 9.9761577788000544e-01 9.9761577787714839e-01 9.9761577787907341e-01 9.9761577788000610e-01
7.9449605580929994e+00 9.9771026466711421e-01 9.9771026466460166e-01 9.9771026466590818e-01 9.9771026466711499e-01
7.9518632171356520e+00 9.9780283691766880e-01 9.9780283691577909e-01 9.9780283691629257e-01 9.9780283691766958e-01
7.9587658761783047e+00 9.9789349497977997e-01 9.9789349497867230e-01 9.9789349497838142e-01 9.9789349497978064e-01
7.9656685352209564e+00 9.9798223919454454e-01 9.9798223919413698e-01 9.9798223919329598e-01 9.9798223919454521e-01
7.9725711942636091e+00 9.9806906989603561e-01 9.9806906989585520e-01 9.9806906989509669e-01 9.9806906989603639e-01
7.9794738533062617e+00 9.9815398741129413e-01 9.9815398741109962e-01 9.9815398741074746e-01 9.9815398741129480e-01
7.9863765123489143e+00 9.9823699206032090e-01 9.9823699206013305e-01 9.9823699206007876e-01 9.9823699206032179e-01
7.9932791713915670e+00 9.9831808415607026e-01 9.9831808415589984e-01 9.9831808415589018e-01 9.9831808415607104e-01
8.0001818304342187e+00 9.9839726400444218e-01 9.9839726400431306e-01 9.9839726400434770e-01 9.9839726400444295e-01
8.0070844894768722e+00 9.9847453190427538e-01 9.9847453190423052e-01 9.9847453190429269e-01 9.9847453190427615e-01
8.0139871485195240e+00 9.9854988814733980e-01 9.9854988814743484e-01 9.9854988814748324e-01 9.9854988814734069e-01
8.0208898075621757e+00 9.9862333301832740e-01 9.9862333301861628e-01 9.9862333301860540e-01 9.9862333301832806e-01
8.0277924666048293e+00 9.9869486679484154e-01 9.9869486679536024e-01 9.9869486679525488e-01 9.9869486679484232e-01
8.0346951256474810e+00 9.9876448974738596e-01 9.9876448974813625e-01 9.9876448974792009e-01 9.9876448974738674e-01
8.0415977846901345e+00 9.9883220213934976e-01 9.9883220214029023e-01 9.9883220213997004e-01 9.9883220213935053e-01
8.0485004437327863e+00 9.9889800422699104e-01 9.9889800422803776e-01 9.9889800422764341e-01 9.9889800422699171e-01
8.0554031027754398e+00 9.9896189625941756e-01 9.9896189626046050e-01 9.9896189626004128e-01 9.9896189625941822e-01
8.0623057618180916e+00 9.9902387847856355e-01 9.9902387847950136e-01 9.9902387847911989e-01 9.9902387847856433e-01
8.0692084208607433e+00 9.9908395111916404e-01 9.9908395111996295e-01 9.9908395111968695e-01 9.9908395111916470e-01
8.0761110799033968e+00 9.9914211440882883e-01 9.9914211440950429e-01 9.9914211440939771e-01 9.9914211440882972e-01
8.0830137389460486e+00 9.9919836856819977e-01 9.9919836856863820e-01 9.9919836856875199e-01 9.9919836856820043e-01
8.0899163979887021e+00 9.9925271381063152e-01 9.9925271381072756e-01 9.9925271381109149e-01 9.9925271381063241e-01
8.0968190570313539e+00 9.9930515034231404e-01 9.9930515034198142e-01 9.9930515034259648e-01 9.9930515034231493e-01
8.1037217160740056e+00 9.9935567836226435e-01 9.9935567836144834e-01 9.9935567836228278e-01 9.9935567836226502e-01
8.1106243751166591e+00 9.9940429806231512e-01 9.9940429806100906e-01 9.9940429806199660e-01 9.9940429806231590e-01
8.1175270341593109e+00 9.9945100962710609e-01 9.9945100962536504e-01 9.9945100962640909e-01 9.9945100962710676e-01
8.1244296932019644e+00 9.9949581323407632e-01 9.9949581323202652e-01 9.9949581323300751e-01 9.9949581323407699e-01
8.1313323522446161e+00 9.9953870905345887e-01 9.9953870905129483e-01 9.9953870905208597e-01 9.9953870905345965e-01
8.1382350112872679e+00 9.9957969724827733e-01 9.9957969724624252e-01 9.9957969724673190e-01 9.9957969724827800e-01
8.1451376703299214e+00 9.9961877797434207e-01 9.9961877797268972e-01 9.9961877797280985e-01 9.9961877797434284e-01
8.1520403293725732e+00 9.9965595138024832e-01 9.9965595137917407e-01 9.9965595137894203e-01 9.9965595138024910e-01
8.1589429884152267e+00 9.9969121760737478e-01 9.9969121760691748e-01 9.9969121760648494e-01 9.9969121760737556e-01
8.1658456474578784e+00 9.9972457678988047e-01 9.9972457678978666e-01 9.9972457678950133e-01 9.9972457678988103e-01
8.1727483065005302e+00 9.9975602905470340e-01 9.9975602905471950e-01 9.9975602905472738e-01 9.9975602905470407e-01
8.1796509655431837e+00 9.9978557452155692e-01 9.9978557452170125e-01 9.9978557452173256e-01 9.9978557452155747e-01
8.1865536245858355e+00 9.9981321330292527e-01 9.9981321330319139e-01 9.9981321330324302e-01 9.9981321330292605e-01
8.1934562836284890e+00 9.9983894550405883e-01 9.9983894550441854e-01 9.9983894550447749e-01 9.9983894550405961e-01
8.2003589426711407e+00 9.9986277122296507e-01 9.9986277122337208e-01 9.9986277122341782e-01 9.9986277122296585e-01
8.2072616017137943e+00 9.9988469055039997e-01 9.9988469055079321e-01 9.9988469055081319e-01 9.9988469055040075e-01
8.2141642607564460e+00 9.9990470356985495e-01 9.9990470357017092e-01 9.9990470357016714e-01 9.9990470356985572e-01
8.2210669197990978e+00 9.9992281035754227e-01 9.9992281035773822e-01 9.9992281035772801e-01 9.9992281035754305e-01
8.2279695788417513e+00 9.9993901098237614e-01 9.9993901098247029e-01 9.9993901098248417e-01 9.9993901098237692e-01
8.2348722378844030e+00 9.9995330550598927e-01 9.9995330550608430e-01 9.9995330550615857e-01 9.9995330550598993e-01
8.2417748969270566e+00 9.9996569398294222e-01 9.9996569398303903e-01 9.9996569398320889e-01 9.9996569398294288e-01
8.2486775559697083e+00 9.9997617646045689e-01 9.9997617646053638e-01 9.9997617646082615e-01 9.9997617646045756e-01
8.2555802150123601e+00 9.9998475297848288e-01 9.9998475297852107e-01 9.9998475297893763e-01 9.9998475297848355e-01
8.2624828740550136e+00 9.9999142356971538e-01 9.9999142356968229e-01 9.9999142357020765e-01 9.9999142356971615e-01
8.2693855330976653e+00 9.9999618825958714e-01 9.9999618825945347e-01 9.9999618826004200e-01 9.9999618825958780e-01
8.2762881921403189e+00 9.9999904706626430e-01 9.9999904706601073e-01 9.9999904706658960e-01 9.9999904706626508e-01
8.2831908511829706e+00 1.0000000000006439e+00 1.0000000000002716e+00 1.0000000000007456e+00 1.0000000000006446e+00
8.2900705778035544e+00 9.9999905338762662e-01 9.9999905338716433e-01 9.9999905338742856e-01 9.9999905338762729e-01
8.2969503044241382e+00 9.9999621354489276e-01 9.9999621354439650e-01 9.9999621354435098e-01 9.9999621354489343e-01
8.3038300310447219e+00 9.9999148046167763e-01 9.9999148046122188e-01 9.9999148046079722e-01 9.9999148046167829e-01
8.3107097576653057e+00 9.9998485412004878e-01 9.9998485411970361e-01 9.9998485411889182e-01 9.9998485412004945e-01
8.3175894842858895e+00 9.9997633449490864e-01 9.9997633449470147e-01 9.9997633449359613e-01 9.9997633449490941e-01
8.3244692109064733e+00 9.9996592155399777e-01 9.9996592155387809e-01 9.9996592155269937e-01 9.9996592155399844e-01
8.3313489375270571e+00 9.9995361525789717e-01 9.9995361525788029e-01 9.9995361525680870e-01 9.9995361525789783e-01
8.3382286641476409e+00 9.9993941556003185e-01 9.9993941556013577e-01 9.9993941555933441e-01 9.9993941556003252e-01
8.3451083907682246e+00 9.9992332240667059e-01 9.9992332240689596e-01 9.9992332240647264e-01 9.9992332240667126e-01
8.3519881173888084e+00 9.9990533573692653e-01 9.9990533573725637e-01 9.9990533573718232e-01 9.9990533573692719e-01
8.3588678440093940e+00 9.9988545548275531e-01 9.9988545548315366e-01 9.9988545548318164e-01 9.9988545548275598e-01
8.3657475706299778e+00 9.9986368156895078e-01 9.9986368156936334e-01 9.9986368156938532e-01 9.9986368156895145e-01
8.3726272972505615e+00 9.9984001391313959e-01 9.9984001391350141e-01 9.9984001391350008e-01 9.9984001391314026e-01
8.3795070238711453e+00 9.9981445242577127e-01 9.9981445242602662e-01 9.9981445242598532e-01 9.9981445242577183e-01
8.3863867504917291e+00 9.9978699701010687e-01 9.9978699701024354e-01 9.9978699701016160e-01 9.9978699701010743e-01
8.3932664771123129e+00 9.9975764756220942e-01 9.9975764756230823e-01 9.9975764756220498e-01 9.9975764756221008e-01
8.4001462037328967e+00 9.9972640397114376e-01 9.9972640397123302e-01 9.9972640397114576e-01 9.9972640397114443e-01
8.4070259303534804e+00 9.9969326611883624e-01 9.9969326611889198e-01 9.9969326611886844e-01 9.9969326611883691e-01
8.4139056569740642e+00 9.9965823388002661e-01 9.9965823388002706e-01 9.9965823388011388e-01 9.9965823388002728e-01
8.4207853835946480e+00 9.9962130712233166e-01 9.9962130712225361e-01 9.9962130712248398e-01 9.9962130712233221e-01
8.4276651102152318e+00 9.9958248570624153e-01 9.9958248570606401e-01 9.9958248570644703e-01 9.9958248570624209e-01
8.4345448368358156e+00 9.9954176948511986e-01 9.9954176948483175e-01 9.9954176948534401e-01 9.9954176948512052e-01
8.4414245634563994e+00 9.9949915830520464e-01 9.9949915830481417e-01 9.9949915830539682e-01 9.9949915830520519e-01
8.4483042900769831e+00 9.9945465200561223e-01 9.9945465200515171e-01 9.9945465200571526e-01 9.9945465200561290e-01
8.4551840166975669e+00 9.9940825041834280e-01 9.9940825041786763e-01 9.9940825041830383e-01 9.9940825041834347e-01
8.4620637433181507e+00 9.9935995336828709e-01 9.9935995336786276e-01 9.9935995336807038e-01 9.9935995336828765e-01
8.4689434699387345e+00 9.9930976067323374e-01 9.9930976067291033e-01 9.9930976067283095e-01 9.9930976067323429e-01
8.4758231965593183e+00 9.9925767214387773e-01 9.9925767214364558e-01 9.9925767214331529e-01 9.9925767214387828e-01
8.4827029231799020e+00 9.9920368758382871e-01 9.9920368758364941e-01 9.9920368758317046e-01 9.9920368758382927e-01
8.4895826498004858e+00 9.9914780678961956e-01 9.9914780678953219e-01 9.9914780678896287e-01 9.9914780678962023e-01
8.4964623764210696e+00 9.9909002955071391e-01 9.9909002955074633e-01 9.9909002955017667e-01 9.9909002955071446e-01
8.5033421030416534e+00 9.9903035564951281e-01 9.9903035564968179e-01 9.9903035564921183e-01 9.9903035564951348e-01
8.5102218296622389e+00 9.9896878486136154e-01 9.9896878486166774e-01 9.9896878486137730e-01 9.9896878486136220e-01
8.5171015562828227e+00 9.9890531695455254e-01 9.9890531695497442e-01 9.9890531695488205e-01 9.9890531695455320e-01
8.5239812829034065e+00 9.9883995169032869e-01 9.9883995169081907e-01 9.9883995169082218e-01 9.9883995169032935e-01
8.5308610095239903e+00 9.9877268882288295e-01 9.9877268882337122e-01 9.9877268882335590e-01 9.9877268882288361e-01
8.5377407361445741e+00 9.9870352809935647e-01 9.9870352809976182e-01 9.9870352809972540e-01 9.9870352809935703e-01
8.5446204627651579e+00 9.9863246925983251e-01 9.9863246926009153e-01 9.9863246926002835e-01 9.9863246925983318e-01
8.5515001893857416e+00 9.9855951203732873e-01 9.9855951203744120e-01 9.9855951203735926e-01 9.9855951203732929e-01
8.5583799160063254e+00 9.9848465615782112e-01 9.9848465615788218e-01 9.9848465615780890e-01 9.9848465615782178e-01
8.5652596426269092e+00 9.9840790134048762e-01 9.9840790134048674e-01 9.9840790134046453e-01 9.9840790134048829e-01
8.5721393692474930e+00 9.9832924729741523e-01 9.9832924729733807e-01 9.9832924729741535e-01 9.9832924729741590e-01
8.5790190958680768e+00 9.9824869373369496e-01 9.9824869373354108e-01 9.9824869373375780e-01 9.9824869373369551e-01
8.5858988224886605e+00 9.9816624034745738e-01 9.9816624034722978e-01 9.9816624034760515e-01 9.9816624034745804e-01
8.5927785491092443e+00 9.9808188682987153e-01 9.9808188682957633e-01 9.9808188683009758e-01 9.9808188682987209e-01
8.5996582757298281e+00 9.9799563286514648e-01 9.9799563286479631e-01 9.9799563286541382e-01 9.9799563286514714e-01
8.6065380023504119e+00 9.9790747813053748e-01 9.9790747813015312e-01 9.9790747813078418e-01 9.9790747813053804e-01
8.6134177289709957e+00 9.9781742229635328e-01 9.9781742229596082e-01 9.9781742229650372e-01 9.9781742229635406e-01
8.6202974555915794e+00 9.9772546502596660e-01 9.9772546502558290e-01 9.9772546502594461e-01 9.9772546502596704e-01
8.6271771822121632e+00 9.9763160597582523e-01 9.9763160597542988e-01 9.9763160597557055e-01 9.9763160597582590e-01
8.6340569088327470e+00 9.9753584479546631e-01 9.9753584479500046e-01 9.9753584479494828e-01 9.9753584479546697e-01
8.6409366354533308e+00 9.9743818112753013e-01 9.9743818112702964e-01 9.9743818112675942e-01 9.9743818112753080e-01
8.6478163620739146e+00 9.9733861460777484e-01 9.9733861460728979e-01 9.9733861460681128e-01 9.9733861460777540e-01
8.6546960886945001e+00 9.9723714486509141e-01 9.9723714486468662e-01 9.9723714486404380e-01 9.9723714486509207e-01
8.6615758153150839e+00 9.9713377152151872e-01 9.9713377152127247e-01 9.9713377152053717e-01 9.9713377152151939e-01
8.6684555419356677e+00 9.9702849419225736e-01 9.9702849419225115e-01 9.9702849419151574e-01 9.9702849419225803e-01
8.6753352685562515e+00 9.9692131248568305e-01 9.9692131248598470e-01 9.9692131248534843e-01 9.9692131248568372e-01
8.6822149951768353e+00 9.9681222600335784e-01 9.9681222600400399e-01 9.9681222600354780e-01 9.9681222600335850e-01
8.6890947217974190e+00 9.9670123434004032e-01 9.9670123434101920e-01 9.9670123434076441e-01 9.9670123434004099e-01
8.6959744484180028e+00 9.9658833708369365e-01 9.9658833708493444e-01 9.9658833708477790e-01 9.9658833708369432e-01
8.7028541750385866e+00 9.9647353381549020e-01 9.9647353381686199e-01 9.9647353381666404e-01 9.9647353381549086e-01
8.7097339016591704e+00 9.9635682410981430e-01 9.9635682411113813e-01 9.9635682411092374e-01 9.9635682410981485e-01
8.7166136282797542e+00 9.9623820753426118e-01 9.9623820753533987e-01 9.9623820753513659e-01 9.9623820753426173e-01
8.7234933549003379e+00 9.9611768364963249e-01 9.9611768365030096e-01 9.9611768365014897e-01 9.9611768364963305e-01
8.7303730815209217e+00 9.9599525200992811e-01 9.9599525201012873e-01 9.9599525201008077e-01 9.9599525200992867e-01
8.7372528081415055e+00 9.9587091216233481e-01 9.9587091216221912e-01 9.9587091216233192e-01 9.9587091216233548e-01
8.7441325347620893e+00 9.9574466364759218e-01 9.9574466364727265e-01 9.9574466364759273e-01 9.9574466364759273e-01
8.7510122613826731e+00 9.9561650599982843e-01 9.9561650599930673e-01 9.9561650599985496e-01 9.9561650599982909e-01
8.7578919880032569e+00 9.9548643874633380e-01 9.9548643874566878e-01 9.9548643874642728e-01 9.9548643874633447e-01
8.7647717146238406e+00 9.9535446140776607e-01 9.9535446140704498e-01 9.9535446140795070e-01 9.9535446140776673e-01
8.7716514412444244e+00 9.9522057349815163e-01 9.9522057349746895e-01 9.9522057349841564e-01 9.9522057349815229e-01
8.7785311678650082e+00 9.9508477452488842e-01 9.9508477452432675e-01 9.9508477452518118e-01 9.9508477452488897e-01
8.7854108944855920e+00 9.9494706398875410e-01 9.9494706398835764e-01 9.9494706398899235e-01 9.9494706398875454e-01
8.7922906211061758e+00 9.9480744138391741e-01 9.9480744138365429e-01 9.9480744138400046e-01 9.9480744138391786e-01
8.7991703477267613e+00 9.9466590619795181e-01 9.9466590619765927e-01 9.9466590619778139e-01 9.9466590619795237e-01
8.8060500743473433e+00 9.9452245791185256e-01 9.9452245791142047e-01 9.9452245791135307e-01 9.9452245791185323e-01
8.8129298009679289e+00 9.9437709600005464e-01 9.9437709599947421e-01 9.9437709599919311e-01 9.9437709600005519e-01
8.8198095275885127e+00 9.9422981993045334e-01 9.9422981992972859e-01 9.9422981992925485e-01 9.9422981993045378e-01
8.8266892542090964e+00 9.9408062916442497e-01 9.9408062916359796e-01 9.9408062916298090e-01 9.9408062916442530e-01
8.8335689808296802e+00 9.9392952315684902e-01 9.9392952315600658e-01 9.9392952315531546e-01 9.9392952315684946e-01
8.8404487074502640e+00 9.9377650135613027e-01 9.9377650135539852e-01 9.9377650135471385e-01 9.9377650135613083e-01
8.8473284340708478e+00 9.9362156320422046e-01 9.9362156320374706e-01 9.9362156320314976e-01 9.9362156320422090e-01
8.8542081606914316e+00 9.9346470813663945e-01 9.9346470813657128e-01 9.9346470813611876e-01 9.9346470813664012e-01
8.8610878873120154e+00 9.9330593558249536e-01 9.9330593558295144e-01 9.9330593558263924e-01 9.9330593558249602e-01
8.8679676139325991e+00 9.9314524496450352e-01 9.9314524496554979e-01 9.9314524496524914e-01 9.9314524496450418e-01
8.8748473405531829e+00 9.9298263569900258e-01 9.9298263570063039e-01 9.9298263570022738e-01 9.9298263569900325e-01
8.8817270671737667e+00 9.9281810719597008e-01 9.9281810719808150e-01 9.9281810719760688e-01 9.9281810719597063e-01
8.8886067937943505e+00 9.9265165885903295e-01 9.9265165886143913e-01 9.9265165886093698e-01 9.9265165885903350e-01
8.8954865204149343e+00 9.9248329008547742e-01 9.9248329008791036e-01 9.9248329008744895e-01 9.9248329008547798e-01
8.9023662470355180e+00 9.9231300026625391e-01 9.9231300026839542e-01 9.9231300026806590e-01 9.9231300026625457e-01
8.9092459736561018e+00 9.9214078878597922e-01 9.9214078878751244e-01 9.9214078878741530e-01 9.9214078878597967e-01
8.9161257002766856e+00 9.9196665502293291e-01 9.9196665502361880e-01 9.9196665502384596e-01 9.9196665502293346e-01
8.9230054268972694e+00 9.9179059834905203e-01 9.9179059834883110e-01 9.9179059834944594e-01 9.9179059834905259e-01
8.9298851535178532e+00 9.9161261812991852e-01 9.9161261812904600e-01 9.9161261813006352e-01 9.9161261812991897e-01
8.9367648801384370e+00 9.9143271372514619e-01 9.9143271372395625e-01 9.9143271372532826e-01 9.9143271372514663e-01
8.9436446067590207e+00 9.9125088448847865e-01 9.9125088448706622e-01 9.9125088448867582e-01 9.9125088448847909e-01
8.9505243333796045e+00 9.9106712976716338e-01 9.9106712976570366e-01 9.9106712976737132e-01 9.9106712976716405e-01
8.9574040600001901e+00 9.9088144890233343e-01 9.9088144890102892e-01 9.9088144890253360e-01 9.9088144890233409e-01
8.9642837866207739e+00 9.9069384122901305e-01 9.9069384122804038e-01 9.9069384122916082e-01 9.9069384122901361e-01
8.9711635132413576e+00 9.9050430607612650e-01 9.9050430607557682e-01 9.9050430607615403e-01 9.9050430607612705e-01
8.9780432398619414e+00 9.9031284276651210e-01 9.9031284276631470e-01 9.9031284276634091e-01 9.9031284276651255e-01
8.9849229664825252e+00 9.9011945061693774e-01 9.9011945061678341e-01 9.9011945061649898e-01 9.9011945061693818e-01
8.9918026931031090e+00 9.8992412893812176e-01 9.8992412893786919e-01 9.8992412893737636e-01 9.8992412893812232e-01
8.9986824197236928e+00 9.8972687703475526e-01 9.8972687703435658e-01 9.8972687703371010e-01 9.8972687703475581e-01
9.0055621463442765e+00 9.8952769420552700e-01 9.8952769420493492e-01 9.8952769420424569e-01 9.8952769420552733e-01
9.0124418729648603e+00 9.8932657974314975e-01 9.8932657974235738e-01 9.8932657974174976e-01 9.8932657974315019e-01
9.0193215995854441e+00 9.8912353293438904e-01 9.8912353293344757e-01 9.8912353293302357e-01 9.8912353293438959e-01
9.0262013262060279e+00 9.8891855306009124e-01 9.8891855305911147e-01 9.8891855305891141e-01 9.8891855306009169e-01
9.0330810528266117e+00 9.8871163939521289e-01 9.8871163939435336e-01 9.8871163939430651e-01 9.8871163939521334e-01
9.0399607794471954e+00 9.8850279120884998e-01 9.8850279120829443e-01 9.8850279120818985e-01 9.8850279120885043e-01
9.0468405060677792e+00 9.8829200776426607e-01 9.8829200776419557e-01 9.8829200776394721e-01 9.8829200776426640e-01
9.0537202326883630e+00 9.8807928831891989e-01 9.8807928831948277e-01 9.8807928831904468e-01 9.8807928831892033e-01
9.0605999593089468e+00 9.8786463212449216e-01 9.8786463212577447e-01 9.8786463212512521e-01 9.8786463212449260e-01
9.0674796859295306e+00 9.8764803842690907e-01 9.8764803842891036e-01 9.8764803842807225e-01 9.8764803842690951e-01
9.0743594125501144e+00 9.8742950646636518e-01 9.8742950646898175e-01 9.8742950646802696e-01 9.8742950646636563e-01
9.0812391391706981e+00 9.8720903547734207e-01 9.8720903548036310e-01 9.8720903547940775e-01 9.8720903547734240e-01
9.0881188657912819e+00 9.8698662468862597e-01 9.8698662469174248e-01 9.8698662469093323e-01 9.8698662468862630e-01
9.0949985924118657e+00 9.8676227332332034e-01 9.8676227332615329e-01 9.8676227332564759e-01 9.8676227332332078e-01
9.1018783190324513e+00 9.8653598059885539e-01 9.8653598060100456e-01 9.8653598060094783e-01 9.8653598059885572e-01
9.1087580456530350e+00 9.8630774572699398e-01 9.8630774572811064e-01 9.8630774572861257e-01 9.8630774572699442e-01
9.1156377722736188e+00 9.8607756791383261e-01 9.8607756791371870e-01 9.8607756791483181e-01 9.8607756791383294e-01
9.1225174988942026e+00 9.8584544635979743e-01 9.8584544635853466e-01 9.8584544636023774e-01 9.8584544635979776e-01
9.1293972255147864e+00 9.8561138025969242e-01 9.8561138025774730e-01 9.8561138025993533e-01 9.8561138025969275e-01
9.1362769521353702e+00 9.8537536880342991e-01 9.8537536880104948e-01 9.8537536880353449e-01 9.8537536880343035e-01
9.1431566787559539e+00 9.8513741117525244e-01 9.8513741117265452e-01 9.8513741117517850e-01 9.8513741117525278e-01
9.1500364053765377e+00 9.8489750655383590e-01 9.8489750655131270e-01 9.8489750655357544e-01 9.8489750655383634e-01
9.1569161319971215e+00 9.8465565411246669e-01 9.8465565411031997e-01 9.8465565411202594e-01 9.8465565411246703e-01
9.1637958586177053e+00 9.8441185301905354e-01 9.8441185301752532e-01 9.8441185301844913e-01 9.8441185301905398e-01
9.1706755852382891e+00 9.8416610243614733e-01 9.8416610243533253e-01 9.8416610243540947e-01 9.8416610243614766e-01
9.1775553118588729e+00 9.8391840152096144e-01 9.8391840152069787e-01 9.8391840152013721e-01 9.8391840152096188e-01
9.1844350384794566e+00 9.8366874942539850e-01 9.8366874942518723e-01 9.8366874942454996e-01 9.8366874942539884e-01
9.1913147651000404e+00 9.8341714529607782e-01 9.8341714529577162e-01 9.8341714529526980e-01 9.8341714529607827e-01
9.1981944917206242e+00 9.8316358827436767e-01 9.8316358827392447e-01 9.8316358827363559e-01 9.8316358827436801e-01
9.2050742183412080e+00 9.8290807749641718e-01 9.8290807749579212e-01 9.8290807749571574e-01 9.8290807749641762e-01
9.2119539449617918e+00 9.8265061209319216e-01 9.8265061209238380e-01 9.8265061209238702e-01 9.8265061209319260e-01
9.2188336715823755e+00 9.8239119119050977e-01 9.8239119118958174e-01 9.8239119118965834e-01 9.8239119119051022e-01
9.2257133982029593e+00 9.8212981390907528e-01 9.8212981390815668e-01 9.8212981390825660e-01 9.8212981390907572e-01
9.2325931248235431e+00 9.8186647936451843e-01 9.8186647936378879e-01 9.8186647936382565e-01 9.8186647936451887e-01
9.2394728514441269e+00 9.8160118666742924e-01 9.8160118666709240e-01 9.8160118666697693e-01 9.8160118666742968e-01
9.2463525780647124e+00 9.8133393492339382e-01 9.8133393492364474e-01 9.8133393492330945e-01 9.8133393492339427e-01
9.2532323046852962e+00 9.8106472323302807e-01 9.8106472323401794e-01 9.8106472323343175e-01 9.8106472323302829e-01
9.2601120313058800e+00 9.8079355069200946e-01 9.8079355069381435e-01 9.8079355069298901e-01 9.8079355069200980e-01
9.2669917579264638e+00 9.8052041639110876e-01 9.8052041639370158e-01 9.8052041639269283e-01 9.8052041639110910e-01
9.2738714845470476e+00 9.8024531941621684e-01 9.8024531941945270e-01 9.8024531941835447e-01 9.8024531941621729e-01
9.2807512111676314e+00 9.7996825884837069e-01 9.7996825885198469e-01 9.7996825885091887e-01 9.7996825884837113e-01
9.2876309377882151e+00 9.7968923376377448e-01 9.7968923376739836e-01 9.7968923376650219e-01 9.7968923376377470e-01
9.2945106644087989e+00 9.7940824323381837e-01 9.7940824323701858e-01 9.7940824323643005e-01 9.7940824323381859e-01
9.3013903910293827e+00 9.7912528632509344e-01 9.7912528632743390e-01 9.7912528632727491e-01 9.7912528632509366e-01
9.3082701176499665e+00 9.7884036209940151e-01 9.7884036210053527e-01 9.7884036210089675e-01 9.7884036209940195e-01
9.3151498442705503e+00 9.7855346961376166e-01 9.7855346961355316e-01 9.7855346961448175e-01 9.7855346961376188e-01
9.3220295708911340e+00 9.7826460792041181e-01 9.7826460791909231e-01 9.7826460792057968e-01 9.7826460792041203e-01
9.3289092975117178e+00 9.7797377606737335e-01 9.7797377606516633e-01 9.7797377606714309e-01 9.7797377606737368e-01
9.3357890241323016e+00 9.7768097309824276e-01 9.7768097309522695e-01 9.7768097309756230e-01 9.7768097309824298e-01
9.3426687507528854e+00 9.7738619805181104e-01 9.7738619804819149e-01 9.7738619805070015e-01 9.7738619805181126e-01
9.3495484773734692e+00 9.7708944996239133e-01 9.7708944995846692e-01 9.7708944996092406e-01 9.7708944996239167e-01
9.3564282039940530e+00 9.7679072785984022e-01 9.7679072785596965e-01 9.7679072785813525e-01 9.7679072785984056e-01
9.3633079306146367e+00 9.7649003076958318e-01 9.7649003076614105e-01 9.7649003076779561e-01 9.7649003076958352e-01
9.3701876572352205e+00 9.7618735771264409e-01 9.7618735770995846e-01 9.7618735771095122e-01 9.7618735771264431e-01
9.3770673838558043e+00 9.7588270770567775e-01 9.7588270770394203e-01 9.7588270770425123e-01 9.7588270770567798e-01
9.3839471104763881e+00 9.7557607976100735e-01 9.7557607976015470e-01 9.7557607975996474e-01 9.7557607976100758e-01
9.3908268370969736e+00 9.7526747288666171e-01 9.7526747288619853e-01 9.7526747288599136e-01 9.7526747288666205e-01
9.3977065637175556e+00 9.7495688608641684e-01 9.7495688608585751e-01 9.7495688608586850e-01 9.7495688608641717e-01
9.4045862903381412e+00 9.7464431835983700e-01 9.7464431835922927e-01 9.7464431835921495e-01 9.7464431835983711e-01
9.4114660169587250e+00 9.7432976870231824e-01 9.7432976870167931e-01 9.7432976870169252e-01 9.7432976870231847e-01
9.4183457435793088e+00 9.7401323610513257e-01 9.7401323610449730e-01 9.7401323610454993e-01 9.7401323610513280e-01
9.4252254701998925e+00 9.7369471955547005e-01 9.7369471955491615e-01 9.7369471955499343e-01 9.7369471955547027e-01
9.4321051968204763e+00 9.7337421803648394e-01 9.7337421803613111e-01 9.7337421803620416e-01 9.7337421803648416e-01
9.4389849234410601e+00 9.7305173052733140e-01 9.7305173052732585e-01 9.7305173052736160e-01 9.7305173052733163e-01
9.4458646500616439e+00 9.7272725600321597e-01 9.7272725600370291e-01 9.7272725600367105e-01 9.7272725600321619e-01
9.4527443766822277e+00 9.7240079343542651e-01 9.7240079343651797e-01 9.7240079343639696e-01 9.7240079343542662e-01
9.4596241033028114e+00 9.7207234179137458e-01 9.7207234179311897e-01 9.7207234179289892e-01 9.7207234179137458e-01
9.4665038299233952e+00 9.7174190003462968e-01 9.7174190003698757e-01 9.7174190003667271e-01 9.7174190003462990e-01
9.4733835565439790e+00 9.7140946712495202e-01 9.7140946712778375e-01 9.7140946712739162e-01 9.7140946712495202e-01
9.4802632831645628e+00 9.7107504201832029e-01 9.7107504202139228e-01 9.7107504202095274e-01 9.7107504201832051e-01
9.4871430097851466e+00 9.7073862366695884e-01 9.7073862366997021e-01 9.7073862366952302e-01 9.7073862366695896e-01
9.4940227364057304e+00 9.7040021101935803e-01 9.7040021102199581e-01 9.7040021102158769e-01 9.7040021101935814e-01
9.5009024630263141e+00 9.7005980302029293e-01 9.7005980302231820e-01 9.7005980302199790e-01 9.7005980302029304e-01
9.5077821896468979e+00 9.6971739861083628e-01 9.6971739861220529e-01 9.6971739861202011e-01 9.6971739861083650e-01
9.5146619162674817e+00 9.6937299672858890e-01 9.6937299672939292e-01 9.6937299672938393e-01 9.6937299672858890e-01
9.5215416428880655e+00 9.6902659630807941e-01 9.6902659630813182e-01 9.6902659630832932e-01 9.6902659630807941e-01
9.5284213695086493e+00 9.6867819628007412e-01 9.6867819627923268e-01 9.6867819627965301e-01 9.6867819628007434e-01
9.5353010961292348e+00 9.6832779557191895e-01 9.6832779557010995e-01 9.6832779557075199e-01 9.6832779557191917e-01
9.5421808227498168e+00 9.6797539310759162e-01 9.6797539310482283e-01 9.6797539310566616e-01 9.6797539310759184e-01
9.5490605493704024e+00 9.6762098780773675e-01 9.6762098780411177e-01 9.6762098780511641e-01 9.6762098780773687e-01
9.5559402759909862e+00 9.6726457858970583e-01 9.6726457858543458e-01 9.6726457858654213e-01 9.6726457858970594e-01
9.5628200026115699e+00 9.6690616436759902e-01 9.6690616436299570e-01 9.6690616436413279e-01 9.6690616436759913e-01
9.5696997292321537e+00 9.6654574405230975e-01 9.6654574404777338e-01 9.6654574404885762e-01 9.6654574405230997e-01
9.5765794558527375e+00 9.6618331655157241e-01 9.6618331654754097e-01 9.6618331654848877e-01 9.6618331655157252e-01
9.5834591824733213e+00 9.6581888077000921e-01 9.6581888076688449e-01 9.6581888076762357e-01 9.6581888077000944e-01
9.5903389090939051e+00 9.6545243560918104e-01 9.6545243560721405e-01 9.6545243560769778e-01 9.6545243560918115e-01
9.5972186357144889e+00 9.6508397996763695e-01 9.6508397996677076e-01 9.6508397996699702e-01 9.6508397996763717e-01
9.6040983623350726e+00 9.6471351274096495e-01 9.6471351274063077e-01 9.6471351274068629e-01 9.6471351274096495e-01
9.6109780889556564e+00 9.6434103282184114e-01 9.6434103282168826e-01 9.6434103282176609e-01 9.6434103282184125e-01
9.6178578155762402e+00 9.6396653910008079e-01 9.6396653910016683e-01 9.6396653910025898e-01 9.6396653910008090e-01
9.6247375421968240e+00 9.6359003046268588e-01 9.6359003046299807e-01 9.6359003046309089e-01 9.6359003046268610e-01
9.6316172688174078e+00 9.6321150579389236e-01 9.6321150579438908e-01 9.6321150579447046e-01 9.6321150579389248e-01
9.6384969954379915e+00 9.6283096397521561e-01 9.6283096397584700e-01 9.6283096397591117e-01 9.6283096397521573e-01
9.6453767220585753e+00 9.6244840388549369e-01 9.6244840388620867e-01 9.6244840388625863e-01 9.6244840388549369e-01
9.6522564486791591e+00 9.6206382440092775e-01 9.6206382440167659e-01 9.6206382440172389e-01 9.6206382440092786e-01
9.6591361752997429e+00 9.6167722439512060e-01 9.6167722439585945e-01 9.6167722439592329e-01 9.6167722439512060e-01
9.6660159019203267e+00 9.6128860273911065e-01 9.6128860273981775e-01 9.6128860273992256e-01 9.6128860273911076e-01
9.6728956285409105e+00 9.6089795830140401e-01 9.6089795830211189e-01 9.6089795830228353e-01 9.6089795830140390e-01
9.6797753551614942e+00 9.6050528994800155e-01 9.6050528994885442e-01 9.6050528994911688e-01 9.6050528994800155e-01
9.6866550817820780e+00 9.6011059654262043e-01 9.6011059654376452e-01 9.6011059654413633e-01 9.6011059654262065e-01
9.6935348084026636e+00 9.5971387694684784e-01 9.5971387694822319e-01 9.5971387694871391e-01 9.5971387694684784e-01
9.7004145350232456e+00 9.5931513001980151e-01 9.5931513002133262e-01 9.5931513002193958e-01 9.5931513001980151e-01
9.7072942616438311e+00 9.5891435461840846e-01 9.5891435461997199e-01 9.5891435462067842e-01 9.5891435461840846e-01
9.7141739882644149e+00 9.5851154959744234e-01 9.5851154959885787e-01 9.5851154959963192e-01 9.5851154959744234e-01
9.7210537148849987e+00 9.5810671380955970e-01 9.5810671381060120e-01 9.5810671381139578e-01 9.5810671380955981e-01
9.7279334415055825e+00 9.5769984610534242e-01 9.5769984610576464e-01 9.5769984610651837e-01 9.5769984610534242e-01
9.7348131681261663e+00 9.5729094533334425e-01 9.5729094533291836e-01 9.5729094533355896e-01 9.5729094533334425e-01
9.7416928947467500e+00 9.5688001034014070e-01 9.5688001033869441e-01 9.5688001033914227e-01 9.5688001034014070e-01
9.7485726213673338e+00 9.5646703997038263e-01 9.5646703996783711e-01 9.5646703996801208e-01 9.5646703997038263e-01
9.7554523479879176e+00 9.5605203306685183e-01 9.5605203306325315e-01 9.5605203306308140e-01 9.5605203306685183e-01
9.7623320746085014e+00 9.5563498847051875e-01 9.5563498846605621e-01 9.5563498846548012e-01 9.5563498847051875e-01
9.7692118012290852e+00 9.5521590502060172e-01 9.5521590501560960e-01 9.5521590501459819e-01 9.5521590502060172e-01
9.7760915278496689e+00 9.5479478155462738e-01 9.5479478154956410e-01 9.5479478154812569e-01 9.5479478155462738e-01
9.7829712544702527e+00 9.5437161690849048e-01 9.5437161690389094e-01 9.5437161690208761e-01 9.5437161690849059e-01
9.7898509810908365e+00 9.5394640991651469e-01 9.5394640991291213e-01 9.5394640991087476e-01 9.5394640991651469e-01
9.7967307077114203e+00 9.5351915941151200e-01 9.5351915940932308e-01 9.5351915940726895e-01 9.5351915941151200e-01
9.8036104343320041e+00 9.5308986422484132e-01 9.5308986422421205e-01 9.5308986422246278e-01 9.5308986422484110e-01
9.8104901609525879e+00 9.5265852318646527e-01 9.5265852318707323e-01 9.5265852318607414e-01 9.5265852318646527e-01
9.8173698875731716e+00 9.5222513512500551e-01 9.5222513512623141e-01 9.5222513512615481e-01 9.5222513512500551e-01
9.8242496141937554e+00 9.5178969886779474e-01 9.5178969886956200e-01 9.5178969886957521e-01 9.5178969886779474e-01
9.8311293408143392e+00 9.5135221324092623e-01 9.5135221324306629e-01 9.5135221324316710e-01 9.5135221324092623e-01
9.8380090674349248e+00 9.5091267706930049e-01 9.5091267707156579e-01 9.5091267707174976e-01 9.5091267706930049e-01
9.8448887940555068e+00 9.5047108917666856e-01 9.5047108917878165e-01 9.5047108917898659e-01 9.5047108917666834e-01
9.8517685206760923e+00 9.5002744838566877e-01 9.5002744838737374e-01 9.5002744838752662e-01 9.5002744838566855e-01
9.8586482472966761e+00 9.4958175351786422e-01 9.4958175351898833e-01 9.4958175351903618e-01 9.4958175351786411e-01
9.8655279739172599e+00 9.4913400339377030e-01 9.4913400339430676e-01 9.4913400339423482e-01 9.4913400339377019e-01
9.8724077005378437e+00 9.4868419683288119e-01 9.4868419683310135e-01 9.4868419683293892e-01 9.4868419683288108e-01
9.8792874271584274e+00 9.4823233265392648e-01 9.4823233265429385e-01 9.4823233265411233e-01 9.4823233265392637e-01
9.8861671537790112e+00 9.4777840967547111e-01 9.4777840967601690e-01 9.4777840967591986e-01 9.4777840967547100e-01
9.8930468803995950e+00 9.4732242671492239e-01 9.4732242671567757e-01 9.4732242671578692e-01 9.4732242671492228e-01
9.8999266070201788e+00 9.4686438258905248e-01 9.4686438259002303e-01 9.4686438259046213e-01 9.4686438258905226e-01
9.9068063336407626e+00 9.4640427611408251e-01 9.4640427611520828e-01 9.4640427611608247e-01 9.4640427611408229e-01
9.9136860602613464e+00 9.4594210610572105e-01 9.4594210610686202e-01 9.4594210610824225e-01 9.4594210610572071e-01
9.9205657868819301e+00 9.4547787137920791e-01 9.4547787138015571e-01 9.4547787138206141e-01 9.4547787137920769e-01
9.9274455135025139e+00 9.4501157074936537e-01 9.4501157074986974e-01 9.4501157075225684e-01 9.4501157074936504e-01
9.9343252401230977e+00 9.4454320303065242e-01 9.4454320303045991e-01 9.4454320303321304e-01 9.4454320303065198e-01
9.9412049667436815e+00 9.4407276703722542e-01 9.4407276703612220e-01 9.4407276703905252e-01 9.4407276703722520e-01
9.9480846933642653e+00 9.4360026158300114e-01 9.4360026158085486e-01 9.4360026158370569e-01 9.4360026158300092e-01
9.9549644199848490e+00 9.4312568548172304e-01 9.4312568547851938e-01 9.4312568548097908e-01 9.4312568548172271e-01
9.9618441466054328e+00 9.4264903754703000e-01 9.4264903754289753e-01 9.4264903754462193e-01 9.4264903754702978e-01
9.9687238732260166e+00 9.4217031659252726e-01 9.4217031658774542e-01 9.4217031658838934e-01 9.4217031659252692e-01
9.9756035998466004e+00 9.4168952143185747e-01 9.4168952142684470e-01 9.4168952142610385e-01 9.4168952143185702e-01
9.9824833264671859e+00 9.4120665087877242e-01 9.4120665087404831e-01 9.4120665087171207e-01 9.4120665087877220e-01
9.9893630530877680e+00 9.4072170374720709e-01 9.4072170374332331e-01 9.4072170373933883e-01 9.4072170374720665e-01
9.9962427797083535e+00 9.4023467885134726e-01 9.4023467884878720e-01 9.4023467884333511e-01 9.4023467885134693e-01
1.0003122506328937e+01 9.3974557500570355e-01 9.3974557500474243e-01 9.3974557499832367e-01 9.3974557500570310e-01
1.0010002232949521e+01 9.3925439102517672e-01 9.3925439102570163e-01 9.3925439101923702e-01 9.3925439102517638e-01
1.0016881959570105e+01 9.3876112572512538e-01 9.3876112572672399e-01 9.3876112572135151e-01 9.3876112572512493e-01
1.0023761686190689e+01 9.3826577792142873e-01 9.3826577792407417e-01 9.3826577792031551e-01 9.3826577792142829e-01
1.0030641412811272e+01 9.3776834643054663e-01 9.3776834643410267e-01 9.3776834643217066e-01 9.3776834643054641e-01
1.0037521139431856e+01 9.3726883006957662e-01 9.3726883007378370e-01 9.3726883007336759e-01 9.3726883006957640e-01
1.0044400866052440e+01 9.3676722765630593e-01 9.3676722766080800e-01 9.3676722766085452e-01 9.3676722765630560e-01
1.0051280592673024e+01 9.3626353800925910e-01 9.3626353801363726e-01 9.3626353801377493e-01 9.3626353800925877e-01
1.0058160319293608e+01 9.3575775994774224e-01 9.3575775995156318e-01 9.3575775995174626e-01 9.3575775994774191e-01
1.0065040045914191e+01 9.3524989229188049e-01 9.3524989229477262e-01 9.3524989229488575e-01 9.3524989229188016e-01
1.0071919772534775e+01 9.3473993386265064e-01 9.3473993386441401e-01 9.3473993386435339e-01 9.3473993386265031e-01
1.0078799499155359e+01 9.3422788348190855e-01 9.3422788348266728e-01 9.3422788348238850e-01 9.3422788348190822e-01
1.0085679225775943e+01 9.3371373997241325e-01 9.3371373997281770e-01 9.3371373997235674e-01 9.3371373997241291e-01
1.0092558952396526e+01 9.3319750215890740e-01 9.3319750215932862e-01 9.3319750215880215e-01 9.3319750215890707e-01
1.0099438679017110e+01 9.3267916886755697e-01 9.3267916886791724e-01 9.3267916886750579e-01 9.3267916886755664e-01
1.0106318405637694e+01 9.3215873892533962e-01 9.3215873892563106e-01 9.3215873892555112e-01 9.3215873892533918e-01
1.0113198132258278e+01 9.3163621116071527e-01 9.3163621116092310e-01 9.3163621116139206e-01 9.3163621116071482e-01
1.0120077858878862e+01 9.3111158440366038e-01 9.3111158440372788e-01 9.3111158440492714e-01 9.3111158440365993e-01
1.0126957585499445e+01 9.3058485748571296e-01 9.3058485748553621e-01 9.3058485748757480e-01 9.3058485748571251e-01
1.0133837312120029e+01 9.3005602924002317e-01 9.3005602923946773e-01 9.3005602924235342e-01 9.3005602924002284e-01
1.0140717038740615e+01 9.2952509850141196e-01 9.2952509850034315e-01 9.2952509850396081e-01 9.2952509850141163e-01
1.0147596765361198e+01 9.2899206410643587e-01 9.2899206410475266e-01 9.2899206410885726e-01 9.2899206410643542e-01
1.0154476491981782e+01 9.2845692489345555e-01 9.2845692489112319e-01 9.2845692489534670e-01 9.2845692489345510e-01
1.0161356218602366e+01 9.2791967970271105e-01 9.2791967969978051e-01 9.2791967970365974e-01 9.2791967970271061e-01
1.0168235945222950e+01 9.2738032737639875e-01 9.2738032737301002e-01 9.2738032737603371e-01 9.2738032737639842e-01
1.0175115671843534e+01 9.2683886675875260e-01 9.2683886675511296e-01 9.2683886675679394e-01 9.2683886675875227e-01
1.0181995398464117e+01 9.2629529669612665e-01 9.2629529669245758e-01 9.2629529669243071e-01 9.2629529669612631e-01
1.0188875125084701e+01 9.2574961603707961e-01 9.2574961603352746e-01 9.2574961603167527e-01 9.2574961603707917e-01
1.0195754851705285e+01 9.2520182363245962e-01 9.2520182362899339e-01 9.2520182362557146e-01 9.2520182363245917e-01
1.0202634578325869e+01 9.2465191833549021e-01 9.2465191833231397e-01 9.2465191832754523e-01 9.2465191833548954e-01
1.0209514304946453e+01 9.2409989900185385e-01 9.2409989899931277e-01 9.2409989899346889e-01 9.2409989900185330e-01
1.0216394031567036e+01 9.2354576448977710e-01 9.2354576448821279e-01 9.2354576448172176e-01 9.2354576448977654e-01
1.0223273758187620e+01 9.2298951366011051e-01 9.2298951365983761e-01 9.2298951365324511e-01 9.2298951366010984e-01
1.0230153484808204e+01 9.2243114537640958e-01 9.2243114537767879e-01 9.2243114537159321e-01 9.2243114537640891e-01
1.0237033211428788e+01 9.2187065850501015e-01 9.2187065850796768e-01 9.2187065850297722e-01 9.2187065850500949e-01
1.0243912938049371e+01 9.2130805191510190e-01 9.2130805191975096e-01 9.2130805191630394e-01 9.2130805191510123e-01
1.0250792664669955e+01 9.2074332447879748e-01 9.2074332448496821e-01 9.2074332448320828e-01 9.2074332447879681e-01
1.0257672391290539e+01 9.2017647507119671e-01 9.2017647507853195e-01 9.2017647507807998e-01 9.2017647507119604e-01
1.0264552117911123e+01 9.1960750257044710e-01 9.1960750257841006e-01 9.1960750257822399e-01 9.1960750257044632e-01
1.0271431844531707e+01 9.1903640585779778e-01 9.1903640586570823e-01 9.1903640586550406e-01 9.1903640585779711e-01
1.0278311571152290e+01 9.1846318381764891e-01 9.1846318382475367e-01 9.1846318382457293e-01 9.1846318381764824e-01
1.0285191297772876e+01 9.1788783533759422e-01 9.1788783534317897e-01 9.1788783534307095e-01 9.1788783533759366e-01
1.0292071024393458e+01 9.1731035930845861e-01 9.1731035931200644e-01 9.1731035931201899e-01 9.1731035930845795e-01
1.0298950751014043e+01 9.1673075462432640e-01 9.1673075462572873e-01 9.1673075462589759e-01 9.1673075462432585e-01
1.0305830477634627e+01 9.1614902018256728e-01 9.1614902018239297e-01 9.1614902018273081e-01 9.1614902018256661e-01
1.0312710204255211e+01 9.1556515488420043e-01 9.1556515488367884e-01 9.1556515488416679e-01 9.1556515488419987e-01
1.0319589930875795e+01 9.1497915763559867e-01 9.1497915763497750e-01 9.1497915763556259e-01 9.1497915763559801e-01
1.0326469657496379e+01 9.1439102734610544e-01 9.1439102734546684e-01 9.1439102734606603e-01 9.1439102734610489e-01
1.0333349384116962e+01 9.1380076292874146e-01 9.1380076292818391e-01 9.1380076292869916e-01 9.1380076292874080e-01
1.0340229110737546e+01 9.1320836330048416e-01 9.1320836330009536e-01 9.1320836330044186e-01 9.1320836330048349e-01
1.0347108837358130e+01 9.1261382738235186e-01 9.1261382738216312e-01 9.1261382738231289e-01 9.1261382738235119e-01
1.0353988563978714e+01 9.1201715409948780e-01 9.1201715409940742e-01 9.1201715409945205e-01 9.1201715409948725e-01


==> classical_deh_transfer_time.dat <==
omega_t normalized_energy
8.2831908511829706e+00 0.0000000000000000e+00
8.2831908511829706e+00 1.0000000000000000e+00


==> nonabelian_harvester_populations.dat <==
tau Pg Pa Pe
0.0000000000000000e+00 9.9999999999999989e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.4277186020423274e-03 9.9996402545975460e-01 3.5974216718099078e-05 3.2352812579583258e-10
2.8554372040846547e-03 9.9985610832920047e-01 1.4388649453256084e-04 5.1762682745068773e-09
4.2831558061269823e-03 9.9967626804812415e-01 3.2370574854893587e-04 2.6203327775043622e-08
5.7108744081693094e-03 9.9942453699163736e-01 5.7538019972605352e-04 8.2808636095699437e-08
7.1385930102116366e-03 9.9910096046293573e-01 8.9883738919830020e-04 2.0214786538383508e-07
8.5663116122539646e-03 9.9870559668108849e-01 1.2939842001827044e-03 4.1911872824005840e-07
9.9940302142962918e-03 9.9823851676590780e-01 1.7607068856801081e-03 7.7634841213423974e-07
1.1421748816338619e-02 9.9769980472305675e-01 2.2988710986999506e-03 1.3241782429546627e-06
1.2849467418380946e-02 9.9708955742661953e-01 2.9083219278123506e-03 2.1206455690126857e-06
1.4277186020423273e-02 9.9640788458088947e-01 3.5888839562166026e-03 3.2314628950548251e-06
1.5704904622465602e-02 9.9565490871129136e-01 4.3403612944978975e-03 4.7299942124272572e-06
1.7132623224507929e-02 9.9483076513473712e-01 5.1625376366817395e-03 6.6972285820844413e-06
1.8560341826550256e-02 9.9393560189655095e-01 6.0551763524386232e-03 9.2217510104545411e-06
1.9988060428592584e-02 9.9296957977353983e-01 7.0180205159786442e-03 1.2399710481255869e-05
2.1415779030634911e-02 9.9193287222908533e-01 8.0507929855992474e-03 1.6334785315861256e-05
2.2843497632677238e-02 9.9082566533368421e-01 9.1531965203825935e-03 2.1138145933140446e-05
2.4271216234719565e-02 9.8964815775331105e-01 1.0324913832014292e-02 2.6928414675201478e-05
2.5698934836761892e-02 9.8840056069403881e-01 1.1565607682911762e-02 3.3831623049551820e-05
2.7126653438804219e-02 9.8708309784886594e-01 1.2874920984863840e-02 4.1981166270517133e-05
2.8554372040846546e-02 9.8569600534315238e-01 1.4252476901646055e-02 5.1517755201484303e-05
2.9982090642888874e-02 9.8423953167685285e-01 1.5697878957637128e-02 6.2589365510522450e-05
3.1409809244931204e-02 9.8271393766383019e-01 1.7210711151958467e-02 7.5351184211911869e-05
3.2837527846973531e-02 9.8111949636822116e-01 1.8790538078186404e-02 8.9965553592788171e-05
3.4265246449015858e-02 9.7945649303780591e-01 2.0436905049476133e-02 1.0660191271825204e-04
3.5692965051058186e-02 9.7772522503432124e-01 2.2149338229481303e-02 1.2543673619874908e-04
3.7120683653100513e-02 9.7592600176090416e-01 2.3927344768956846e-02 1.4665347013964063e-04
3.8548402255142840e-02 9.7405914458665999e-01 2.5770412947523705e-02 1.7044246581648923e-04
3.9976120857185167e-02 9.7212498676832049e-01 2.7678012320970429e-02 1.9700091070971306e-04
4.1403839459227494e-02 9.7012387336905304e-01 2.9649593873941608e-02 2.2653275700419307e-04
4.2831558061269821e-02 9.6805616117444149e-01 3.1684590177909991e-02 2.5924864764870144e-04
4.4259276663312148e-02 9.6592221860514138e-01 3.3782415553655507e-02 2.9536584120336642e-04
4.5686995265354476e-02 9.6372242562722144e-01 3.5942466240978542e-02 3.3510813180086138e-04
4.7114713867396803e-02 9.6145717365978967e-01 3.8164120572506649e-02 3.7870576770426660e-04
4.8542432469439130e-02 9.5912686547969850e-01 4.0446739152451852e-02 4.2639536784974376e-04
4.9970151071481457e-02 9.5673191512359590e-01 4.2789665040698414e-02 4.7841983570715674e-04
5.1397869673523784e-02 9.5427274778730420e-01 4.5192223941938531e-02 5.3502827075793354e-04
5.2825588275566111e-02 9.5174979972266971e-01 4.7653724399010812e-02 5.9647587831997866e-04
5.4253306877608438e-02 9.4916351813152011e-01 5.0173457989314510e-02 6.6302387916586218e-04
5.5681025479650766e-02 9.4651436105614783e-01 5.2750699533701206e-02 7.3493941015089262e-04
5.7108744081693093e-02 9.4380279726853877e-01 5.5384707303719687e-02 8.1249542774222987e-04
5.8536462683735420e-02 9.4102930615668123e-01 5.8074723234877786e-02 8.9597060844192992e-04
5.9964181285777747e-02 9.3819437760835123e-01 6.0819973144914843e-02 9.8564924673523869e-04
6.1391899887820074e-02 9.3529851189244528e-01 6.3619666956712687e-02 1.0818211508434896e-03
6.2819618489862408e-02 9.3234221953791208e-01 6.6472998923000765e-02 1.1847815390879340e-03
6.4247337091904735e-02 9.2932602120931729e-01 6.9379147857489762e-02 1.2948309331938946e-03
6.5675055693947063e-02 9.2625044758048780e-01 7.2337277377523157e-02 1.4122750419909142e-03
6.7102774295989390e-02 9.2311603920645657e-01 7.5346536141902912e-02 1.5374246516407595e-03
6.8530492898031717e-02 9.1992334639275442e-01 7.8406058096021275e-02 1.6705955112250839e-03
6.9958211500074044e-02 9.1667292906243181e-01 8.1514962721281961e-02 1.8121082162865381e-03
7.1385930102116371e-02 9.1336535662093365e-01 8.4672355288563428e-02 1.9622880905041870e-03
7.2813648704158698e-02 9.1000120781957750e-01 8.7877327108364975e-02 2.1214650720581645e-03
7.4241367306201025e-02 9.0658107061390769e-01 9.1128955799036737e-02 2.2899735870581758e-03
7.5669085908243353e-02 9.0310554202167292e-01 9.4426305555620149e-02 2.4681524227086245e-03
7.7096804510285680e-02 8.9957522797950940e-01 9.7768427416301276e-02 2.6563446041892812e-03
7.8524523112328007e-02 8.9599074319697192e-01 1.0115435953575475e-01 2.8548972672747018e-03
7.9952241714370334e-02 8.9235271100858959e-01 1.0458312746221370e-01 3.0641615291978805e-03
8.1379960316412661e-02 8.8866176322431634e-01 1.0805374441675455e-01 3.2844923589292114e-03
8.2807678918454988e-02 8.8491853997939662e-01 1.1156521156659521e-01 3.5162484540088692e-03
8.4235397520497315e-02 8.8112368957641973e-01 1.1511651832843468e-01 3.7597920951459676e-03
8.5663116122539643e-02 8.7727786833066335e-01 1.1870664265676843e-01 4.0154890125679585e-03
8.7090834724581970e-02 8.7338174041303551e-01 1.2233455133635723e-01 4.2837082506082822e-03
8.8518553326624297e-02 8.6943597769081493e-01 1.2599920027990416e-01 4.5648220292814857e-03
8.9946271928666624e-02 8.6544125956673268e-01 1.2969953482889257e-01 4.8592056043748541e-03
9.1373990530708951e-02 8.6139827281768711e-01 1.3343449005221977e-01 5.1672371300941263e-03
9.2801709132751278e-02 8.5730771143176765e-01 1.3720299104399358e-01 5.4892975242394147e-03
9.4229427734793605e-02 8.5317027643657184e-01 1.4100395325439785e-01 5.8257703090307733e-03
9.5657146336835933e-02 8.4898667573421571e-01 1.4483628279388086e-01 6.1770414719041844e-03
9.7084864938878260e-02 8.4475762393251030e-01 1.4869887674768303e-01 6.5434993198064829e-03
9.8512583540920587e-02 8.4048384217455074e-01 1.5259062349367578e-01 6.9255343317738772e-03
9.9940302142962914e-02 8.3616605796693577e-01 1.5651040302274452e-01 7.3235390103198565e-03
1.0136802074500524e-01 8.3180500501030163e-01 1.6045708724819532e-01 7.7379077415034858e-03
1.0279573934704757e-01 8.2740142302235375e-01 1.6442954033493490e-01 8.1690366427124746e-03
1.0422345794908990e-01 8.2295605755761070e-01 1.6842661904278225e-01 8.6173233996081275e-03
1.0565117655113222e-01 8.1846965983327924e-01 1.7244717304654170e-01 9.0831671201800079e-03
1.0707889515317455e-01 8.1394298655102360e-01 1.7649004526754516e-01 9.5669681814306556e-03
1.0850661375521688e-01 8.0937679971766663e-01 1.8055407220719183e-01 1.0069128075142576e-02
1.0993433235725920e-01 8.0477186646520338e-01 1.8463808428124090e-01 1.0590049253555677e-02
1.1136205095930153e-01 8.0012895887587299e-01 1.8874090613462324e-01 1.1130134989502723e-02
1.1278976956134386e-01 7.9544885379086783e-01 1.9286135700486232e-01 1.1689789204269503e-02
1.1421748816338619e-01 7.9073233262690235e-01 1.9699825106414032e-01 1.2269416308957773e-02
1.1564520676542851e-01 7.8598018119398305e-01 2.0115039775488774e-01 1.2869421051130687e-02
1.1707292536747084e-01 7.8119318951032868e-01 2.0531660213301428e-01 1.3490208356656791e-02
1.1850064396951317e-01 7.7637215161656725e-01 2.0949566521247509e-01 1.4132183170957331e-02
1.1992836257155549e-01 7.7151786539109002e-01 2.1368638430534836e-01 1.4795750303562442e-02
1.2135608117359782e-01 7.6663113236960645e-01 2.1788755334512133e-01 1.5481314285272732e-02
1.2278379977564015e-01 7.6171275754350731e-01 2.2209796327380676e-01 1.6189279182685971e-02
1.2421151837768248e-01 7.5676354917565447e-01 2.2631640237915090e-01 1.6920048445194857e-02
1.2563923697972482e-01 7.5178431861233175e-01 2.3054165664111193e-01 1.7674024746556834e-02
1.2706695558176714e-01 7.4677588009377727e-01 2.3477251008196895e-01 1.8451609824254596e-02
1.2849467418380947e-01 7.4173905056433431e-01 2.3900774511707734e-01 1.9253204318589387e-02
1.2992239278585180e-01 7.3667464948753181e-01 2.4324614289045074e-01 2.0079207622017824e-02
1.3135011138789413e-01 7.3158349865754613e-01 2.4748648361635053e-01 2.0930017726103558e-02
1.3277782998993645e-01 7.2646642199456746e-01 2.5172754697061112e-01 2.1806031034822006e-02
1.3420554859197878e-01 7.2132424536038831e-01 2.5596811242426903e-01 2.2707642215343181e-02
1.3563326719402111e-01 7.1615779636728671e-01 2.6020695959513424e-01 2.3635244037579481e-02
1.3706098579606343e-01 7.1096790418667066e-01 2.6444286859986521e-01 2.4589227213465115e-02
1.3848870439810576e-01 7.0575539935782849e-01 2.6867462040565121e-01 2.5569980236521694e-02
1.3991642300014809e-01 7.0052111360747504e-01 2.7290099715024035e-01 2.6577889242285477e-02
1.4134414160219042e-01 6.9526587964850095e-01 2.7712078251663635e-01 2.7613337834862778e-02
1.4277186020423274e-01 6.8999053098284413e-01 2.8133276210139591e-01 2.8676706915760714e-02
1.4419957880627507e-01 6.8469590171556494e-01 2.8553572375069614e-01 2.9768374533739383e-02
1.4562729740831740e-01 6.7938282636385472e-01 2.8972845791008200e-01 3.0888715726063679e-02
1.4705501601035972e-01 6.7405213966631916e-01 2.9390975797356728e-01 3.2038102360114021e-02
1.4848273461240205e-01 6.6870467639418596e-01 2.9807842062765516e-01 3.3216902978158595e-02
1.4991045321444438e-01 6.6334127117512220e-01 3.0223324615851210e-01 3.4425482666366532e-02
1.5133817181648671e-01 6.5796275828281048e-01 3.0637303885146500e-01 3.5664202865725254e-02
1.5276589041852903e-01 6.5256997145099394e-01 3.1049660732876161e-01 3.6933421220245996e-02
1.5419360902057136e-01 6.4716374368763474e-01 3.1460276488554495e-01 3.8233491426820879e-02
1.5562132762261369e-01 6.4174490708671805e-01 3.1869032983241385e-01 3.9564763080868329e-02
1.5704904622465601e-01 6.3631429264068262e-01 3.2275812583665553e-01 4.0927581522664014e-02
1.5847676482669834e-01 6.3087273005891153e-01 3.2680498224748877e-01 4.2322287693601107e-02
1.5990448342874067e-01 6.2542104759183081e-01 3.3082973440291957e-01 4.3749218005251049e-02
1.6133220203078300e-01 6.1996007182034985e-01 3.3483122403138194e-01 4.5208704148270246e-02
1.6275992063282532e-01 6.1449062748080141e-01 3.3880829956185049e-01 4.6701072957348370e-02
1.6418763923486765e-01 6.0901353728205210e-01 3.4275981645374975e-01 4.8226646264199896e-02
1.6561535783690998e-01 6.0352962172254432e-01 3.4668463752751422e-01 4.9785740749942076e-02
1.6704307643895230e-01 5.9803969890834963e-01 3.5058163329317354e-01 5.1378667798478064e-02
1.6847079504099463e-01 5.9254458438466973e-01 3.5444968224340873e-01 5.3005733371922555e-02
1.6989851364303696e-01 5.8704509095266277e-01 3.5828767118149391e-01 5.4667237865843550e-02
1.7132623224507929e-01 5.8154202847243330e-01 3.6209449559078971e-01 5.6363475936778165e-02
1.7275395084712161e-01 5.7603620369570763e-01 3.6586905992729274e-01 5.8094736377000203e-02
1.7418166944916394e-01 5.7052842008929205e-01 3.6961027793607382e-01 5.9861301974634948e-02
1.7560938805120627e-01 5.6501947765976090e-01 3.7331707296521383e-01 6.1663449375024895e-02
1.7703710665324859e-01 5.5951017278028548e-01 3.7698837827502107e-01 6.3501448944693312e-02
1.7846482525529092e-01 5.5400129803779219e-01 3.8062313729354097e-01 6.5375564668667507e-02
1.7989254385733325e-01 5.4849364203909268e-01 3.8422030397595536e-01 6.7286053984951869e-02
1.8132026245937558e-01 5.4298798923824709e-01 3.8777884311544714e-01 6.9233167646306520e-02
1.8274798106141790e-01 5.3748511977450064e-01 3.9129773062612294e-01 7.1217149599376209e-02
1.8417569966346023e-01 5.3198580930532136e-01 3.9477595383905928e-01 7.3238236855620711e-02
1.8560341826550256e-01 5.2649082884099330e-01 3.9821251179520400e-01 7.5296659363802268e-02
1.8703113686754488e-01 5.2100094458507473e-01 4.0160641552421578e-01 7.7392639890710546e-02
1.8845885546958721e-01 5.1551691779192788e-01 4.0495668827724229e-01 7.9526393930830941e-02
1.8988657407162954e-01 5.1003950457219305e-01 4.0826236589349907e-01 8.1698129534307967e-02
1.9131429267367187e-01 5.0456945574331735e-01 4.1152249705704802e-01 8.3908047199634850e-02
1.9274201127571419e-01 4.9910751667538639e-01 4.1473614356465005e-01 8.6156339759963910e-02
1.9416972987775652e-01 4.9365442713589297e-01 4.1790238059722862e-01 8.8443192266879384e-02
1.9559744847979885e-01 4.8821092113636438e-01 4.2102029698764543e-01 9.0768781875991397e-02
1.9702516708184117e-01 4.8277772679205888e-01 4.2408899545610673e-01 9.3133277751836274e-02
1.9845288568388350e-01 4.7735556618094344e-01 4.2710759284404914e-01 9.5536840975009377e-02
1.9988060428592583e-01 4.7194515516328428e-01 4.3007522045183649e-01 9.7979624384879879e-02
2.0130832288796816e-01 4.6654720325092286e-01 4.3299102425384117e-01 1.0046177249523618e-01
2.0273604149001048e-01 4.6116241346419640e-01 4.3585416514431191e-01 1.0298342139149221e-01
2.0416376009205281e-01 4.5579148219041254e-01 4.3866381918045344e-01 1.0554469862913458e-01
2.0559147869409514e-01 4.5043509904458573e-01 4.4141917782098711e-01 1.0814572313442686e-01
2.0701919729613746e-01 4.4509394675411057e-01 4.4411944810471748e-01 1.1078660514117200e-01
2.0844691589817979e-01 4.3976870100773030e-01 4.4676385291549536e-01 1.1346744607677474e-01
2.0987463450022212e-01 4.3446003030769131e-01 4.4935163124590877e-01 1.1618833844640125e-01
2.1130235310226445e-01 4.2916859585058231e-01 4.5188203838968849e-01 1.1894936575972943e-01
2.1273007170430677e-01 4.2389505139897282e-01 4.5435434615757392e-01 1.2175060244345394e-01
2.1415779030634910e-01 4.1864004315536330e-01 4.5676784308859941e-01 1.2459211375603751e-01
2.1558550890839143e-01 4.1340420964099350e-01 4.5912183465056727e-01 1.2747395570844061e-01
2.1701322751043375e-01 4.0818818160153397e-01 4.6141564337235119e-01 1.3039617502611575e-01
2.1844094611247608e-01 4.0299258185154146e-01 4.6364860912769801e-01 1.3335880902076175e-01
2.1986866471451841e-01 3.9781802516188874e-01 4.6582008931885516e-01 1.3636188551925718e-01
2.2129638331656074e-01 3.9266511815182198e-01 4.6792945904816230e-01 1.3940542280001644e-01
2.2272410191860306e-01 3.8753445917742135e-01 4.6997611129955358e-01 1.4248942952302623e-01
2.2415182052064539e-01 3.8242663822258871e-01 4.7195945711510362e-01 1.4561390466230834e-01
2.2557953912268772e-01 3.7734223680101175e-01 4.7387892574560897e-01 1.4877883745338008e-01
2.2700725772473004e-01 3.7228182787283948e-01 4.7573396476218949e-01 1.5198420736497212e-01
2.2843497632677237e-01 3.6724597569976369e-01 4.7752404032270973e-01 1.5522998397752735e-01
2.2986269492881470e-01 3.6223523576202304e-01 4.7924863729001088e-01 1.5851612694796705e-01
2.3129041353085703e-01 3.5725015466441307e-01 4.8090725937675199e-01 1.6184258595883513e-01
2.3271813213289935e-01 3.5229127004291949e-01 4.8249942929001755e-01 1.6520930066706385e-01
2.3414585073494168e-01 3.4735911047404400e-01 4.8402468887064976e-01 1.6861620065530644e-01
2.3557356933698401e-01 3.4245419540557354e-01 4.8548259918060871e-01 1.7206320541381764e-01
2.3700128793902633e-01 3.3757703507075049e-01 4.8687274062790314e-01 1.7555022430134706e-01
2.3842900654106866e-01 3.3272813037354859e-01 4.8819471316842039e-01 1.7907715645803107e-01
2.3985672514311099e-01 3.2790797282629675e-01 4.8944813638122153e-01 1.8264389079248164e-01
2.4128444374515332e-01 3.2311704447284034e-01 4.9063264957950103e-01 1.8625030594765907e-01
2.4271216234719564e-01 3.1835581781442690e-01 4.9174791191627520e-01 1.8989627026929862e-01
2.4413988094923797e-01 3.1362475573932930e-01 4.9279360248234694e-01 1.9358164177832363e-01
2.4556759955128030e-01 3.0892431148400545e-01 4.9376942032678839e-01 1.9730626818920677e-01
2.4699531815332262e-01 3.0425492853703262e-01 4.9467508461537124e-01 2.0106998684759694e-01
2.4842303675536495e-01 2.9961704056935828e-01 4.9551033473187467e-01 2.0487262469876749e-01
2.4985075535740728e-01 2.9501107138489024e-01 4.9627493032971376e-01 2.0871399828539652e-01
2.5127847395944963e-01 2.9043743486354295e-01 4.9696865140288593e-01 2.1259391373357189e-01
2.5270619256149196e-01 2.8589653490719014e-01 4.9759129835126986e-01 2.1651216674154092e-01
2.5413391116353429e-01 2.8138876539374158e-01 4.9814269202750833e-01 2.2046854257875120e-01
2.5556162976557661e-01 2.7691451015822566e-01 4.9862267371630420e-01 2.2446281612547078e-01
2.5698934836761894e-01 2.7247414290060007e-01 4.9903110529322764e-01 2.2849475180617287e-01
2.5841706696966127e-01 2.6806802715481082e-01 4.9936786924035209e-01 2.3256410360483734e-01
2.5984478557170360e-01 2.6369651625405582e-01 4.9963286867062889e-01 2.3667061507531570e-01
2.6127250417374592e-01 2.5935995329436656e-01 4.9982602735763088e-01 2.4081401934800223e-01
2.6270022277578825e-01 2.5505867110115410e-01 4.9994728975956132e-01 2.4499403913928472e-01
2.6412794137783058e-01 2.5079299221231632e-01 4.9999662100410619e-01 2.4921038678357835e-01
2.6555565997987290e-01 2.4656322886547455e-01 4.9997400686040999e-01 2.5346276427411579e-01
2.6698337858191523e-01 2.4236968292825839e-01 4.9987945385385230e-01 2.5775086321789009e-01
2.6841109718395756e-01 2.3821264589629013e-01 4.9971298921986984e-01 2.6207436488384056e-01
2.6983881578599989e-01 2.3409239887558550e-01 4.9947466089550696e-01 2.6643294022890818e-01
2.7126653438804221e-01 2.3000921256694917e-01 4.9916453750755063e-01 2.7082624992550008e-01
2.7269425299008454e-01 2.2596334725341519e-01 4.9878270835477012e-01 2.7525394439181472e-01
2.7412197159212687e-01 2.2195505281685729e-01 4.9832928331976728e-01 2.7971566386337415e-01
2.7554969019416919e-01 2.1798456871570618e-01 4.9780439287246470e-01 2.8421103841182971e-01
2.7697740879621152e-01 2.1405212395891948e-01 4.9720818808946915e-01 2.8873968795161226e-01
2.7840512739825385e-01 2.1015793712063469e-01 4.9654084057581044e-01 2.9330122230355582e-01
2.7983284600029618e-01 2.0630221634241225e-01 4.9580254241734006e-01 2.9789524124024797e-01
2.8126056460233850e-01 2.0248515933843075e-01 4.9499350612744719e-01 3.0252133453412244e-01
2.8268828320438083e-01 1.9870695340606095e-01 4.9411396458220502e-01 3.0717908201173455e-01
2.8411600180642316e-01 1.9496777546936048e-01 4.9316417087487124e-01 3.1186805365576892e-01
2.8554372040846548e-01 1.9126779205186614e-01 4.9214439834099433e-01 3.1658780960714039e-01
2.8697143901050781e-01 1.8760715929577584e-01 4.9105494047795045e-01 3.2133790022627384e-01
2.8839915761255014e-01 1.8398602298981750e-01 4.8989611084315621e-01 3.2611786616702659e-01
2.8982687621459247e-01 1.8040451859204457e-01 4.8866824296566308e-01 3.3092723844229255e-01
2.9125459481663479e-01 1.7686277125552402e-01 4.8737169025221133e-01 3.3576553849226448e-01
2.9268231341867712e-01 1.7336089586538908e-01 4.8600682586706795e-01 3.4063227826754378e-01
2.9411003202071945e-01 1.6989899709550890e-01 4.8457404256214398e-01 3.4552696034234781e-01
2.9553775062276177e-01 1.6647716939350071e-01 4.8307375268312996e-01 3.5044907792336982e-01
2.9696546922480410e-01 1.6309549703448412e-01 4.8150638801407569e-01 3.5539811495144069e-01
2.9839318782684643e-01 1.5975405416383759e-01 4.7987239964819645e-01 3.6037354618796663e-01
2.9982090642888876e-01 1.5645290483999419e-01 4.7817225785992201e-01 3.6537483730008419e-01
3.0124862503093108e-01 1.5319210308002726e-01 4.7640645197162557e-01 3.7040144494834765e-01
3.0267634363297341e-01 1.4997169292652104e-01 4.7457549016963146e-01 3.7545281690384846e-01
3.0410406223501574e-01 1.4679170850197987e-01 4.7267989934756927e-01 3.8052839215045120e-01
3.0553178083705806e-01 1.4365217402539765e-01 4.7072022504685151e-01 3.8562760092775095e-01
3.0695949943910039e-01 1.4055310388788492e-01 4.6869703125635975e-01 3.9074986485575491e-01
3.0838721804114272e-01 1.3749450271216693e-01 4.6661090025134994e-01 3.9589459703648355e-01
3.0981493664318505e-01 1.3447636541454511e-01 4.6446243242776380e-01 4.0106120215769164e-01
3.1124265524522737e-01 1.3149867727015688e-01 4.6225224612995786e-01 4.0624907659988613e-01
3.1267037384726970e-01 1.2856141400960244e-01 4.5998097740225530e-01 4.1145760858814295e-01
3.1409809244931203e-01 1.2566454186101633e-01 4.5764927987082687e-01 4.1668617826815751e-01
3.1552581105135435e-01 1.2280801761246535e-01 4.5525782458303199e-01 4.2193415780450305e-01
3.1695352965339668e-01 1.1999178869840417e-01 4.5280729978866124e-01 4.2720091151293488e-01
3.1838124825543901e-01 1.1721579327720981e-01 4.5029841074356841e-01 4.3248579597922127e-01
3.1980896685748134e-01 1.1447996031121101e-01 4.4773187950859722e-01 4.3778816018019218e-01
3.2123668545952366e-01 1.1178420965351946e-01 4.4510844473329048e-01 4.4310734561318943e-01
3.2266440406156599e-01 1.0912845216206556e-01 4.4242886137211090e-01 4.4844268646582408e-01
3.2409212266360832e-01 1.0651258974274858e-01 4.3969390057334246e-01 4.5379350968390925e-01
3.2551984126565064e-01 1.0393651544850896e-01 4.3690434943795631e-01 4.5915913511353540e-01
3.2694755986769297e-01 1.0140011357651921e-01 4.3406101078253212e-01 4.6453887564094964e-01
3.2837527846973530e-01 9.8903259762640583e-02 4.3116470290991643e-01 4.6993203732744288e-01
3.2980299707177763e-01 9.6445821078169930e-02 4.2821625937560182e-01 4.7533791954622812e-01
3.3123071567381995e-01 9.4027656140167518e-02 4.2521652872204968e-01 4.8075581513778315e-01
3.3265843427586228e-01 9.1648615228634253e-02 4.2216637419386260e-01 4.8618501057750368e-01
3.3408615287790461e-01 8.9308540347343979e-02 4.1906667359365846e-01 4.9162478605899806e-01
3.3551387147994693e-01 8.7007265347043297e-02 4.1591831898956877e-01 4.9707441566338817e-01
3.3694159008198926e-01 8.4744616034373305e-02 4.1272221645718987e-01 5.0253316750843702e-01
3.3836930868403159e-01 8.2520410281699250e-02 4.0947928582050158e-01 5.0800030389779904e-01
3.3979702728607392e-01 8.0334458139001863e-02 4.0619046038897783e-01 5.1347508147202048e-01
3.4122474588811624e-01 7.8186561969253360e-02 4.0285668663771262e-01 5.1895675139303421e-01
3.4265246449015857e-01 7.6076516554313439e-02 3.9947892395697387e-01 5.2444455948871227e-01
3.4408018309220090e-01 7.4004109190263956e-02 3.9605814443327814e-01 5.2993774637645785e-01
3.4550790169424322e-01 7.1969119821415753e-02 3.9259533253702328e-01 5.3543554764156132e-01
3.4693562029628555e-01 6.9971321161928432e-02 3.8909148484065631e-01 5.4093719399741547e-01
3.4836333889832788e-01 6.8010478819253137e-02 3.8554760973351337e-01 5.4644191144723331e-01
3.4979105750037021e-01 6.6086351420969275e-02 3.8196472712946944e-01 5.5194892144956154e-01
3.5121877610241253e-01 6.4198690768359545e-02 3.7834386810829446e-01 5.5745744112334561e-01
3.5264649470445486e-01 6.2347241932903433e-02 3.7468607469593695e-01 5.6296668337115918e-01
3.5407421330649719e-01 6.0531743386462042e-02 3.7099239956802083e-01 5.6847585704551695e-01
3.5550193190853951e-01 5.8751927140492495e-02 3.6726390573084255e-01 5.7398416712866496e-01
3.5692965051058184e-01 5.7007518879620141e-02 3.6350166621689539e-01 5.7949081490348442e-01
3.5835736911262417e-01 5.5298238096747214e-02 3.5970676377765248e-01 5.8499499812559996e-01
3.5978508771466650e-01 5.3623798235529922e-02 3.5588029055913234e-01 5.9049591120533795e-01
3.6121280631670882e-01 5.1983906849264933e-02 3.5202334773511296e-01 5.9599274541562242e-01
3.6264052491875115e-01 5.0378265701875945e-02 3.4813704528453149e-01 6.0148468901359342e-01
3.6406824352079348e-01 4.8806570920845060e-02 3.4422250164507667e-01 6.0697092743407854e-01
3.6549596212283580e-01 4.7268513141923409e-02 3.4028084338640158e-01 6.1245064347167533e-01
3.6692368072487813e-01 4.5763777652571572e-02 3.3631320488729877e-01 6.1792301746012968e-01
3.6835139932692046e-01 4.4292044536631658e-02 3.3232072801076562e-01 6.2338722745260333e-01
3.6977911792896279e-01 4.2852988832719263e-02 3.2830456174555861e-01 6.2884244942172285e-01
3.7120683653100511e-01 4.1446280686032108e-02 3.2426586186150297e-01 6.3428785745246530e-01
3.7263455513304744e-01 4.0071585467128003e-02 3.2020579065062293e-01 6.3972262388224921e-01
3.7406227373508977e-01 3.8728563935383827e-02 3.1612551655937038e-01 6.4514591950524636e-01
3.7548999233713209e-01 3.7416872389402070e-02 3.1202621385291784e-01 6.5055691375768010e-01
3.7691771093917442e-01 3.6136162818105853e-02 3.0790906227854331e-01 6.5595477490335130e-01
3.7834542954121675e-01 3.4886083053035533e-02 3.0377524672682332e-01 6.6133867022014103e-01
3.7977314814325908e-01 3.3666276940915202e-02 2.9962595684193821e-01 6.6670776621714656e-01
3.8120086674530140e-01 3.2476384480093753e-02 2.9546238672008979e-01 6.7206122879981656e-01
3.8262858534734373e-01 3.1316041965989617e-02 2.9128573459050350e-01 6.7739822344350720e-01
3.8405630394938606e-01 3.0184882154826287e-02 2.8709720245071135e-01 6.8271791539446314e-01
3.8548402255142838e-01 2.9082534419448237e-02 2.8289799572176783e-01 6.8801946985878393e-01
3.8691174115347071e-01 2.8008624905755116e-02 2.7868932290259035e-01 6.9330205219165519e-01
3.8833945975551304e-01 2.6962776692112399e-02 2.7447239521744043e-01 6.9856482809044751e-01
3.8976717835755537e-01 2.5944609966069117e-02 2.7024842621845685e-01 7.0380696381547458e-01
3.9119489695959769e-01 2.4953742154182581e-02 2.6601863150597821e-01 7.0902762633983929e-01
3.9262261556164002e-01 2.3989788085413018e-02 2.6178422836860454e-01 7.1422598354598277e-01
3.9405033416368235e-01 2.3052360153619549e-02 2.5754643542468247e-01 7.1940120442169808e-01
3.9547805276572467e-01 2.2141068476673773e-02 2.5330647227266262e-01 7.2455245925066347e-01
3.9690577136776700e-01 2.1255521055851590e-02 2.4906555914126643e-01 7.2967891980288169e-01
3.9833348996980933e-01 2.0395323941679554e-02 2.4482491652356481e-01 7.3477975953475572e-01
3.9976120857185166e-01 1.9560081404536241e-02 2.4058576479667443e-01 7.3985415379878905e-01
4.0118892717389398e-01 1.8749396067970464e-02 2.3634932393819441e-01 7.4490127999383526e-01
4.0261664577593631e-01 1.7962869079196992e-02 2.3211681315044524e-01 7.4992031777035772e-01
4.0404436437797864e-01 1.7200100270028169e-02 2.2788945050819678e-01 7.5491044922177530e-01
4.0547208298002096e-01 1.6460688316873310e-02 2.2366845260909310e-01 7.5987085907403407e-01
4.0689980158206329e-01 1.5744230900673936e-02 2.1945503422458346e-01 7.6480073487474276e-01
4.0832752018410562e-01 1.5050324877989687e-02 2.1525040792192643e-01 7.6969926720008375e-01
4.0975523878614795e-01 1.4378566436827254e-02 2.1105578372294176e-01 7.7456564984023113e-01
4.1118295738819027e-01 1.3728551241562220e-02 2.0687236879433829e-01 7.7939907996409930e-01
4.1261067599023260e-01 1.3099874600718061e-02 2.0270136707952113e-01 7.8419875831976060e-01
4.1403839459227493e-01 1.2492131625798913e-02 1.9854397895291601e-01 7.8896388942128504e-01
4.1546611319431725e-01 1.1904917389760759e-02 1.9440140087539401e-01 7.9369368173484522e-01
4.1689383179635958e-01 1.1337827085734730e-02 1.9027482504917081e-01 7.9838734786509424e-01
4.1832155039840191e-01 1.0790456198286294e-02 1.8616543903887781e-01 8.0304410476283583e-01
4.1974926900044424e-01 1.0262400644473169e-02 1.8207442546985839e-01 8.0766317388566866e-01
4.2117698760248656e-01 9.7532569292588037e-03 1.7800296169251478e-01 8.1224378137822617e-01
4.2260470620452889e-01 9.2626223055687490e-03 1.7395221943358666e-01 8.1678515826084475e-01
4.2403242480657122e-01 8.7900949295451215e-03 1.6992336445966269e-01 8.2128654061079265e-01
4.2546014340861354e-01 8.3352740151060364e-03 1.6591755624246424e-01 8.2574716974242990e-01
4.2688786201065587e-01 7.8977599902345444e-03 1.6193594761937941e-01 8.3016629239038664e-01
4.2831558061269820e-01 7.4771546602508676e-03 1.5797968443340951e-01 8.3454316090633918e-01
4.2974329921474053e-01 7.0730613414997879e-03 1.5404990525166951e-01 8.3887703340683006e-01
4.3117101781678285e-01 6.6850850180319348e-03 1.5014774102504175e-01 8.4316717395692653e-01
4.3259873641882518e-01 6.3128324933507275e-03 1.4627431475958177e-01 8.4741285274706768e-01
4.3402645502086751e-01 5.9559125397613023e-03 1.4243074119396087e-01 8.5161334626627827e-01
4.3545417362290983e-01 5.6139360467004169e-03 1.3861812647932581e-01 8.5576793747397406e-01
4.3688189222495216e-01 5.2865161729553408e-03 1.3483756784801373e-01 8.5987591597903101e-01
4.3830961082699449e-01 4.9732684956015020e-03 1.3109015328850931e-01 8.6393657821588921e-01
4.3973732942903682e-01 4.6738111415342834e-03 1.2737696126904680e-01 8.6794922758941928e-01
4.4116504803107914e-01 4.3877649375650002e-03 1.2369906041127114e-01 8.7191317465116380e-01
4.4259276663312147e-01 4.1147535530936512e-03 1.2005750918272497e-01 8.7582773726418106e-01
4.4402048523516380e-01 3.8544036413172742e-03 1.1645335559276646e-01 8.7969224076591634e-01
4.4544820383720612e-01 3.6063449791775867e-03 1.1288763689134053e-01 8.8350601812948149e-01
4.4687592243924845e-01 3.3702106131230829e-03 1.0936137925029840e-01 8.8726841013657898e-01
4.4830364104129078e-01 3.1456369900995421e-03 1.0587559748321361e-01 8.9097876552668687e-01
4.4973135964333311e-01 2.9322640889136381e-03 1.0243129476615788e-01 8.9463644114492891e-01
4.5115907824537543e-01 2.7297355579326177e-03 9.9029462339683710e-02 8.9824080210238344e-01
4.5258679684741776e-01 2.5376988476208777e-03 9.5671079223971583e-02 9.0179122192840777e-01
4.5401451544946009e-01 2.3558053414987363e-03 9.2357111937512892e-02 9.0528708272098846e-01
4.5544223405150241e-01 2.1837104861708221e-03 8.9088514217432163e-02 9.0872777529639692e-01
4.5686995265354474e-01 2.0210739254333380e-03 8.5866226725930264e-02 9.1211269934863637e-01
4.5829767125558707e-01 1.8675596167311386e-03 8.2691176805622699e-02 9.1544126357764610e-01
4.5972538985762940e-01 1.7228359567566180e-03 7.9564278209859354e-02 9.1871288583338395e-01
4.6115310845967172e-01 1.5865759052849523e-03 7.6486430836112618e-02 9.2192699325860294e-01
4.6258082706171405e-01 1.4584571057754652e-03 7.3458520467325039e-02 9.2508302242689910e-01
4.6400854566375638e-01 1.3381620041275110e-03 7.0481418517328545e-02 9.2818041947854424e-01
4.6543626426579870e-01 1.2253779671707187e-03 6.7555981775501775e-02 9.3121864025732759e-01
4.6686398286784103e-01 1.1197974008325708e-03 6.4683052149391101e-02 9.3419715044977714e-01
4.6829170146988336e-01 1.0211178551338756e-03 6.1863456445844005e-02 9.3711542569902206e-01
4.6971942007192569e-01 9.2904213820770411e-04 5.9098006124878144e-02 9.3997295173691375e-01
4.7114713867396801e-01 8.4327842555587075e-04 5.6387497065422156e-02 9.4276922450902190e-01
4.7257485727601034e-01 7.6354036691823782e-04 5.3732709336514410e-02 9.4550375029656719e-01
4.7400257587805267e-01 6.8954719105586513e-04 5.1134406973050321e-02 9.4817604583589399e-01
4.7543029448009499e-01 6.2102381087776907e-04 4.8593337748153928e-02 9.5078563844096764e-01
4.7685801308213732e-01 5.5770092320086282e-04 4.6110232958885347e-02 9.5333206611791410e-01
4.7828573168417965e-01 4.9931510318032796e-04 4.3685807228277994e-02 9.5581487766854178e-01
4.7971345028622198e-01 4.4560890262252003e-04 4.1320758293165581e-02 9.5823363280421192e-01
4.8114116888826430e-01 3.9633094380470780e-04 3.9015766803533872e-02 9.6058790225266211e-01
4.8256888749030663e-01 3.5123601102078747e-04 3.6771496126800050e-02 9.6287726786217942e-01
4.8399660609234896e-01 3.1008513992497486e-04 3.4588592156737624e-02 9.6510132270333793e-01
4.8542432469439128e-01 2.7264570689073368e-04 3.2467683119007613e-02 9.6725967117410183e-01
4.8685204329643361e-01 2.3869151048885168e-04 3.0409379399564170e-02 9.6935192908994694e-01
4.8827976189847594e-01 2.0800285331621613e-04 2.8414273370759201e-02 9.7137772377592468e-01
4.8970748050051827e-01 1.8036662261695116e-04 2.6482939218147396e-02 9.7333669415923674e-01
4.9113519910256059e-01 1.5557636759123281e-04 2.4615932775343605e-02 9.7522849085706587e-01
4.9256291770460292e-01 1.3343237425387459e-04 2.2813791364148572e-02 9.7705277626159792e-01
4.9399063630664525e-01 1.1374173811229552e-04 2.1077033638875066e-02 9.7880922462301279e-01
4.9541835490868757e-01 9.6318435349611309e-05 1.9406159431533176e-02 9.8049752213311703e-01
4.9684607351072990e-01 8.0983387517865541e-05 1.7801649617270258e-02 9.8211736699521113e-01
4.9827379211277223e-01 6.7564527110434787e-05 1.6263965973680128e-02 9.8366846949920939e-01
4.9970151071481456e-01 5.5896860023486029e-05 1.4793551047137841e-02 9.8515055209283842e-01
5.0112922931685688e-01 4.5822525207210462e-05 1.3390828025481454e-02 9.8656334944931157e-01
5.0255694791889927e-01 3.7190851721105415e-05 1.2056200616244022e-02 9.8790660853203505e-01
5.0398466652094154e-01 2.9858413552106555e-05 1.0790052928757078e-02 9.8918008865769125e-01
5.0541238512298392e-01 2.3689081553920335e-05 9.5927493621607227e-03 9.9038356155628582e-01
5.0684010372502619e-01 1.8554071348501237e-05 8.4646345058723513e-03 9.9151681142277914e-01
5.0826782232706857e-01 1.4331990420994511e-05 7.4060330380731525e-03 9.9257963497150559e-01
5.0969554092911085e-01 1.0908881936215904e-05 6.4172496321838321e-03 9.9357184148588029e-01
5.1112325953115323e-01 8.1782658418402882e-06 5.4985688691719719e-03 9.9449325286498602e-01
5.1255097813319550e-01 6.0411772687891128e-06 4.6502551556092979e-03 9.9534370366712199e-01
5.1397869673523788e-01 4.4062024666916910e-06 3.8725526459140978e-03 9.9612304115161954e-01
5.1540641533728015e-01 3.1895113990760636e-06 3.1656851733951061e-03 9.9683112531520601e-01
5.1683413393932254e-01 2.3148877883548367e-06 2.5298561870292224e-03 9.9746782892518282e-01
5.1826185254136481e-01 1.7137567635640492e-06 1.9652486919696172e-03 9.9803303755126749e-01
5.1968957114340719e-01 1.3252095635125308e-06 1.4720251968505249e-03 9.9852664959358595e-01
5.2111728974544946e-01 1.0960254753259704e-06 1.0503276669674277e-03 9.9894857630755729e-01
5.2254500834749185e-01 9.8069100411671729e-07 7.0027748328853855e-04 9.9929874182570722e-01
5.2397272694953412e-01 9.4141627975087096e-07 4.2197540698170864e-04 9.9957708317673810e-01
5.2540044555157650e-01 9.4814854594327018e-07 2.1550155142477755e-04 9.9978355030002930e-01
5.2682816415361877e-01 9.7858303178682394e-07 8.0915358947800838e-05 9.9991810605802045e-01
5.2825588275566115e-01 1.0181710040247726e-06 1.8255583533654123e-05 9.9998072624546253e-01
5.2968360135770343e-01 1.0601250060464247e-06 2.7540279610059797e-05 9.9997139959538373e-01
5.3111131995974581e-01 1.1054212977735161e-06 1.0876679677196657e-04 9.9989012778193020e-01
5.3253903856178808e-01 1.1627994980567262e-06 2.6191178052156901e-04 9.9973692541998083e-01
5.3396675716383046e-01 1.2487594694759955e-06 4.8693117937559567e-04 9.9951182006115491e-01
5.3539447576587273e-01 1.3875553929841617e-06 7.8376025724803406e-04 9.9921485218735928e-01
5.3682219436791512e-01 1.6111870429795156e-06 1.1523136120614190e-03 9.9884607520089563e-01
5.3824991296995739e-01 1.9593882701379917e-06 1.5924852002918587e-03 9.9840555541143872e-01
5.3967763157199977e-01 2.4796126893616857e-06 2.1041483674171246e-03 9.9789337201989359e-01
5.4110535017404204e-01 3.2270165743122184e-06 2.6871558842683323e-03 9.9730961709915700e-01
5.4253306877608443e-01 4.2644391208585439e-06 3.3413399897163445e-03 9.9665439557116231e-01
5.4396078737812670e-01 5.6623799655651965e-06 4.0665124392626336e-03 9.9592782518077161e-01
5.4538850598016908e-01 7.4989735481827252e-06 4.8624645584695063e-03 9.9513003646798170e-01
5.4681622458221135e-01 9.8599610548282246e-06 5.7289673032603324e-03 9.9426117273568471e-01
5.4824394318425373e-01 1.2838659510603067e-05 6.6657713257883139e-03 9.9332139001470054e-01
5.4967166178629601e-01 1.6535928117707922e-05 7.6726070461234572e-03 9.9231085702575894e-01
5.5109938038833839e-01 2.1060131863763630e-05 8.7491847297490391e-03 9.9122975513838696e-01
5.5252709899038066e-01 2.6527103142919134e-05 9.8951945714189395e-03 9.9007827832543771e-01
5.5395481759242304e-01 3.3060099579787089e-05 1.1110306784154970e-02 9.8885663311626548e-01
5.5538253619446531e-01 4.0789759270060255e-05 1.2394171693892998e-02 9.8756503854683664e-01
5.5681025479650770e-01 4.9854053818425560e-05 1.3746419840219437e-02 9.8620372610596196e-01
5.5823797339854997e-01 6.0398238486828037e-05 1.5166662082657248e-02 9.8477293967885571e-01
5.5966569200059235e-01 7.2574799669192138e-05 1.6654489712598038e-02 9.8327293548773265e-01
5.6109341060263462e-01 8.6543399930073692e-05 1.8209474570816713e-02 9.8170398202925313e-01
5.6252112920467701e-01 1.0247082180872418e-04 1.9831169170650621e-02 9.8006636000754033e-01
5.6394884780671928e-01 1.2053090568489260e-04 2.1519106827242132e-02 9.7836036226707257e-01
5.6537656640876166e-01 1.4090448715065582e-04 2.3272801791662662e-02 9.7658629372118644e-01
5.6680428501080393e-01 1.6377933171136581e-04 2.5091749390662870e-02 9.7474447127762565e-01
5.6823200361284631e-01 1.8935006671686304e-04 2.6975426171898333e-02 9.7283522376138498e-01
5.6965972221488859e-01 2.1781811073747187e-04 2.8923290054541754e-02 9.7085889183472063e-01
5.7108744081693097e-01 2.4939160142025242e-04 3.0934780484708973e-02 9.6881582791387044e-01
5.7251515941897324e-01 2.8428532160105726e-04 3.3009318596315292e-02 9.6670639608208375e-01
5.7394287802101562e-01 3.2272061803944468e-04 3.5146307379671698e-02 9.6453097200228910e-01
5.7537059662305789e-01 3.6492532221307913e-04 3.7345131852441892e-02 9.6228994282534508e-01
5.7679831522510028e-01 4.1113366752444500e-04 3.9605159236613965e-02 9.5998370709586145e-01
5.7822603382714255e-01 4.6158620401053790e-04 4.1925739140630698e-02 9.5761267465535904e-01
5.7965375242918493e-01 5.1652971065646266e-04 4.4306203746577864e-02 9.5517726654276613e-01
5.8108147103122720e-01 5.7621710835122726e-04 4.6745868000029070e-02 9.5267791489162024e-01
5.8250918963326959e-01 6.4090736684078509e-04 4.9244029808689201e-02 9.5011506282447056e-01
5.8393690823531186e-01 7.1086540743090616e-04 5.1799970246696726e-02 9.4748916434587316e-01
5.8536462683735424e-01 7.8636200780787455e-04 5.4412953760123846e-02 9.4480068423206864e-01
5.8679234543939651e-01 8.6767370301223546e-04 5.7082228378739990e-02 9.4205009791824812e-01
5.8822006404143889e-01 9.5508268417758156e-04 5.9807025932503012e-02 9.3923789138331915e-01
5.8964778264348117e-01 1.0488766954069716e-03 6.2586562272351917e-02 9.3636456103224153e-01
5.9107550124552355e-01 1.1493489336214682e-03 6.5420037490847682e-02 9.3343061357553059e-01
5.9250321984756582e-01 1.2567979355296030e-03 6.8306636158881481e-02 9.3043656590558932e-01
5.9393093844960820e-01 1.3715274677947198e-03 7.1245527560281935e-02 9.2738294497192353e-01
5.9535865705165048e-01 1.4938464165536224e-03 7.4235865929717954e-02 9.2427028765372909e-01
5.9678637565369286e-01 1.6240686736902776e-03 7.7276790696246600e-02 9.2109914063006293e-01
5.9821409425573513e-01 1.7625130210911263e-03 8.0367426731127192e-02 9.1787006024778195e-01
5.9964181285777751e-01 1.9095030146241722e-03 8.3506884597895459e-02 9.1458361238748054e-01
6.0106953145981978e-01 2.0653668707691008e-03 8.6694260802228265e-02 9.1124037232700250e-01
6.0249725006186217e-01 2.2304373356422267e-03 8.9928638063826685e-02 9.0784092460053101e-01
6.0392496866390444e-01 2.4050515647238997e-03 9.3209085576811498e-02 9.0438586285846501e-01
6.0535268726594682e-01 2.5895509984936792e-03 9.6534659277108734e-02 9.0087578972439730e-01
6.0678040586798909e-01 2.7842812356785717e-03 9.9904402114362550e-02 8.9731131664995856e-01
6.0820812447003147e-01 2.9895919047286490e-03 1.0331734432760610e-01 8.9369306376766511e-01
6.0963584307207375e-01 3.2058365385168367e-03 1.0677250371856060e-01 8.9002165974292291e-01
6.1106356167411613e-01 3.4333724451264319e-03 1.1026888593268980e-01 8.8629774162218378e-01
6.1249128027615840e-01 3.6725605643788410e-03 1.1380548475842085e-01 8.8252195467720029e-01
6.1391899887820078e-01 3.9237653377473111e-03 1.1738128241068103e-01 8.7869495225157113e-01
6.1534671748024306e-01 4.1873545720513827e-03 1.2099524982400633e-01 8.7481739560394234e-01
6.1677443608228544e-01 4.4636993015500668e-03 1.2464634694901353e-01 8.7088995374943667e-01
6.1820215468432771e-01 4.7531736487197032e-03 1.2833352305180892e-01 8.6691330329947092e-01
6.1962987328637009e-01 5.0561546936954424e-03 1.3205571700355948e-01 8.6288812830274531e-01
6.2105759188841236e-01 5.3730223248566918e-03 1.3581185759759104e-01 8.5881512007755234e-01
6.2248531049045475e-01 5.7041590913083509e-03 1.3960086386319639e-01 8.5469497704549535e-01
6.2391302909249702e-01 6.0499500621241176e-03 1.4342164537188051e-01 8.5052840456599532e-01
6.2534074769453940e-01 6.4107826805688455e-03 1.4727310255156104e-01 8.4631611476786961e-01
6.2676846629658167e-01 6.7870466170746281e-03 1.5115412700343531e-01 8.4205882637949070e-01
6.2819618489862405e-01 7.1791336227287565e-03 1.5506360181905240e-01 8.3775726455821853e-01
6.2962390350066633e-01 7.5874373932838480e-03 1.5900040188472936e-01 8.3341216072198687e-01
6.3105162210270871e-01 8.0123534020167409e-03 1.6296339423065859e-01 8.2902425236732413e-01
6.3247934070475098e-01 8.4542787514622977e-03 1.6695143835272030e-01 8.2459428289581638e-01
6.3390705930679336e-01 8.9136120234804984e-03 1.7096338653812596e-01 8.2012300143839345e-01
6.3533477790883564e-01 9.3907531262323873e-03 1.7499808419620877e-01 8.1561116267755929e-01
6.3676249651087802e-01 9.8861031402179278e-03 1.7905437019125253e-01 8.1105952666852943e-01
6.3819021511292029e-01 1.0400064169107628e-02 1.8313107716916019e-01 8.0646885866173212e-01
6.3961793371496267e-01 1.0933039194570497e-02 1.8722703188073417e-01 8.0183992892469502e-01
6.4104565231700494e-01 1.1485431898833956e-02 1.9134105555119740e-01 7.9717351254996882e-01
6.4247337091904733e-01 1.2057646516146471e-02 1.9547196420752277e-01 7.9247038927633084e-01
6.4390108952108960e-01 1.2650087676078899e-02 1.9961856901877786e-01 7.8773134330514316e-01
6.4532880812313198e-01 1.3263160245528474e-02 2.0377967663887600e-01 7.8295716311559527e-01
6.4675652672517425e-01 1.3897269170104651e-02 2.0795408955068764e-01 7.7814864127920769e-01
6.4818424532721663e-01 1.4552819328321986e-02 2.1214060639198556e-01 7.7330657427969196e-01
6.4961196392925891e-01 1.5230215369229246e-02 2.1633802230836999e-01 7.6843176232240074e-01
6.5103968253130129e-01 1.5929861537769856e-02 2.2054512932254941e-01 7.6352500913968069e-01
6.5246740113334356e-01 1.6652161523362456e-02 2.2476071666952241e-01 7.5858712180711529e-01
6.5389511973538594e-01 1.7397518299614223e-02 2.2898357114569767e-01 7.5361891055468833e-01
6.5532283833742822e-01 1.8166333963705209e-02 2.3321247745878851e-01 7.4862118857750615e-01
6.5675055693947060e-01 1.8959009576579051e-02 2.3744621857673401e-01 7.4359477184668687e-01
6.5817827554151287e-01 1.9775945022660439e-02 2.4168357604821750e-01 7.3854047892912222e-01
6.5960599414355525e-01 2.0617538827884807e-02 2.4592333038804562e-01 7.3345913078407021e-01
6.6103371274559752e-01 2.1484187997132240e-02 2.5016426143056442e-01 7.2835155057230361e-01
6.6246143134763991e-01 2.2376287858728857e-02 2.5440514867327285e-01 7.2321856346799851e-01
6.6388914994968218e-01 2.3294231903608058e-02 2.5864477162887051e-01 7.1806099646752186e-01
6.6531686855172456e-01 2.4238411624477325e-02 2.6288191017739843e-01 7.1287967819812503e-01
6.6674458715376683e-01 2.5209216360075115e-02 2.6711534491061234e-01 7.0767543872931260e-01
6.6817230575580921e-01 2.6207033155568913e-02 2.7134385745326256e-01 7.0244910939116856e-01
6.6960002435785149e-01 2.7232246569926073e-02 2.7556623086629417e-01 6.9720152256377987e-01
6.7102774295989387e-01 2.8285238525532760e-02 2.7978124998262288e-01 6.9193351149184446e-01
6.7245546156193614e-01 2.9366388151235920e-02 2.8398770175403948e-01 6.8664591009472487e-01
6.7388318016397852e-01 3.0476071623367938e-02 2.8818437560125698e-01 6.8133955277537506e-01
6.7531089876602080e-01 3.1614662007106741e-02 2.9237006376334879e-01 6.7601527422954466e-01
6.7673861736806318e-01 3.2782529111411975e-02 2.9654356162601458e-01 6.7067390926257342e-01
6.7816633597010545e-01 3.3980039340556399e-02 3.0070366805750581e-01 6.6531629260193814e-01
6.7959405457214783e-01 3.5207555505940839e-02 3.0484918580490733e-01 6.5994325868915205e-01
6.8102177317419010e-01 3.6465436684407208e-02 3.0897892181638253e-01 6.5455564149920986e-01
6.8244949177623249e-01 3.7754038063219392e-02 3.1309168758497935e-01 6.4915427435180151e-01
6.8387721037827476e-01 3.9073710785344731e-02 3.1718629949175520e-01 6.4373998972289992e-01
6.8530492898031714e-01 4.0424801795708093e-02 3.2126157914713316e-01 6.3831361905715911e-01
6.8673264758235941e-01 4.1807653713392463e-02 3.2531635369143730e-01 6.3287599259516980e-01
6.8816036618440179e-01 4.3222604662286224e-02 3.2934945616364797e-01 6.2742793917406625e-01
6.8958808478644407e-01 4.4669988106706117e-02 3.3335972585876050e-01 6.2197028603453353e-01
6.9101580338848645e-01 4.6150132712028585e-02 3.3734600864552189e-01 6.1650385864245016e-01
6.9244352199052872e-01 4.7663362195626918e-02 3.4130715729968186e-01 6.1102948050469086e-01
6.9387124059257110e-01 4.9209995178757862e-02 3.4524203183539925e-01 6.0554797298584295e-01
6.9529895919461338e-01 5.0790345042850772e-02 3.4914949982918597e-01 6.0006015512796274e-01
6.9672667779665576e-01 5.2404719814697874e-02 3.5302843669855333e-01 5.9456684348674849e-01
6.9815439639869803e-01 5.4053421982920097e-02 3.5687772609192397e-01 5.8906885192515579e-01
6.9958211500074041e-01 5.5736748360150516e-02 3.6069626020143597e-01 5.8356699143841306e-01
7.0100983360278268e-01 5.7454989946916474e-02 3.6448294007368282e-01 5.7806206997940024e-01
7.0243755220482507e-01 5.9208431791136384e-02 3.6823667592723730e-01 5.7255489228162626e-01
7.0386527080686734e-01 6.0997352848866045e-02 3.7195638746767246e-01 5.6704625968346101e-01
7.0529298940890972e-01 6.2822025857334304e-02 3.7564100418225338e-01 5.6153696996041236e-01
7.0672070801095199e-01 6.4682717222336247e-02 3.7928946561325466e-01 5.5602781716440874e-01
7.0814842661299437e-01 6.6579686836799171e-02 3.8290072174167117e-01 5.5051959142152984e-01
7.0957614521503665e-01 6.8513187965092412e-02 3.8647373326157697e-01 5.4501307877333049e-01
7.1100386381707903e-01 7.0483467113473711e-02 3.9000747187761592e-01 5.3950906100891027e-01
7.1243158241912130e-01 7.2490763900300473e-02 3.9350092060232905e-01 5.3400831549736982e-01
7.1385930102116368e-01 7.4535310927783024e-02 3.9695307405039160e-01 5.2851161502182531e-01


==> nonabelian_orbit_populations.dat <==
tau PeA PeB PeC PeD
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.4277186020423274e-03 3.2352812579583258e-10 3.2352824913345389e-10 3.2352817554519800e-10 3.2352851572082051e-10
2.8554372040846547e-03 5.1762682745068773e-09 5.1762694774243892e-09 5.1762687547747694e-09 5.1762721903769491e-09
4.2831558061269823e-03 2.6203327775043622e-08 2.6203335771460553e-08 2.6203331182884709e-08 2.6203349698189236e-08
5.7108744081693094e-03 8.2808636095699437e-08 8.2808650311513927e-08 8.2808642154109408e-08 8.2808675070760176e-08
7.1385930102116366e-03 2.0214786538383508e-07 2.0214788759804396e-07 2.0214787485103315e-07 2.0214792628399137e-07
8.5663116122539646e-03 4.1911872824005840e-07 4.1911876024379955e-07 4.1911874187794361e-07 4.1911881600395125e-07
9.9940302142962918e-03 7.7634841213423974e-07 7.7634845577911191e-07 7.7634843073466324e-07 7.7634853178729389e-07
1.1421748816338619e-02 1.3241782429546627e-06 1.3241782997425562e-06 1.3241782671614011e-06 1.3241783985442447e-06
1.2849467418380946e-02 2.1206455690126857e-06 2.1206456410068063e-06 2.1206455996812881e-06 2.1206457666267441e-06
1.4277186020423273e-02 3.2314628950548251e-06 3.2314629851483809e-06 3.2314629334450438e-06 3.2314631421278565e-06
1.5704904622465602e-02 4.7299942124272572e-06 4.7299943218985339e-06 4.7299942590993299e-06 4.7299945121951386e-06
1.7132623224507929e-02 6.6972285820844413e-06 6.6972287136290248e-06 6.6972286381358073e-06 6.6972289428629997e-06
1.8560341826550256e-02 9.2217510104545411e-06 9.2217511666065337e-06 9.2217510770358285e-06 9.2217514379528624e-06
1.9988060428592584e-02 1.2399710481255869e-05 1.2399710659040508e-05 1.2399710557122362e-05 1.2399710967070155e-05
2.1415779030634911e-02 1.6334785315861256e-05 1.6334785517255229e-05 1.6334785401660012e-05 1.6334785868883182e-05
2.2843497632677238e-02 2.1138145933140446e-05 2.1138146163027431e-05 2.1138146031067928e-05 2.1138146564636180e-05
2.4271216234719565e-02 2.6928414675201478e-05 2.6928414935536600e-05 2.6928414786095594e-05 2.6928415390502106e-05
2.5698934836761892e-02 3.3831623049551820e-05 3.3831623340615055e-05 3.3831623173544033e-05 3.3831623849315334e-05
2.7126653438804219e-02 4.1981166270517133e-05 4.1981166593351422e-05 4.1981166407935164e-05 4.1981167159415402e-05
2.8554372040846546e-02 5.1517755201484303e-05 5.1517755562844042e-05 5.1517755355346442e-05 5.1517756195654856e-05
2.9982090642888874e-02 6.2589365510522450e-05 6.2589365911333792e-05 6.2589365681228347e-05 6.2589366612697306e-05
3.1409809244931204e-02 7.5351184211911869e-05 7.5351184648215260e-05 7.5351184397738280e-05 7.5351185412499757e-05
3.2837527846973531e-02 8.9965553592788171e-05 8.9965554055449032e-05 8.9965553789174521e-05 8.9965554876898521e-05
3.4265246449015858e-02 1.0660191271825204e-04 1.0660191323627378e-04 1.0660191293836861e-04 1.0660191415126055e-04
3.5692965051058186e-02 1.2543673619874908e-04 1.2543673677870907e-04 1.2543673644545389e-04 1.2543673779795371e-04
3.7120683653100513e-02 1.4665347013964063e-04 1.4665347078249560e-04 1.4665347041329272e-04 1.4665347190932822e-04
3.8548402255142840e-02 1.7044246581648923e-04 1.7044246651174840e-04 1.7044246611236350e-04 1.7044246773408785e-04
3.9976120857185167e-02 1.9700091070971306e-04 1.9700091142725953e-04 1.9700091101437537e-04 1.9700091270632295e-04
4.1403839459227494e-02 2.2653275700419307e-04 2.2653275768328264e-04 2.2653275729062243e-04 2.2653275893836443e-04
4.2831558061269821e-02 2.5924864764870144e-04 2.5924864830496007e-04 2.5924864791796918e-04 2.5924864961970667e-04
4.4259276663312148e-02 2.9536584120336642e-04 2.9536584198334547e-04 2.9536584152699025e-04 2.9536584348403703e-04
4.5686995265354476e-02 3.3510813180086138e-04 3.3510813270669489e-04 3.3510813217987602e-04 3.3510813439793102e-04
4.7114713867396803e-02 3.7870576770426660e-04 3.7870576870982405e-04 3.7870576812700987e-04 3.7870577056096439e-04
4.8542432469439130e-02 4.2639536784974376e-04 4.2639536888363603e-04 4.2639536828421138e-04 4.2639537080730428e-04
4.9970151071481457e-02 4.7841983570715674e-04 4.7841983663084376e-04 4.7841983609115047e-04 4.7841983845517720e-04
5.1397869673523784e-02 5.3502827075793354e-04 5.3502827133818369e-04 5.3502827098667277e-04 5.3502827279058678e-04
5.2825588275566111e-02 5.9647587831997866e-04 5.9647587890425315e-04 5.9647587852530086e-04 5.9647588061407153e-04
5.4253306877608438e-02 6.6302387916586218e-04 6.6302387999231686e-04 6.6302387947997398e-04 6.6302388202781374e-04
5.5681025479650766e-02 7.3493941015089262e-04 7.3493941119774403e-04 7.3493941056480914e-04 7.3493941352886717e-04
5.7108744081693093e-02 8.1249542774222987e-04 8.1249542891243768e-04 8.1249542821297646e-04 8.1249543141902615e-04
5.8536462683735420e-02 8.9597060844192992e-04 8.9597060952712967e-04 8.9597060887615506e-04 8.9597061195608124e-04
5.9964181285777747e-02 9.8564924673523869e-04 9.8564924737101246e-04 9.8564924696889185e-04 9.8564924928315630e-04
6.1391899887820074e-02 1.0818211508434896e-03 1.0818211505437647e-03 1.0818211506176522e-03 1.0818211518923305e-03
6.2819618489862408e-02 1.1847815390879340e-03 1.1847815391241364e-03 1.1847815389898118e-03 1.1847815409562464e-03
6.4247337091904735e-02 1.2948309331938946e-03 1.2948309336321378e-03 1.2948309332796800e-03 1.2948309359566694e-03
6.5675055693947063e-02 1.4122750419909142e-03 1.4122750427542703e-03 1.4122750422284295e-03 1.4122750454627095e-03
6.7102774295989390e-02 1.5374246516407595e-03 1.5374246525008978e-03 1.5374246519292776e-03 1.5374246553082603e-03
6.8530492898031717e-02 1.6705955112250839e-03 1.6705955117381577e-03 1.6705955113660116e-03 1.6705955141100969e-03
6.9958211500074044e-02 1.8121082162865381e-03 1.8121082157153191e-03 1.8121082159478310e-03 1.8121082167797020e-03
7.1385930102116371e-02 1.9622880905041870e-03 1.9622880887895542e-03 1.9622880895283803e-03 1.9622880896419141e-03
7.2813648704158698e-02 2.1214650720581645e-03 2.1214650709145510e-03 2.1214650713425706e-03 2.1214650724518621e-03
7.4241367306201025e-02 2.2899735870581758e-03 2.2899735864869868e-03 2.2899735866087180e-03 2.2899735886699152e-03
7.5669085908243353e-02 2.4681524227086245e-03 2.4681524225385857e-03 2.4681524224533925e-03 2.4681524251266378e-03
7.7096804510285680e-02 2.6563446041892812e-03 2.6563446039942610e-03 2.6563446039409191e-03 2.6563446064547728e-03
7.8524523112328007e-02 2.8548972672747018e-03 2.8548972662735478e-03 2.8548972666844409e-03 2.8548972676709795e-03
7.9952241714370334e-02 3.0641615291978805e-03 3.0641615261341295e-03 3.0641615277003727e-03 3.0641615253424628e-03
8.1379960316412661e-02 3.2844923589292114e-03 3.2844923551945122e-03 3.2844923569216788e-03 3.2844923551447352e-03
8.2807678918454988e-02 3.5162484540088692e-03 3.5162484511043401e-03 3.5162484523840434e-03 3.5162484519867311e-03
8.4235397520497315e-02 3.7597920951459676e-03 3.7597920930150428e-03 3.7597920938879812e-03 3.7597920946874719e-03
8.5663116122539643e-02 4.0154890125679585e-03 4.0154890108734936e-03 4.0154890115345560e-03 4.0154890128703572e-03
8.7090834724581970e-02 4.2837082506082822e-03 4.2837082486097992e-03 4.2837082494744678e-03 4.2837082500085744e-03
8.8518553326624297e-02 4.5648220292814857e-03 4.5648220256871586e-03 4.5648220274715299e-03 4.5648220249482176e-03
8.9946271928666624e-02 4.8592056043748541e-03 4.8592055973830702e-03 4.8592056009813247e-03 4.8592055948031010e-03
9.1373990530708951e-02 5.1672371300941263e-03 5.1672371236521552e-03 5.1672371267092471e-03 5.1672371222684357e-03
9.2801709132751278e-02 5.4892975242394147e-03 5.4892975189519098e-03 5.4892975213937118e-03 5.4892975187752274e-03
9.4229427734793605e-02 5.8257703090307733e-03 5.8257703047245313e-03 5.8257703066622712e-03 5.8257703054272166e-03
9.5657146336835933e-02 6.1770414719041844e-03 6.1770414679740175e-03 6.1770414697564146e-03 6.1770414687341282e-03
9.7084864938878260e-02 6.5434993198064829e-03 6.5434993150398739e-03 6.5434993173479339e-03 6.5434993143535618e-03
9.8512583540920587e-02 6.9255343317738772e-03 6.9255343241417531e-03 6.9255343281016775e-03 6.9255343196045318e-03
9.9940302142962914e-02 7.3235390103198565e-03 7.3235389990090318e-03 7.3235390045333984e-03 7.3235389942588819e-03
1.0136802074500524e-01 7.7379077415034858e-03 7.7379077316631854e-03 7.7379077363925490e-03 7.7379077285090331e-03
1.0279573934704757e-01 8.1690366427124746e-03 8.1690366344022852e-03 8.1690366383270780e-03 8.1690366327225854e-03
1.0422345794908990e-01 8.6173233996081275e-03 8.6173233924516160e-03 8.6173233958039362e-03 8.6173233916146466e-03
1.0565117655113222e-01 9.0831671201800079e-03 9.0831671131638113e-03 9.0831671165261234e-03 9.0831671118134678e-03
1.0707889515317455e-01 9.5669681814306556e-03 9.5669681726632070e-03 9.5669681770986469e-03 9.5669681684636895e-03
1.0850661375521688e-01 1.0069128075142576e-02 1.0069128061568813e-02 1.0069128068775125e-02 1.0069128052464023e-02
1.0993433235725920e-01 1.0590049253555677e-02 1.0590049237645321e-02 1.0590049245450069e-02 1.0590049230244000e-02
1.1136205095930153e-01 1.1130134989502723e-02 1.1130134975583513e-02 1.1130134982322109e-02 1.1130134970215810e-02
1.1278976956134386e-01 1.1689789204269503e-02 1.1689789192277462e-02 1.1689789198019869e-02 1.1689789188586552e-02
1.1421748816338619e-01 1.2269416308957773e-02 1.2269416298193864e-02 1.2269416303362221e-02 1.2269416295083803e-02
1.1564520676542851e-01 1.2869421051130687e-02 1.2869421039990517e-02 1.2869421045505246e-02 1.2869421035340323e-02
1.1707292536747084e-01 1.3490208356656791e-02 1.3490208342308687e-02 1.3490208349762382e-02 1.3490208332634635e-02
1.1850064396951317e-01 1.4132183170957331e-02 1.4132183149354830e-02 1.4132183160825750e-02 1.4132183136380198e-02
1.1992836257155549e-01 1.4795750303562442e-02 1.4795750282329222e-02 1.4795750292768705e-02 1.4795750271830881e-02
1.2135608117359782e-01 1.5481314285272732e-02 1.5481314266624385e-02 1.5481314275695169e-02 1.5481314258591668e-02
1.2278379977564015e-01 1.6189279182685971e-02 1.6189279166336733e-02 1.6189279174246424e-02 1.6189279160036273e-02
1.2421151837768248e-01 1.6920048445194857e-02 1.6920048429965300e-02 1.6920048437417214e-02 1.6920048423627911e-02
1.2563923697972482e-01 1.7674024746556834e-02 1.7674024730019555e-02 1.7674024738404334e-02 1.7674024720468105e-02
1.2706695558176714e-01 1.8451609824254596e-02 1.8451609802316103e-02 1.8451609813937505e-02 1.8451609784888811e-02
1.2849467418380947e-01 1.9253204318589387e-02 1.9253204288657285e-02 1.9253204303682558e-02 1.9253204271541622e-02
1.2992239278585180e-01 2.0079207622017824e-02 2.0079207594808232e-02 2.0079207608200790e-02 2.0079207580804611e-02
1.3135011138789413e-01 2.0930017726103558e-02 2.0930017702112291e-02 2.0930017713823836e-02 2.0930017690934433e-02
1.3277782998993645e-01 2.1806031034822006e-02 2.1806031013409576e-02 2.1806031023862825e-02 2.1806031003762286e-02
1.3420554859197878e-01 2.2707642215343181e-02 2.2707642194648742e-02 2.2707642204944183e-02 2.2707642183825719e-02
1.3563326719402111e-01 2.3635244037579481e-02 2.3635244014067417e-02 2.3635244026228640e-02 2.3635243997477504e-02
1.3706098579606343e-01 2.4589227213465115e-02 2.4589227181393825e-02 2.4589227198654237e-02 2.4589227156482499e-02
1.3848870439810576e-01 2.5569980236521694e-02 2.5569980198908871e-02 2.5569980217597266e-02 2.5569980177275808e-02
1.3991642300014809e-01 2.6577889242285477e-02 2.6577889208531446e-02 2.6577889225153389e-02 2.6577889190643803e-02
1.4134414160219042e-01 2.7613337834862778e-02 2.7613337804949643e-02 2.7613337819600205e-02 2.7613337790084569e-02
1.4277186020423274e-01 2.8676706915760714e-02 2.8676706888525048e-02 2.8676706901941657e-02 2.8676706874590611e-02
1.4419957880627507e-01 2.9768374533739383e-02 2.9768374506390673e-02 2.9768374520214257e-02 2.9768374489419575e-02
1.4562729740831740e-01 3.0888715726063679e-02 3.0888715693615537e-02 3.0888715710698029e-02 3.0888715667173269e-02
1.4705501601035972e-01 3.2038102360114021e-02 3.2038102315328332e-02 3.2038102339484321e-02 3.2038102284496911e-02
1.4848273461240205e-01 3.3216902978158595e-02 3.3216902932625393e-02 3.3216902955228889e-02 3.3216902906179603e-02
1.4991045321444438e-01 3.4425482666366532e-02 3.4425482625591954e-02 3.4425482645677116e-02 3.4425482603448444e-02
1.5133817181648671e-01 3.5664202865725254e-02 3.5664202829332872e-02 3.5664202847221688e-02 3.5664202810126881e-02
1.5276589041852903e-01 3.6933421220245996e-02 3.6933421186336725e-02 3.6933421203204864e-02 3.6933421166890287e-02
1.5419360902057136e-01 3.8233491426820879e-02 3.8233491391375815e-02 3.8233491409576770e-02 3.8233491366072313e-02
1.5562132762261369e-01 3.9564763080868329e-02 3.9564763037048346e-02 3.9564763060492135e-02 3.9564762998874577e-02
1.5704904622465601e-01 4.0927581522664014e-02 4.0927581465184035e-02 4.0927581494717896e-02 4.0927581428451480e-02
1.5847676482669834e-01 4.2322287693601107e-02 4.2322287639753833e-02 4.2322287666453823e-02 4.2322287608268290e-02
1.5990448342874067e-01 4.3749218005251049e-02 4.3749217957067515e-02 4.3749217980812959e-02 4.3749217930266142e-02
1.6133220203078300e-01 4.5208704148270246e-02 4.5208704104838529e-02 4.5208704126283167e-02 4.5208704080460196e-02
1.6275992063282532e-01 4.6701072957348370e-02 4.6701072915777513e-02 4.6701072936684705e-02 4.6701072889211513e-02
1.6418763923486765e-01 4.8226646264199896e-02 4.8226646218891292e-02 4.8226646242529397e-02 4.8226646182416490e-02
1.6561535783690998e-01 4.9785740749942076e-02 4.9785740691741652e-02 4.9785740723343290e-02 4.9785740643534852e-02
1.6704307643895230e-01 5.1378667798478064e-02 5.1378667729699012e-02 5.1378667764042082e-02 5.1378667686959111e-02
1.6847079504099463e-01 5.3005733371922555e-02 5.3005733309512332e-02 5.3005733340420864e-02 5.3005733272801878e-02
1.6989851364303696e-01 5.4667237865843550e-02 5.4667237809935307e-02 5.4667237837513580e-02 5.4667237777991491e-02
1.7132623224507929e-01 5.6363475936778165e-02 5.6363475885708433e-02 5.6363475911069300e-02 5.6363475855067645e-02
1.7275395084712161e-01 5.8094736377000203e-02 5.8094736326583692e-02 5.8094736352254206e-02 5.8094736290796048e-02
1.7418166944916394e-01 5.9861301974634948e-02 5.9861301917289854e-02 5.9861301947686407e-02 5.9861301866164930e-02
1.7560938805120627e-01 6.1663449375024895e-02 6.1663449299610353e-02 6.1663449340736379e-02 6.1663449243997977e-02
1.7703710665324859e-01 6.3501448944693312e-02 6.3501448866021867e-02 6.3501448905215918e-02 6.3501448817272307e-02
1.7846482525529092e-01 6.5375564668667507e-02 6.5375564597582300e-02 6.5375564632750349e-02 6.5375564555461937e-02
1.7989254385733325e-01 6.7286053984951869e-02 6.7286053921049319e-02 6.7286053952627392e-02 6.7286053883328617e-02
1.8132026245937558e-01 6.9233167646306520e-02 6.9233167586914821e-02 6.9233167616625998e-02 6.9233167548568522e-02
1.8274798106141790e-01 7.1217149599376209e-02 7.1217149538667535e-02 7.1217149570005286e-02 7.1217149490939435e-02
1.8417569966346023e-01 7.3238236855620711e-02 7.3238236783574731e-02 7.3238236822365674e-02 7.3238236717808630e-02
1.8560341826550256e-01 7.5296659363802268e-02 7.5296659271738287e-02 7.5296659320064893e-02 7.5296659209163508e-02
1.8703113686754488e-01 7.7392639890710546e-02 7.7392639802224883e-02 7.7392639846219052e-02 7.7392639747535796e-02
1.8845885546958721e-01 7.9526393930830941e-02 7.9526393851077043e-02 7.9526393890507890e-02 7.9526393803306852e-02
1.8988657407162954e-01 8.1698129534307967e-02 8.1698129462150743e-02 8.1698129497914204e-02 8.1698129417789214e-02
1.9131429267367187e-01 8.3908047199634850e-02 8.3908047131097216e-02 8.3908047165700828e-02 8.3908047083144199e-02
1.9274201127571419e-01 8.6156339759963910e-02 8.6156339687181893e-02 8.6156339725314710e-02 8.6156339624050449e-02
1.9416972987775652e-01 8.8443192266879384e-02 8.8443192176891144e-02 8.8443192226080422e-02 8.8443192099496540e-02
1.9559744847979885e-01 9.0768781875991397e-02 9.0768781769335505e-02 9.0768781823073907e-02 9.0768781700082235e-02
1.9702516708184117e-01 9.3133277751836274e-02 9.3133277653772828e-02 9.3133277702433875e-02 9.3133277593240762e-02
1.9845288568388350e-01 9.5536840975009377e-02 9.5536840886681434e-02 9.5536840930351502e-02 9.5536840832898678e-02
1.9988060428592583e-01 9.7979624384879879e-02 9.7979624304170509e-02 9.7979624344353672e-02 9.7979624251984046e-02
2.0130832288796816e-01 1.0046177249523618e-01 1.0046177241652625e-01 1.0046177245671276e-01 1.0046177235649745e-01
2.0273604149001048e-01 1.0298342139149221e-01 1.0298342130444710e-01 1.0298342135077349e-01 1.0298342122293934e-01
2.0416376009205281e-01 1.0554469862913458e-01 1.0554469851840563e-01 1.0554469857931488e-01 1.0554469843313373e-01
2.0559147869409514e-01 1.0814572313442686e-01 1.0814572301634980e-01 1.0814572307525332e-01 1.0814572294079774e-01
2.0701919729613746e-01 1.1078660514117200e-01 1.1078660503392171e-01 1.1078660508705125e-01 1.1078660496761186e-01
2.0844691589817979e-01 1.1346744607677474e-01 1.1346744598001660e-01 1.1346744602790079e-01 1.1346744591965725e-01
2.0987463450022212e-01 1.1618833844640125e-01 1.1618833835675109e-01 1.1618833840167138e-01 1.1618833829513910e-01
2.1130235310226445e-01 1.1894936575972943e-01 1.1894936566955361e-01 1.1894936571620081e-01 1.1894936559430055e-01
2.1273007170430677e-01 1.2175060244345394e-01 1.2175060233947566e-01 1.2175060239570881e-01 1.2175060224181483e-01
2.1415779030634910e-01 1.2459211375603751e-01 1.2459211362585552e-01 1.2459211369545337e-01 1.2459211353363778e-01
2.1558550890839143e-01 1.2747395570844061e-01 1.2747395558037608e-01 1.2747395564410069e-01 1.2747395549895066e-01
2.1701322751043375e-01 1.3039617502611575e-01 1.3039617491018959e-01 1.3039617496754585e-01 1.3039617483806606e-01
2.1844094611247608e-01 1.3335880902076175e-01 1.3335880891571819e-01 1.3335880896782007e-01 1.3335880884793089e-01
2.1986866471451841e-01 1.3636188551925718e-01 1.3636188542012764e-01 1.3636188547022193e-01 1.3636188534697485e-01
2.2129638331656074e-01 1.3940542280001644e-01 1.3940542269674877e-01 1.3940542275096257e-01 1.3940542260234046e-01
2.2272410191860306e-01 1.4248942952302623e-01 1.4248942939890041e-01 1.4248942946710716e-01 1.4248942928940772e-01
2.2415182052064539e-01 1.4561390466230834e-01 1.4561390451547238e-01 1.4561390459043075e-01 1.4561390441703351e-01
2.2557953912268772e-01 1.4877883745338008e-01 1.4877883731614430e-01 1.4877883738426834e-01 1.4877883722925492e-01
2.2700725772473004e-01 1.5198420736497212e-01 1.5198420724095796e-01 1.5198420730228310e-01 1.5198420716280817e-01
2.2843497632677237e-01 1.5522998397752735e-01 1.5522998386429079e-01 1.5522998392067608e-01 1.5522998378784864e-01
2.2986269492881470e-01 1.5851612694796705e-01 1.5851612683860994e-01 1.5851612689446984e-01 1.5851612675119198e-01
2.3129041353085703e-01 1.6184258595883513e-01 1.6184258584045752e-01 1.6184258590360823e-01 1.6184258572622989e-01
2.3271813213289935e-01 1.6520930066706385e-01 1.6520930052031443e-01 1.6520930060161279e-01 1.6520930040377138e-01
2.3414585073494168e-01 1.6861620065530644e-01 1.6861620049585205e-01 1.6861620057548193e-01 1.6861620039197206e-01
2.3557356933698401e-01 1.7206320541381764e-01 1.7206320526836477e-01 1.7206320534041469e-01 1.7206320517633569e-01
2.3700128793902633e-01 1.7555022430134706e-01 1.7555022416985991e-01 1.7555022423491079e-01 1.7555022408521206e-01
2.3842900654106866e-01 1.7907715645803107e-01 1.7907715633658389e-01 1.7907715639741389e-01 1.7907715624979875e-01
2.3985672514311099e-01 1.8264389079248164e-01 1.8264389067188075e-01 1.8264389073428855e-01 1.8264389056678021e-01
2.4128444374515332e-01 1.8625030594765907e-01 1.8625030581171009e-01 1.8625030588546118e-01 1.8625030568155937e-01
2.4271216234719564e-01 1.8989627026929862e-01 1.8989627010203569e-01 1.8989627019273309e-01 1.8989626997984208e-01
2.4413988094923797e-01 1.9358164177832363e-01 1.9358164161020888e-01 1.9358164169385891e-01 1.9358164150165791e-01
2.4556759955128030e-01 1.9730626818920677e-01 1.9730626803658127e-01 1.9730626811205956e-01 1.9730626793957542e-01
2.4699531815332262e-01 2.0106998684759694e-01 2.0106998670922291e-01 2.0106998677780422e-01 2.0106998661726719e-01
2.4842303675536495e-01 2.0487262469876749e-01 2.0487262456892469e-01 2.0487262463449138e-01 2.0487262446956842e-01
2.4985075535740728e-01 2.0871399828539652e-01 2.0871399815221614e-01 2.0871399822217360e-01 2.0871399802593965e-01
2.5127847395944963e-01 2.1259391373357189e-01 2.1259391357711152e-01 2.1259391366344099e-01 2.1259391343653380e-01
2.5270619256149196e-01 2.1651216674154092e-01 2.1651216655730102e-01 2.1651216665276374e-01 2.1651216643059337e-01
2.5413391116353429e-01 2.2046854257875120e-01 2.2046854240349262e-01 2.2046854249045716e-01 2.2046854229096086e-01
2.5556162976557661e-01 2.2446281612547078e-01 2.2446281596675435e-01 2.2446281604517179e-01 2.2446281586469807e-01
2.5698934836761894e-01 2.2849475180617287e-01 2.2849475166141275e-01 2.2849475173341027e-01 2.2849475156092572e-01
2.5841706696966127e-01 2.3256410360483734e-01 2.3256410346619566e-01 2.3256410353695003e-01 2.3256410335143513e-01
2.5984478557170360e-01 2.3667061507531570e-01 2.3667061492786071e-01 2.3667061500661141e-01 2.3667061478275614e-01
2.6127250417374592e-01 2.4081401934800223e-01 2.4081401916911904e-01 2.4081401926880322e-01 2.4081401902368385e-01
2.6270022277578825e-01 2.4499403913928472e-01 2.4499403894268976e-01 2.4499403904146413e-01 2.4499403881259027e-01
2.6412794137783058e-01 2.4921038678357835e-01 2.4921038660266104e-01 2.4921038669221240e-01 2.4921038648668525e-01
2.6555565997987290e-01 2.5346276427411579e-01 2.5346276411036983e-01 2.5346276419127961e-01 2.5346276400287993e-01
2.6698337858191523e-01 2.5775086321789009e-01 2.5775086306710454e-01 2.5775086314251494e-01 2.5775086295638583e-01
2.6841109718395756e-01 2.6207436488384056e-01 2.6207436473573081e-01 2.6207436481230806e-01 2.6207436460208822e-01
2.6983881578599989e-01 2.6643294022890818e-01 2.6643294006509993e-01 2.6643294015414132e-01 2.6643293990616329e-01
2.7126653438804221e-01 2.7082624992550008e-01 2.7082624972711888e-01 2.7082624983592490e-01 2.7082624957859208e-01
2.7269425299008454e-01 2.7525394439181472e-01 2.7525394418841054e-01 2.7525394428957545e-01 2.7525394405595588e-01
2.7412197159212687e-01 2.7971566386337415e-01 2.7971566367831385e-01 2.7971566376973417e-01 2.7971566355920613e-01
2.7554969019416919e-01 2.8421103841182971e-01 2.8421103824403715e-01 2.8421103832706529e-01 2.8421103813035770e-01
2.7697740879621152e-01 2.8873968795161226e-01 2.8873968779497128e-01 2.8873968787393173e-01 2.8873968767179919e-01
2.7840512739825385e-01 2.9330122230355582e-01 2.9330122214501103e-01 2.9330122222824834e-01 2.9330122199107894e-01
2.7983284600029618e-01 2.9789524124024797e-01 2.9789524105761983e-01 2.9789524115870275e-01 2.9789524089122227e-01
2.8126056460233850e-01 3.0252133453412244e-01 3.0252133432041761e-01 3.0252133443288604e-01 3.0252133417023913e-01
2.8268828320438083e-01 3.0717908201173455e-01 3.0717908180477166e-01 3.0717908190739329e-01 3.0717908167084140e-01
2.8411600180642316e-01 3.1186805365576892e-01 3.1186805346805097e-01 3.1186805356066671e-01 3.1186805334583334e-01
2.8554372040846548e-01 3.1658780960714039e-01 3.1658780943615306e-01 3.1658780952102911e-01 3.1658780931510505e-01
2.8697143901050781e-01 3.2133790022627384e-01 3.2133790006371737e-01 3.2133790014652280e-01 3.2133789992532624e-01
2.8839915761255014e-01 3.2611786616702659e-01 3.2611786599676690e-01 3.2611786608770704e-01 3.2611786582700530e-01
2.8982687621459247e-01 3.3092723844229255e-01 3.3092723823965237e-01 3.3092723835311966e-01 3.3092723807178875e-01
2.9125459481663479e-01 3.3576553849226448e-01 3.3576553826828115e-01 3.3576553838192147e-01 3.3576553811778886e-01
2.9268231341867712e-01 3.4063227826754378e-01 3.4063227805890972e-01 3.4063227816207348e-01 3.4063227792416162e-01
2.9411003202071945e-01 3.4552696034234781e-01 3.4552696015337109e-01 3.4552696024658414e-01 3.4552696002772348e-01
2.9553775062276177e-01 3.5044907792336982e-01 3.5044907774985923e-01 3.5044907783644041e-01 3.5044907761981231e-01
2.9696546922480410e-01 3.5539811495144069e-01 3.5539811478265015e-01 3.5539811486976725e-01 3.5539811462589377e-01
2.9839318782684643e-01 3.6037354618796663e-01 3.6037354600440225e-01 3.6037354610428524e-01 3.6037354582458409e-01
2.9982090642888876e-01 3.6537483730008419e-01 3.6537483708104984e-01 3.6537483720231700e-01 3.6537483691367773e-01
3.0124862503093108e-01 3.7040144494834765e-01 3.7040144471987668e-01 3.7040144483358556e-01 3.7040144457023799e-01
3.0267634363297341e-01 3.7545281690384846e-01 3.7545281669537728e-01 3.7545281679822406e-01 3.7545281656018781e-01
3.0410406223501574e-01 3.8052839215045120e-01 3.8052839196147459e-01 3.8052839205478950e-01 3.8052839183169496e-01
3.0553178083705806e-01 3.8562760092775095e-01 3.8562760075217190e-01 3.8562760084046072e-01 3.8562760061103896e-01
3.0695949943910039e-01 3.9074986485575491e-01 3.9074986468014244e-01 3.9074986477221113e-01 3.9074986450695054e-01
3.0838721804114272e-01 3.9589459703648355e-01 3.9589459683774136e-01 3.9589459694798496e-01 3.9589459665467852e-01
3.0981493664318505e-01 4.0106120215769164e-01 4.0106120192687794e-01 4.0106120205027174e-01 4.0106120176156806e-01
3.1124265524522737e-01 4.0624907659988613e-01 4.0624907637238072e-01 4.0624907648509401e-01 4.0624907622453149e-01
3.1267037384726970e-01 4.1145760858814295e-01 4.1145760838155687e-01 4.1145760848331175e-01 4.1145760824597749e-01
3.1409809244931203e-01 4.1668617826815751e-01 4.1668617808025210e-01 4.1668617817329962e-01 4.1668617794524393e-01
3.1552581105135435e-01 4.2193415780450305e-01 4.2193415762706921e-01 4.2193415771722181e-01 4.2193415747233293e-01
3.1695352965339668e-01 4.2720091151293488e-01 4.2720091132965154e-01 4.2720091142747091e-01 4.2720091114530306e-01
3.1838124825543901e-01 4.3248579597922127e-01 4.3248579576487400e-01 4.3248579588535824e-01 4.3248579558454880e-01
3.1980896685748134e-01 4.3778816018019218e-01 4.3778815994282427e-01 4.3778816006469584e-01 4.3778815978095476e-01
3.2123668545952366e-01 4.4310734561318943e-01 4.4310734538901353e-01 4.4310734549973890e-01 4.4310734524360829e-01
3.2266440406156599e-01 4.4844268646582408e-01 4.4844268626267852e-01 4.4844268636267970e-01 4.4844268612641108e-01
3.2409212266360832e-01 4.5379350968390925e-01 4.5379350949792380e-01 4.5379350959047710e-01 4.5379350935620444e-01
3.2551984126565064e-01 4.5915913511353540e-01 4.5915913493421223e-01 4.5915913502653605e-01 4.5915913476431824e-01
3.2694755986769297e-01 4.6453887564094964e-01 4.6453887544891792e-01 4.6453887555342166e-01 4.6453887525952003e-01
3.2837527846973530e-01 4.6993203732744288e-01 4.6993203710156789e-01 4.6993203722759946e-01 4.6993203692590785e-01
3.2980299707177763e-01 4.7533791954622812e-01 4.7533791930798169e-01 4.7533791942717346e-01 4.7533791915068069e-01
3.3123071567381995e-01 4.8075581513778315e-01 4.8075581491886521e-01 4.8075581502671283e-01 4.8075581477624219e-01
3.3265843427586228e-01 4.8618501057750368e-01 4.8618501037914524e-01 4.8618501047686219e-01 4.8618501024153743e-01
3.3408615287790461e-01 4.9162478605899806e-01 4.9162478587553932e-01 4.9162478596751580e-01 4.9162478572527984e-01
3.3551387147994693e-01 4.9707441566338817e-01 4.9707441548190429e-01 4.9707441557684356e-01 4.9707441530110014e-01
3.3694159008198926e-01 5.0253316750843702e-01 5.0253316730640485e-01 5.0253316741861997e-01 5.0253316711869489e-01
3.3836930868403159e-01 5.0800030389779904e-01 5.0800030366516924e-01 5.0800030379132832e-01 5.0800030349566694e-01
3.3979702728607392e-01 5.1347508147202048e-01 5.1347508123881724e-01 5.1347508135426612e-01 5.1347508108692197e-01
3.4122474588811624e-01 5.1895675139303421e-01 5.1895675118110207e-01 5.1895675128530927e-01 5.1895675104126715e-01
3.4265246449015857e-01 5.2444455948871227e-01 5.2444455929624512e-01 5.2444455939129431e-01 5.2444455915631194e-01
3.4408018309220090e-01 5.2993774637645785e-01 5.2993774619588452e-01 5.2993774628734558e-01 5.2993774603498167e-01
3.4550790169424322e-01 5.3543554764156132e-01 5.3543554745744015e-01 5.3543554755554834e-01 5.3543554727122200e-01
3.4693562029628555e-01 5.4093719399741547e-01 5.4093719378564187e-01 5.4093719390502515e-01 5.4093719360513359e-01
3.4836333889832788e-01 5.4644191144723331e-01 5.4644191121295171e-01 5.4644191133482389e-01 5.4644191105082751e-01
3.4979105750037021e-01 5.5194892144956154e-01 5.5194892122506867e-01 5.5194892133583695e-01 5.5194892107909710e-01
3.5121877610241253e-01 5.5745744112334561e-01 5.5745744091988314e-01 5.5745744101983241e-01 5.5745744078251436e-01
3.5264649470445486e-01 5.6296668337115918e-01 5.6296668318542842e-01 5.6296668327757293e-01 5.6296668304190123e-01
3.5407421330649719e-01 5.6847585704551695e-01 5.6847585686795132e-01 5.6847585695908587e-01 5.6847585669750345e-01
3.5550193190853951e-01 5.7398416712866496e-01 5.7398416694127907e-01 5.7398416704317989e-01 5.7398416675558284e-01
3.5692965051058184e-01 5.7949081490348442e-01 5.7949081468618646e-01 5.7949081480821163e-01 5.7949081451454199e-01
3.5835736911262417e-01 5.8499499812559996e-01 5.8499499789491982e-01 5.8499499801129728e-01 5.8499499774108388e-01
3.5978508771466650e-01 5.9049591120533795e-01 5.9049591099131671e-01 5.9049591109661370e-01 5.9049591085146358e-01
3.6121280631670882e-01 5.9599274541562242e-01 5.9599274522183887e-01 5.9599274531706881e-01 5.9599274508632039e-01
3.6264052491875115e-01 6.0148468901359342e-01 6.0148468883517792e-01 6.0148468892432527e-01 6.0148468868658711e-01
3.6406824352079348e-01 6.0697092743407854e-01 6.0697092725944146e-01 6.0697092735053371e-01 6.0697092708438916e-01
3.6549596212283580e-01 6.1245064347167533e-01 6.1245064328032151e-01 6.1245064338665012e-01 6.1245064310128428e-01
3.6692368072487813e-01 6.1792301746012968e-01 6.1792301724190102e-01 6.1792301736167909e-01 6.1792301708031927e-01
3.6835139932692046e-01 6.2338722745260333e-01 6.2338722723073337e-01 6.2338722734070251e-01 6.2338722708577110e-01
3.6977911792896279e-01 6.2884244942172285e-01 6.2884244921964938e-01 6.2884244931884636e-01 6.2884244908579812e-01
3.7120683653100511e-01 6.3428785745246530e-01 6.3428785726928405e-01 6.3428785735948945e-01 6.3428785713476044e-01
3.7263455513304744e-01 6.3972262388224921e-01 6.3972262371148225e-01 6.3972262379766598e-01 6.3972262355667853e-01
3.7406227373508977e-01 6.4514591950524636e-01 6.4514591933330601e-01 6.4514591942470356e-01 6.4514591915886410e-01
3.7548999233713209e-01 6.5055691375768010e-01 6.5055691356311640e-01 6.5055691367301571e-01 6.5055691339536770e-01
3.7691771093917442e-01 6.5595477490335130e-01 6.5595477468883567e-01 6.5595477480196696e-01 6.5595477453819107e-01
3.7834542954121675e-01 6.6133867022014103e-01 6.6133867001160485e-01 6.6133867011441982e-01 6.6133866987577616e-01
3.7977314814325908e-01 6.6670776621714656e-01 6.6670776602818804e-01 6.6670776612082705e-01 6.6670776589995073e-01
3.8120086674530140e-01 6.7206122879981656e-01 6.7206122862787032e-01 6.7206122871289797e-01 6.7206122849333205e-01
3.8262858534734373e-01 6.7739822344350720e-01 6.7739822328050370e-01 6.7739822336385447e-01 6.7739822312275999e-01
3.8405630394938606e-01 6.8271791539446314e-01 6.8271791522490533e-01 6.8271791531696280e-01 6.8271791505633872e-01
3.8548402255142838e-01 6.8801946985878393e-01 6.8801946966499539e-01 6.8801946977438355e-01 6.8801946950971715e-01
3.8691174115347071e-01 6.9330205219165519e-01 6.9330205198537453e-01 6.9330205209054074e-01 6.9330205184620008e-01
3.8833945975551304e-01 6.9856482809044751e-01 6.9856482789695262e-01 6.9856482799204966e-01 6.9856482777021722e-01
3.8976717835755537e-01 7.0380696381547458e-01 7.0380696364047368e-01 7.0380696372626605e-01 7.0380696351725258e-01
3.9119489695959769e-01 7.0902762633983929e-01 7.0902762617949044e-01 7.0902762625931814e-01 7.0902762604387859e-01
3.9262261556164002e-01 7.1422598354598277e-01 7.1422598339068866e-01 7.1422598347140076e-01 7.1422598323454367e-01
3.9405033416368235e-01 7.1940120442169808e-01 7.1940120425421172e-01 7.1940120434723309e-01 7.1940120409658881e-01
3.9547805276572467e-01 7.2455245925066347e-01 7.2455245906170707e-01 7.2455245916647404e-01 7.2455245891962139e-01
3.9690577136776700e-01 7.2967891980288169e-01 7.2967891960905329e-01 7.2967891970562671e-01 7.2967891948155594e-01
3.9833348996980933e-01 7.3477975953475572e-01 7.3477975935728135e-01 7.3477975944428187e-01 7.3477975923933780e-01
3.9976120857185166e-01 7.3985415379878905e-01 7.3985415363827334e-01 7.3985415371709262e-01 7.3985415351934425e-01
4.0118892717389398e-01 7.4490127999383526e-01 7.4490127984520393e-01 7.4490127991991517e-01 7.4490127970895748e-01
4.0261664577593631e-01 7.4992031777035772e-01 7.4992031762261280e-01 7.4992031770089584e-01 7.4992031747252674e-01
4.0404436437797864e-01 7.5491044922177530e-01 7.5491044905734517e-01 7.5491044915032113e-01 7.5491044891409276e-01
4.0547208298002096e-01 7.5987085907403407e-01 7.5987085889376915e-01 7.5987085899017548e-01 7.5987085876524896e-01
4.0689980158206329e-01 7.6480073487474276e-01 7.6480073469710397e-01 7.6480073478465593e-01 7.6480073458119191e-01
4.0832752018410562e-01 7.6969926720008375e-01 7.6969926703925329e-01 7.6969926711796344e-01 7.6969926692960888e-01
4.0975523878614795e-01 7.7456564984023113e-01 7.7456564969442954e-01 7.7456564976628772e-01 7.7456564957904195e-01
4.1118295738819027e-01 7.7939907996409930e-01 7.7939907982711309e-01 7.7939907989686241e-01 7.7939907969397915e-01
4.1261067599023260e-01 7.8419875831976060e-01 7.8419875817937335e-01 7.8419875825540108e-01 7.8419875803951256e-01
4.1403839459227493e-01 7.8896388942128504e-01 7.8896388926329175e-01 7.8896388935283390e-01 7.8896388913495064e-01
4.1546611319431725e-01 7.9369368173484522e-01 7.9369368156678144e-01 7.9369368165349496e-01 7.9369368145187058e-01
4.1689383179635958e-01 7.9838734786509424e-01 7.9838734770568032e-01 7.9838734778398024e-01 7.9838734760101182e-01
4.1832155039840191e-01 8.0304410476283583e-01 8.0304410461892894e-01 8.0304410468932241e-01 8.0304410451697672e-01
4.1974926900044424e-01 8.0766317388566866e-01 8.0766317375454422e-01 8.0766317381957020e-01 8.0766317364208995e-01
4.2117698760248656e-01 8.1224378137822617e-01 8.1224378125267482e-01 8.1224378131764630e-01 8.1224378112634810e-01
4.2260470620452889e-01 8.1678515826084475e-01 8.1678515812767571e-01 8.1678515820152975e-01 8.1678515800169715e-01
4.2403242480657122e-01 8.2128654061079265e-01 8.2128654046242500e-01 8.2128654054539130e-01 8.2128654034911208e-01
4.2546014340861354e-01 8.2574716974242990e-01 8.2574716958957872e-01 8.2574716966636352e-01 8.2574716948802362e-01
4.2688786201065587e-01 8.3016629239038664e-01 8.3016629224948080e-01 8.3016629231849226e-01 8.3016629215552751e-01
4.2831558061269820e-01 8.3454316090633918e-01 8.3454316077931545e-01 8.3454316084151892e-01 8.3454316068443068e-01
4.2974329921474053e-01 8.3887703340683006e-01 8.3887703329012564e-01 8.3887703334853136e-01 8.3887703318245777e-01
4.3117101781678285e-01 8.4316717395692653e-01 8.4316717384252837e-01 8.4316717390289209e-01 8.4316717372633243e-01
4.3259873641882518e-01 8.4741285274706768e-01 8.4741285262201560e-01 8.4741285269272815e-01 8.4741285251196230e-01
4.3402645502086751e-01 8.5161334626627827e-01 8.5161334613033379e-01 8.5161334620406393e-01 8.5161334603183569e-01
4.3545417362290983e-01 8.5576793747397406e-01 8.5576793733871770e-01 8.5576793740554924e-01 8.5576793725002198e-01
4.3688189222495216e-01 8.5987591597903101e-01 8.5987591585655143e-01 8.5987591591641477e-01 8.5987591577267841e-01
4.3830961082699449e-01 8.6393657821588921e-01 8.6393657810542013e-01 8.6393657815968294e-01 8.6393657801706591e-01
4.3973732942903682e-01 8.6794922758941928e-01 8.6794922748670977e-01 8.6794922753875314e-01 8.6794922738677294e-01
4.4116504803107914e-01 8.7191317465116380e-01 8.7191317454763972e-01 8.7191317460350326e-01 8.7191317444435024e-01
4.4259276663312147e-01 8.7582773726418106e-01 8.7582773714969586e-01 8.7582773721476803e-01 8.7582773705539108e-01
4.4402048523516380e-01 8.7969224076591634e-01 8.7969224064468310e-01 8.7969224070805363e-01 8.7969224056049689e-01
4.4544820383720612e-01 8.8350601812948149e-01 8.8350601801334538e-01 8.8350601807039686e-01 8.8350601793683503e-01
4.4687592243924845e-01 8.8726841013657898e-01 8.8726841003210721e-01 8.8726841008311930e-01 8.8726840995765788e-01
4.4830364104129078e-01 8.9097876552668687e-01 8.9097876543220345e-01 8.9097876547887045e-01 8.9097876535041742e-01
4.4973135964333311e-01 8.9463644114492891e-01 8.9463644105568219e-01 8.9463644110162799e-01 8.9463644096599571e-01
4.5115907824537543e-01 8.9824080210238344e-01 8.9824080200952094e-01 8.9824080206088708e-01 8.9824080192120870e-01
4.5258679684741776e-01 9.0179122192840777e-01 9.0179122182655280e-01 9.0179122188391736e-01 9.0179122174745796e-01
4.5401451544946009e-01 9.0528708272098846e-01 9.0528708261613999e-01 9.0528708266937208e-01 9.0528708254553003e-01
4.5544223405150241e-01 9.0872777529639692e-01 9.0872777519914982e-01 9.0872777524677284e-01 9.0872777513404179e-01
4.5686995265354474e-01 9.1211269934863637e-01 9.1211269926145888e-01 9.1211269930404670e-01 9.1211269919584403e-01
4.5829767125558707e-01 9.1544126357764610e-01 9.1544126349839172e-01 9.1544126353786459e-01 9.1544126342509557e-01
4.5972538985762940e-01 9.1871288583338395e-01 9.1871288575702004e-01 9.1871288579710408e-01 9.1871288567953857e-01
4.6115310845967172e-01 9.2192699325860294e-01 9.2192699317690241e-01 9.2192699322304883e-01 9.2192699310421777e-01
4.6258082706171405e-01 9.2508302242689910e-01 9.2508302233922302e-01 9.2508302238739892e-01 9.2508302227452421e-01
4.6400854566375638e-01 9.2818041947854424e-01 9.2818041939106533e-01 9.2818041943457485e-01 9.2818041933312478e-01
4.6543626426579870e-01 9.3121864025732759e-01 9.3121864017810518e-01 9.3121864021680756e-01 9.3121864012358779e-01
4.6686398286784103e-01 9.3419715044977714e-01 9.3419715037892936e-01 9.3419715041361862e-01 9.3419715032171258e-01
4.6829170146988336e-01 9.3711542569902206e-01 9.3711542563410266e-01 9.3711542566681327e-01 9.3711542557103389e-01
4.6971942007192569e-01 9.3997295173691375e-01 9.3997295167286266e-01 9.3997295170725503e-01 9.3997295160885541e-01
4.7114713867396801e-01 9.4276922450902190e-01 9.4276922443977385e-01 9.4276922447920075e-01 9.4276922438183208e-01
4.7257485727601034e-01 9.4550375029656719e-01 9.4550375022402577e-01 9.4550375026247979e-01 9.4550375017269239e-01
4.7400257587805267e-01 9.4817604583589399e-01 9.4817604576603265e-01 9.4817604580040749e-01 9.4817604571975045e-01
4.7543029448009499e-01 9.5078563844096764e-01 9.5078563837861363e-01 9.5078563840903041e-01 9.5078563833391949e-01
4.7685801308213732e-01 9.5333206611791410e-01 9.5333206606223386e-01 9.5333206608962062e-01 9.5333206601382836e-01
4.7828573168417965e-01 9.5581487766854178e-01 9.5581487761698047e-01 9.5581487764335760e-01 9.5581487756531225e-01
4.7971345028622198e-01 9.5823363280421192e-01 9.5823363275195239e-01 9.5823363278073870e-01 9.5823363270192863e-01
4.8114116888826430e-01 9.6058790225266211e-01 9.6058790219665868e-01 9.6058790222838586e-01 9.6058790215230572e-01
4.8256888749030663e-01 9.6287726786217942e-01 9.6287726780508909e-01 9.6287726783445060e-01 9.6287726776593341e-01
4.8399660609234896e-01 9.6510132270333793e-01 9.6510132265036497e-01 9.6510132267634141e-01 9.6510132261469284e-01
4.8542432469439128e-01 9.6725967117410183e-01 9.6725967112721645e-01 9.6725967115008182e-01 9.6725967109168565e-01
4.8685204329643361e-01 9.6935192908994694e-01 9.6935192904812573e-01 9.6935192906884360e-01 9.6935192900950118e-01
4.8827976189847594e-01 9.7137772377592468e-01 9.7137772373670872e-01 9.7137772375715181e-01 9.7137772369697095e-01
4.8970748050051827e-01 9.7333669415923674e-01 9.7333669411861812e-01 9.7333669414149870e-01 9.7333669408198975e-01
4.9113519910256059e-01 9.7522849085706587e-01 9.7522849081453755e-01 9.7522849083818142e-01 9.7522849078242735e-01
4.9256291770460292e-01 9.7705277626159792e-01 9.7705277621961695e-01 9.7705277624071751e-01 9.7705277619135644e-01
4.9399063630664525e-01 9.7880922462301279e-01 9.7880922458532649e-01 9.7880922460375686e-01 9.7880922455923736e-01
4.9541835490868757e-01 9.8049752213311703e-01 9.8049752210011187e-01 9.8049752211622798e-01 9.8049752207327634e-01
4.9684607351072990e-01 9.8211736699521113e-01 9.8211736696583696e-01 9.8211736698053897e-01 9.8211736693742335e-01
4.9827379211277223e-01 9.8366846949920939e-01 9.8366846947131814e-01 9.8366846948618869e-01 9.8366846944336128e-01
4.9970151071481456e-01 9.8515055209283842e-01 9.8515055206389535e-01 9.8515055208037861e-01 9.8515055203917745e-01
5.0112922931685688e-01 9.8656334944931157e-01 9.8656334941990376e-01 9.8656334943573476e-01 9.8656334939855672e-01
5.0255694791889927e-01 9.8790660853203505e-01 9.8790660850417444e-01 9.8790660851797363e-01 9.8790660848548784e-01
5.0398466652094154e-01 9.8918008865769125e-01 9.8918008863346063e-01 9.8918008864528773e-01 9.8918008861599283e-01
5.0541238512298392e-01 9.9038356155628582e-01 9.9038356153542972e-01 9.9038356154564411e-01 9.9038356151731755e-01
5.0684010372502619e-01 9.9151681142277914e-01 9.9151681140437664e-01 9.9151681141371228e-01 9.9151681138601311e-01
5.0826782232706857e-01 9.9257963497150559e-01 9.9257963495392576e-01 9.9257963496354473e-01 9.9257963493691692e-01
5.0969554092911085e-01 9.9357184148588029e-01 9.9357184146812494e-01 9.9357184147823174e-01 9.9357184145366895e-01
5.1112325953115323e-01 9.9449325286498602e-01 9.9449325284776213e-01 9.9449325285676460e-01 9.9449325283562118e-01
5.1255097813319550e-01 9.9534370366712199e-01 9.9534370365178426e-01 9.9534370365934011e-01 9.9534370364135460e-01
5.1397869673523788e-01 9.9612304115161954e-01 9.9612304113885175e-01 9.9612304114507755e-01 9.9612304112912886e-01
5.1540641533728015e-01 9.9683112531520601e-01 9.9683112530467111e-01 9.9683112530985707e-01 9.9683112529500562e-01
5.1683413393932254e-01 9.9746782892518282e-01 9.9746782891623664e-01 9.9746782892085184e-01 9.9746782890717411e-01
5.1826185254136481e-01 9.9803303755126749e-01 9.9803303754304118e-01 9.9803303754764860e-01 9.9803303753545314e-01
5.1968957114340719e-01 9.9852664959358595e-01 9.9852664958600446e-01 9.9852664959026827e-01 9.9852664958006654e-01
5.2111728974544946e-01 9.9894857630755729e-01 9.9894857630103229e-01 9.9894857630436762e-01 9.9894857629650990e-01
5.2254500834749185e-01 9.9929874182570722e-01 9.9929874182075029e-01 9.9929874182318790e-01 9.9929874181728873e-01
5.2397272694953412e-01 9.9957708317673810e-01 9.9957708317332794e-01 9.9957708317499128e-01 9.9957708317056404e-01
5.2540044555157650e-01 9.9978355030002930e-01 9.9978355029792065e-01 9.9978355029896415e-01 9.9978355029590305e-01
5.2682816415361877e-01 9.9991810605802045e-01 9.9991810605697540e-01 9.9991810605752263e-01 9.9991810605590992e-01
5.2825588275566115e-01 9.9998072624546253e-01 9.9998072624541945e-01 9.9998072624544254e-01 9.9998072624535417e-01
5.2968360135770343e-01 9.9997139959538373e-01 9.9997139959646120e-01 9.9997139959587511e-01 9.9997139959724746e-01
5.3111131995974581e-01 9.9989012778193020e-01 9.9989012778414155e-01 9.9989012778303676e-01 9.9989012778564457e-01
5.3253903856178808e-01 9.9973692541998083e-01 9.9973692542307413e-01 9.9973692542156101e-01 9.9973692542531800e-01
5.3396675716383046e-01 9.9951182006115491e-01 9.9951182006492134e-01 9.9951182006308337e-01 9.9951182006817796e-01
5.3539447576587273e-01 9.9921485218735928e-01 9.9921485219173078e-01 9.9921485218953621e-01 9.9921485219607320e-01
5.3682219436791512e-01 9.9884607520089563e-01 9.9884607520613566e-01 9.9884607520329816e-01 9.9884607521128754e-01
5.3824991296995739e-01 9.9840555541143872e-01 9.9840555541794918e-01 9.9840555541423004e-01 9.9840555542345699e-01
5.3967763157199977e-01 9.9789337201989359e-01 9.9789337202767037e-01 9.9789337202352291e-01 9.9789337203337136e-01
5.4110535017404204e-01 9.9730961709915700e-01 9.9730961710775579e-01 9.9730961710347665e-01 9.9730961711369892e-01
5.4253306877608443e-01 9.9665439557116231e-01 9.9665439557990754e-01 9.9665439557563251e-01 9.9665439558658808e-01
5.4396078737812670e-01 9.9592782518077161e-01 9.9592782518948864e-01 9.9592782518522882e-01 9.9592782519739464e-01
5.4538850598016908e-01 9.9513003646798170e-01 9.9513003647683007e-01 9.9513003647233500e-01 9.9513003648581744e-01
5.4681622458221135e-01 9.9426117273568471e-01 9.9426117274541392e-01 9.9426117274001979e-01 9.9426117275472259e-01
5.4824394318425373e-01 9.9332139001470054e-01 9.9332139002572251e-01 9.9332139001945130e-01 9.9332139003484243e-01
5.4967166178629601e-01 9.9231085702575894e-01 9.9231085703790667e-01 9.9231085703154465e-01 9.9231085704671607e-01
5.5109938038833839e-01 9.9122975513838696e-01 9.9122975515079470e-01 9.9122975514462097e-01 9.9122975515957212e-01
5.5252709899038066e-01 9.9007827832543771e-01 9.9007827833741091e-01 9.9007827833156770e-01 9.9007827834703410e-01
5.5395481759242304e-01 9.8885663311626548e-01 9.8885663312766947e-01 9.8885663312209215e-01 9.8885663313846583e-01
5.5538253619446531e-01 9.8756503854683664e-01 9.8756503855806999e-01 9.8756503855228150e-01 9.8756503856966793e-01
5.5681025479650770e-01 9.8620372610596196e-01 9.8620372611801033e-01 9.8620372611121487e-01 9.8620372612940910e-01
5.5823797339854997e-01 9.8477293967885571e-01 9.8477293969199797e-01 9.8477293968459956e-01 9.8477293970278346e-01
5.5966569200059235e-01 9.8327293548773265e-01 9.8327293550166572e-01 9.8327293549443273e-01 9.8327293551176798e-01
5.6109341060263462e-01 9.8170398202925313e-01 9.8170398204289977e-01 9.8170398203610187e-01 9.8170398205283060e-01
5.6252112920467701e-01 9.8006636000754033e-01 9.8006636002031056e-01 9.8006636001410463e-01 9.8006636003101011e-01
5.6394884780671928e-01 9.7836036226707257e-01 9.7836036227885459e-01 9.7836036227311007e-01 9.7836036229048395e-01
5.6537656640876166e-01 9.7658629372118644e-01 9.7658629373256745e-01 9.7658629372661221e-01 9.7658629374456996e-01
5.6680428501080393e-01 9.7474447127762565e-01 9.7474447128950137e-01 9.7474447128270381e-01 9.7474447130096287e-01
5.6823200361284631e-01 9.7283522376138498e-01 9.7283522377400300e-01 9.7283522376693410e-01 9.7283522378452603e-01
5.6965972221488859e-01 9.7085889183472063e-01 9.7085889184772312e-01 9.7085889184093754e-01 9.7085889185725582e-01
5.7108744081693097e-01 9.6881582791387044e-01 9.6881582792622356e-01 9.6881582792005860e-01 9.6881582793543586e-01
5.7251515941897324e-01 9.6670639608208375e-01 9.6670639609322218e-01 9.6670639608787601e-01 9.6670639610285225e-01
5.7394287802101562e-01 9.6453097200228910e-01 9.6453097201205451e-01 9.6453097200737825e-01 9.6453097202228810e-01
5.7537059662305789e-01 9.6228994282534508e-01 9.6228994283434677e-01 9.6228994282960167e-01 9.6228994284460856e-01
5.7679831522510028e-01 9.5998370709586145e-01 9.5998370710482872e-01 9.5998370709955638e-01 9.5998370711438052e-01
5.7822603382714255e-01 9.5761267465535904e-01 9.5761267466466793e-01 9.5761267465927624e-01 9.5761267467299294e-01
5.7965375242918493e-01 9.5517726654276613e-01 9.5517726655214319e-01 9.5517726654708524e-01 9.5517726655912538e-01
5.8108147103122720e-01 9.5267791489162024e-01 9.5267791490020193e-01 9.5267791489591225e-01 9.5267791490645326e-01
5.8250918963326959e-01 9.5011506282447056e-01 9.5011506283153746e-01 9.5011506282831582e-01 9.5011506283777936e-01
5.8393690823531186e-01 9.4748916434587316e-01 9.4748916435108188e-01 9.4748916434885300e-01 9.4748916435767860e-01
5.8536462683735424e-01 9.4480068423206864e-01 9.4480068423586061e-01 9.4480068423393659e-01 9.4480068424241248e-01
5.8679234543939651e-01 9.4205009791824812e-01 9.4205009792142613e-01 9.4205009791918137e-01 9.4205009792713934e-01
5.8822006404143889e-01 9.3923789138331915e-01 9.3923789138652425e-01 9.3923789138409053e-01 9.3923789139065728e-01
5.8964778264348117e-01 9.3636456103224153e-01 9.3636456103548260e-01 9.3636456103338261e-01 9.3636456103769772e-01
5.9107550124552355e-01 9.3343061357553059e-01 9.3343061357792323e-01 9.3343061357675383e-01 9.3343061357877999e-01
5.9250321984756582e-01 9.3043656590558932e-01 9.3043656590608781e-01 9.3043656590634449e-01 9.3043656590659229e-01
5.9393093844960820e-01 9.2738294497192353e-01 9.2738294496980067e-01 9.2738294497161200e-01 9.2738294497069462e-01
5.9535865705165048e-01 9.2427028765372909e-01 9.2427028764934371e-01 9.2427028765188290e-01 9.2427028765031383e-01
5.9678637565369286e-01 9.2109914063006293e-01 9.2109914062454623e-01 9.2109914062664378e-01 9.2109914062449749e-01
5.9821409425573513e-01 9.1787006024778195e-01 9.1787006024222517e-01 9.1787006024394635e-01 9.1787006024002116e-01
5.9964181285777751e-01 9.1458361238748054e-01 9.1458361238223485e-01 9.1458361238428021e-01 9.1458361237716546e-01
6.0106953145981978e-01 9.1124037232700250e-01 9.1124037232082467e-01 9.1124037232405009e-01 9.1124037231380539e-01
6.0249725006186217e-01 9.0784092460053101e-01 9.0784092459184684e-01 9.0784092459708032e-01 9.0784092458439636e-01
6.0392496866390444e-01 9.0438586285846501e-01 9.0438586284598421e-01 9.0438586285363354e-01 9.0438586283939293e-01
6.0535268726594682e-01 9.0087578972439730e-01 9.0087578970883420e-01 9.0087578971735438e-01 9.0087578970243165e-01
6.0678040586798909e-01 8.9731131664995856e-01 8.9731131663294128e-01 8.9731131664053476e-01 8.9731131662515051e-01
6.0820812447003147e-01 8.9369306376766511e-01 8.9369306375098201e-01 8.9369306375797253e-01 8.9369306374002688e-01
6.0963584307207375e-01 8.9002165974292291e-01 8.9002165972696501e-01 8.9002165973431990e-01 8.9002165971200531e-01
6.1106356167411613e-01 8.8629774162218378e-01 8.8629774160504837e-01 8.8629774161401842e-01 8.8629774158777019e-01
6.1249128027615840e-01 8.8252195467720029e-01 8.8252195465651018e-01 8.8252195466843575e-01 8.8252195463920646e-01
6.1391899887820078e-01 8.7869495225157113e-01 8.7869495222567251e-01 8.7869495224090655e-01 8.7869495220996752e-01
6.1534671748024306e-01 8.7481739560394234e-01 8.7481739557427840e-01 8.7481739558999949e-01 8.7481739555874216e-01
6.1677443608228544e-01 8.7088995374943667e-01 8.7088995371835487e-01 8.7088995373247302e-01 8.7088995370068278e-01
6.1820215468432771e-01 8.6691330329947092e-01 8.6691330326968974e-01 8.6691330328298388e-01 8.6691330324716298e-01
6.1962987328637009e-01 8.6288812830274531e-01 8.6288812827395245e-01 8.6288812828778805e-01 8.6288812824656880e-01
6.2105759188841236e-01 8.5881512007755234e-01 8.5881512004700289e-01 8.5881512006319805e-01 8.5881512001734406e-01
6.2248531049045475e-01 8.5469497704549535e-01 8.5469497700965158e-01 8.5469497703029218e-01 8.5469497698112207e-01
6.2391302909249702e-01 8.5052840456599532e-01 8.5052840452368761e-01 8.5052840454805212e-01 8.5052840449736000e-01
6.2534074769453940e-01 8.4631611476786961e-01 8.4631611472139212e-01 8.4631611474509305e-01 8.4631611469491286e-01
6.2676846629658167e-01 8.4205882637949070e-01 8.4205882633216711e-01 8.4205882635371243e-01 8.4205882630218065e-01
6.2819618489862405e-01 8.3775726455821853e-01 8.3775726451351051e-01 8.3775726453408861e-01 8.3775726447666321e-01
6.2962390350066633e-01 8.3341216072198687e-01 8.3341216067829249e-01 8.3341216069983259e-01 8.3341216063616619e-01
6.3105162210270871e-01 8.2902425236732413e-01 8.2902425232074362e-01 8.2902425234585075e-01 8.2902425227702436e-01
6.3247934070475098e-01 8.2459428289581638e-01 8.2459428284162628e-01 8.2459428287299763e-01 8.2459428280081648e-01
6.3390705930679336e-01 8.2012300143839345e-01 8.2012300137687366e-01 8.2012300141153993e-01 8.2012300133847060e-01
6.3533477790883564e-01 8.1561116267755929e-01 8.1561116261189082e-01 8.1561116264428557e-01 8.1561116257249844e-01
6.3676249651087802e-01 8.1105952666852943e-01 8.1105952660331737e-01 8.1105952663307790e-01 8.1105952655812830e-01
6.3819021511292029e-01 8.0646885866173212e-01 8.0646885860042106e-01 8.0646885862924411e-01 8.0646885854678585e-01
6.3961793371496267e-01 8.0183992892469502e-01 8.0183992886402033e-01 8.0183992889459921e-01 8.0183992880520982e-01
6.4104565231700494e-01 7.9717351254996882e-01 7.9717351248446766e-01 7.9717351252045987e-01 7.9717351242564072e-01
6.4247337091904733e-01 7.9247038927633084e-01 7.9247038920096458e-01 7.9247038924462021e-01 7.9247038914678802e-01
6.4390108952108960e-01 7.8773134330514316e-01 7.8773134322191118e-01 7.8773134326749705e-01 7.8773134316994975e-01
6.4532880812313198e-01 7.8295716311559527e-01 7.8295716302882512e-01 7.8295716307052132e-01 7.8295716297426032e-01
6.4675652672517425e-01 7.7814864127920769e-01 7.7814864119512150e-01 7.7814864123380101e-01 7.7814864113155857e-01
6.4818424532721663e-01 7.7330657427969196e-01 7.7330657420022364e-01 7.7330657423827653e-01 7.7330657412765524e-01
6.4961196392925891e-01 7.6843176232240074e-01 7.6843176224256415e-01 7.6843176228369658e-01 7.6843176216567310e-01
6.5103968253130129e-01 7.6352500913968069e-01 7.6352500905197251e-01 7.6352500910120313e-01 7.6352500897780873e-01
6.5246740113334356e-01 7.5858712180711529e-01 7.5858712170802878e-01 7.5858712176509036e-01 7.5858712163948205e-01
6.5389511973538594e-01 7.5361891055468833e-01 7.5361891044766471e-01 7.5361891050407248e-01 7.5361891038051465e-01
6.5532283833742822e-01 7.4862118857750615e-01 7.4862118846831471e-01 7.4862118851976955e-01 7.4862118839585767e-01
6.5675055693947060e-01 7.4359477184668687e-01 7.4359477174296496e-01 7.4359477179121591e-01 7.4359477165869448e-01
6.5817827554151287e-01 7.3854047892912222e-01 7.3854047882999097e-01 7.3854047887834462e-01 7.3854047873681905e-01
6.5960599414355525e-01 7.3345913078407021e-01 7.3345913068268498e-01 7.3345913073614333e-01 7.3345913058703061e-01
6.6103371274559752e-01 7.2835155057230361e-01 7.2835155045940392e-01 7.2835155052386447e-01 7.2835155036983157e-01
6.6246143134763991e-01 7.2321856346799851e-01 7.2321856334303625e-01 7.2321856341402957e-01 7.2321856325910439e-01
6.6388914994968218e-01 7.1806099646752186e-01 7.1806099633516196e-01 7.1806099640233545e-01 7.1806099625090758e-01
6.6531686855172456e-01 7.1287967819812503e-01 7.1287967806589336e-01 7.1287967812745057e-01 7.1287967797219332e-01
6.6674458715376683e-01 7.0767543872931260e-01 7.0767543860507787e-01 7.0767543866355220e-01 7.0767543849823766e-01
6.6817230575580921e-01 7.0244910939116856e-01 7.0244910927083071e-01 7.0244910933070537e-01 7.0244910915601144e-01
6.6960002435785149e-01 6.9720152256377987e-01 6.9720152243813260e-01 6.9720152250603185e-01 6.9720152232390664e-01
6.7102774295989387e-01 6.9193351149184446e-01 6.9193351135160586e-01 6.9193351143234205e-01 6.9193351124619418e-01
6.7245546156193614e-01 6.8664591009472487e-01 6.8664590994222274e-01 6.8664591002691933e-01 6.8664590984175966e-01
6.7388318016397852e-01 6.8133955277537506e-01 6.8133955261677348e-01 6.8133955269477298e-01 6.8133955251305278e-01
6.7531089876602080e-01 6.7601527422954466e-01 6.7601527407445638e-01 6.7601527414638352e-01 6.7601527395682137e-01
6.7673861736806318e-01 6.7067390926257342e-01 6.7067390911705638e-01 6.7067390918646141e-01 6.7067390898633883e-01
6.7816633597010545e-01 6.6531629260193814e-01 6.6531629245870638e-01 6.6531629253154578e-01 6.6531629232196965e-01
6.7959405457214783e-01 6.5994325868915205e-01 6.5994325853607538e-01 6.5994325862095915e-01 6.5994325840449242e-01
6.8102177317419010e-01 6.5455564149920986e-01 6.5455564132994593e-01 6.5455564142738187e-01 6.5455564120826704e-01
6.8244949177623249e-01 6.4915427435180151e-01 6.4915427417068539e-01 6.4915427426794381e-01 6.4915427405227055e-01
6.8387721037827476e-01 6.4373998972289992e-01 6.4373998953788070e-01 6.4373998962662460e-01 6.4373998941171129e-01
6.8530492898031714e-01 6.3831361905715911e-01 6.3831361888008942e-01 6.3831361896262628e-01 6.3831361873704318e-01
6.8673264758235941e-01 6.3287599259516980e-01 6.3287599242761594e-01 6.3287599250878201e-01 6.3287599227240054e-01
6.8816036618440179e-01 6.2742793917406625e-01 6.2742793900599769e-01 6.2742793909354810e-01 6.2742793884797887e-01
6.8958808478644407e-01 6.2197028603453353e-01 6.2197028585162550e-01 6.2197028595519865e-01 6.2197028570369595e-01
6.9101580338848645e-01 6.1650385864245016e-01 6.1650385844302347e-01 6.1650385855682099e-01 6.1650385830452903e-01
6.9244352199052872e-01 6.1102948050469086e-01 6.1102948029456117e-01 6.1102948040314409e-01 6.1102948015634551e-01
6.9387124059257110e-01 6.0554797298584295e-01 6.0554797277503114e-01 6.0554797287434137e-01 6.0554797262298943e-01
6.9529895919461338e-01 6.0006015512796274e-01 6.0006015492918352e-01 6.0006015502260579e-01 6.0006015475986507e-01
6.9672667779665576e-01 5.9456684348674849e-01 5.9456684329631782e-01 5.9456684339026489e-01 5.9456684311679298e-01
6.9815439639869803e-01 5.8906885192515579e-01 5.8906885172993428e-01 5.8906885183431790e-01 5.8906885155228994e-01
6.9958211500074041e-01 5.8356699143841306e-01 5.8356699122456801e-01 5.8356699134712187e-01 5.8356699106053578e-01
7.0100983360278268e-01 5.7806206997940024e-01 5.7806206974930363e-01 5.7806206987823572e-01 5.7806206959318551e-01
7.0243755220482507e-01 5.7255489228162626e-01 5.7255489204282251e-01 5.7255489216218081e-01 5.7255489188236863e-01
7.0386527080686734e-01 5.6704625968346101e-01 5.6704625944832943e-01 5.6704625955798882e-01 5.6704625926903618e-01
7.0529298940890972e-01 5.6153696996041236e-01 5.6153696974006151e-01 5.6153696984474100e-01 5.6153696954433763e-01
7.0672070801095199e-01 5.5602781716440874e-01 5.5602781695006431e-01 5.5602781705807514e-01 5.5602781674733537e-01
7.0814842661299437e-01 5.5051959142152984e-01 5.5051959119635785e-01 5.5051959132013473e-01 5.5051959100184189e-01
7.0957614521503665e-01 5.4501307877333049e-01 5.4501307852802916e-01 5.4501307866909887e-01 5.4501307834802448e-01
7.1100386381707903e-01 5.3950906100891027e-01 5.3950906074832627e-01 5.3950906089016804e-01 5.3950906057336523e-01
7.1243158241912130e-01 5.3400831549736982e-01 5.3400831523102332e-01 5.3400831536050264e-01 5.3400831504514112e-01
7.1385930102116368e-01 5.2851161502182531e-01 5.2851161476471797e-01 5.2851161488452569e-01 5.2851161455782769e-01

